Stochastic correction to the Maxwell-Bloch equations via the positive $P$ representation

Focusing on two-level atoms, we apply the positive $P$ representation to a full-wave mixed bosonic and fermionic system of Jaynes-Cummings type and identify an advantageous degree of freedom in the choice of the involved nonorthogonal fermionic basis states. On this basis, we propose a stochastic correction to the Maxwell-Bloch equations by relating them to a stochastic differential equation on a nonclassical phase space, which captures the full second quantization dynamics of the system. This approach explores the connection between semiclassical and field-quantized treatments of light-matter interaction and can potentially be used for the simulation of nonclassical light sources while retaining the main advantages of a semiclassical model.

==> fig-coherent-state.csv <==
real_3,imag_3,real_4,imag_4
0,0,0,0
-8.21800027065242e-05,0.0012061163827313,-0.000153608302752579,-0.00111161389836865
-0.000129436870152801,0.00234869862003262,-0.000215197671367082,-0.00246020004634799
5.37676912491385e-05,0.00367782838618095,-0.000186263649736521,-0.00391964951960694
-4.7038704893426e-05,0.00491937847873024,-0.0001208078535819,-0.00537842306667567
1.79111220359263e-05,0.00601795551478685,-0.000219303099239425,-0.00653785646533782
-0.000152420815174968,0.00716836702480022,-0.000314609835859726,-0.00772044850147172
-0.00020850752500128,0.00852241196847449,-0.000289346393450384,-0.00881390169830008
-0.000273433367503407,0.00968349465856298,-0.000638245428484607,-0.0101774441122137
-0.000385158159707924,0.0108842240211584,-0.000732807558250728,-0.0110998031148264
-0.000376781781203738,0.0121763001523715,-0.000991763588702008,-0.0126020277338844
-0.000523964733714369,0.0135887824635125,-0.0012688796444192,-0.0138341346208288
-0.000705408759105991,0.0148832413110091,-0.00159469700803327,-0.0150311144080885
-0.000544113694079301,0.0158047294408527,-0.00161302197803732,-0.0159049086623778
-0.0006510181609994,0.017219179449748,-0.00125525674144669,-0.0169529859672561
-0.00073716112538281,0.0183766878845957,-0.00144924374376617,-0.0181619957098369
-0.00081415988230265,0.0196434211273325,-0.00144909451708195,-0.0192535036292118
-0.000736775269942701,0.0207864795550806,-0.00148943985068901,-0.0202932565283817
-0.000585469174649257,0.0220736577450365,-0.00151353892438829,-0.0212800079223505
-0.000323484530656712,0.0232691248425928,-0.0017308054497271,-0.0223083873405348
-0.000372949034314811,0.0243929967852281,-0.00181284422144831,-0.0236369120110888
-0.000754641360466715,0.0253735237282345,-0.00217753909947003,-0.0249437262235924
-0.000749456646734142,0.0264004415490825,-0.0024311495299218,-0.025639153183568
-0.00081965077394,0.0278147185548496,-0.00220759790553566,-0.0268314207463016
-0.00118361620406929,0.0287583081210049,-0.00183484150272989,-0.0277901125291081
-0.00143869625223946,0.0299397529512778,-0.00181604391397012,-0.0292680342880705
-0.00137685358604491,0.0311948520657456,-0.00156535737846776,-0.0304387092708528
-0.0016297714053844,0.0326791204076334,-0.00177761393772396,-0.0317003775884575
-0.00171275160700934,0.034222770499765,-0.00194616311260482,-0.0331688307727181
-0.00155429032054168,0.0354268680174661,-0.00216178268722804,-0.0344367974781469
-0.00172616694902782,0.0363704686595826,-0.00228696894157346,-0.0354269943006537
-0.00165878567743135,0.0374039439722626,-0.00229941079111491,-0.036756923526928
-0.00192495237390166,0.0386536584425691,-0.00251265228587447,-0.0382120449364017
-0.00181595965168282,0.0397296436119668,-0.00266000800306669,-0.0391314435339883
-0.00187268838064008,0.040754315824106,-0.00263055284108084,-0.0402764709095781
-0.00180041745624032,0.0420533670411011,-0.00266342156329385,-0.0413658730373396
-0.00171242525352657,0.0434238683614016,-0.00280638506418553,-0.0423435891911618
-0.00198947573936299,0.0448218969394862,-0.00295946032617946,-0.043322135984826
-0.00226314578247434,0.0457652701111841,-0.00295379483639011,-0.0447624984841418
-0.00233402790153295,0.0468939761724711,-0.00292058152707435,-0.0461092326157396
-0.00234659377722263,0.0477838972574999,-0.00313984564235993,-0.047067571608271
-0.00239214047121351,0.0485499030690236,-0.00352090653380582,-0.0481613575022585
-0.00256997430373248,0.050206344553494,-0.00361005033073468,-0.0495796412581485
-0.00276575635536289,0.0514630860367494,-0.00378662282711401,-0.0508485124794126
-0.00290478734915603,0.0526115769029265,-0.00398903767036777,-0.0518565100825613
-0.00273770433558046,0.0539298814892257,-0.00419946138393683,-0.0529379839057983
-0.00276190842646709,0.0552406890333118,-0.00404299097143001,-0.0540796764365129
-0.00277380674412109,0.0566024625696514,-0.00418404243405442,-0.0554340233513664
-0.00267096927615036,0.0578625136413954,-0.00440267214229878,-0.0566169318448982
-0.0026135443689518,0.0589104256736111,-0.00456735714819392,-0.0578710392685681
-0.00280377404237369,0.060084585982678,-0.00485285734561052,-0.0589213992887234
-0.00297546730031803,0.0615123122957554,-0.00498997020357743,-0.0600060840008225
-0.0030723253936434,0.0629640832701759,-0.00504935704279976,-0.0610350885232659
-0.00309878201663185,0.064343032577867,-0.00494332528556966,-0.0623524172153457
-0.00319617122657483,0.0656766088670497,-0.00472580098913972,-0.0634423519944582
-0.00335644880965483,0.066804289690677,-0.00493729964522643,-0.0645497357866286
-0.003267676287067,0.0680492571771366,-0.00474323564625891,-0.0659099611504228
-0.00348513938984332,0.069313396151518,-0.00473295499783969,-0.0671293714121723
-0.00368727375209903,0.0702838159647249,-0.00480088051631996,-0.0684463135883003
-0.00378083134071481,0.0714831237442596,-0.00466359489708882,-0.0697593476354696
-0.00379456829085998,0.0727354748827071,-0.00498877786309431,-0.0707262143135744
-0.00379532727040383,0.0740793270288204,-0.00521958698336125,-0.0721190888056023
-0.0041693492463116,0.0752479021093661,-0.00532968338788654,-0.0734606328674535
-0.00443297154312546,0.0764556262261031,-0.00514052185636399,-0.0744756261663127
-0.00464062360725997,0.0776340434989181,-0.00521096458338983,-0.0756490962924854
-0.00473625822265014,0.0788844457865031,-0.00547469547726782,-0.0767417170204159
-0.00474125063034264,0.0799208742805481,-0.00525669716067759,-0.0777390073787828
-0.00512280642189581,0.0813677263398725,-0.00555404855163149,-0.0787535969810927
-0.00515030241535996,0.0826120963923547,-0.00544949965362105,-0.0800000049486776
-0.0050709521502691,0.0837987267219123,-0.00569754781580618,-0.0811735823740964
-0.0051168103476069,0.084913834154616,-0.00563216177681404,-0.0822068135574957
-0.00508773760435018,0.0859113834815932,-0.00571684410075738,-0.0833881907108115
-0.00562287670251704,0.0870325163078328,-0.0061427972591966,-0.0844964144324946
-0.00596218446333217,0.0885999690002768,-0.00608808217859839,-0.0855720034362338
-0.00630585541925764,0.0897466873048968,-0.0060388162888516,-0.0868159282343526
-0.00667380880361528,0.0909183083913839,-0.00601875413688677,-0.0880413091861385
-0.00688414188094386,0.0918143159618489,-0.00626154122230694,-0.0893881145485607
-0.00703494431886003,0.0930252770137879,-0.00639132151706678,-0.0904571859712657
-0.00704071940319224,0.0941690661609442,-0.0062167877397206,-0.0915368103887577
-0.00718292640573482,0.0954421695488613,-0.00629385073233912,-0.0926562687924504
-0.0076918372822836,0.0966245406764278,-0.00636726734830382,-0.0936052651178294
-0.00782587846116131,0.0977565414222506,-0.00640350938456906,-0.0949254283421994
-0.0082316316978151,0.0986961120641985,-0.00684319986411165,-0.0961265846776187
-0.00853431923394282,0.0999209763281747,-0.00704718697125607,-0.0973639804464538
-0.00878370429725951,0.100989248418589,-0.00697616715414147,-0.0988775233612375
-0.00913929897165239,0.102524057329583,-0.00694314097734724,-0.100171385269931
-0.00913404272928487,0.103772779477356,-0.00697878646385305,-0.101172149004993
-0.00935150240043767,0.104908279673159,-0.00687845137557138,-0.102223543980165
-0.00970248021206337,0.10636106779076,-0.00718219399486375,-0.103073073544559
-0.00971732937204222,0.107091742976235,-0.00734818029631937,-0.104296837770331
-0.00999109653458867,0.108327955214051,-0.00761251204058249,-0.105680559462625
-0.0102231350339684,0.109554999463603,-0.00764784258436657,-0.106693095523115
-0.0106084297830957,0.110798101154658,-0.00789900540534515,-0.107550506417044
-0.0108063188052397,0.112008128141629,-0.00801924495114659,-0.108615898670383
-0.0107287540731297,0.113515917346827,-0.00841220407998572,-0.109318682401874
-0.0109731798218959,0.114729160722456,-0.00861882640817859,-0.110486532558534
-0.011058355954043,0.115949949219253,-0.00890564941590079,-0.111514949453488
-0.0113468913931974,0.117080331328977,-0.00920043319673457,-0.11271194939873
-0.011389843776209,0.118306339999134,-0.00950332261642212,-0.11389621871589
-0.0116963115381899,0.119633660059714,-0.00950749560243296,-0.114919196748945
-0.0119497927118293,0.120702225410125,-0.00960895154187174,-0.115977566674781
-0.0121999197085303,0.12214652140464,-0.00954121186199466,-0.117053730456589
-0.0125625367042404,0.123216833839353,-0.00970206295693551,-0.118247351562812
-0.0126872955726759,0.124789014356742,-0.00980186947923691,-0.119507916924327
-0.0132000165186212,0.12588474363968,-0.0100235894075433,-0.120926537395003
-0.0136212473485781,0.126759686879738,-0.0104062540784403,-0.122270275016874
-0.0138077475300039,0.127909999425643,-0.0106833151195039,-0.12334426450735
-0.0138358010085516,0.12948803465475,-0.0111333749302337,-0.124267377780562
-0.0138138607787771,0.130738670473132,-0.0113032104817518,-0.125436414172486
-0.0140095710627493,0.131838212057407,-0.0112594997788172,-0.12639647825791
-0.0141492725064417,0.133243573369921,-0.011254109809006,-0.127453276517132
-0.0144483485674935,0.134397932409173,-0.011156545235907,-0.12834544828448
-0.0145417269545878,0.135538866341412,-0.0113637402942568,-0.129296895968017
-0.0150171439787541,0.136500198428273,-0.01135330052656,-0.130390428433367
-0.0152417091800223,0.137778178664499,-0.0113511018943927,-0.131502462817748
-0.0153295440488724,0.138853684423371,-0.0116950151466278,-0.132738412052845
-0.0153328769953196,0.140102888835368,-0.0120553625014357,-0.133957016520732
-0.0155335036762999,0.141283009704797,-0.0122037720988039,-0.135054761391502
-0.01564962491666,0.142039163425982,-0.0125107261279907,-0.135979311767147
-0.0159809336241194,0.143449641582176,-0.0126474444679419,-0.137171830887862
-0.0163078544822986,0.144552058014199,-0.0129542927165568,-0.138305036147114
-0.01639369300424,0.145669405617561,-0.0133470418285565,-0.13952117065131
-0.0163589294220831,0.146822202357165,-0.0134242221578179,-0.140951621529244
-0.0164576897206716,0.147887790632061,-0.0135426901001908,-0.142065486253599
-0.0165659978369776,0.149065853892929,-0.0136238606103844,-0.143090238259001
-0.0164937915456553,0.149969339068911,-0.0135259908813814,-0.144192195834
-0.0165255176485882,0.15097164868628,-0.0137843398691354,-0.145346958242128
-0.0166847655587851,0.152109536259252,-0.0141441234751568,-0.146801400630152
-0.0171798549459123,0.153004145050292,-0.0142641897579287,-0.148299578819694
-0.0175229686723372,0.153876453143247,-0.0144586976430041,-0.149349997694308
-0.0177821276195569,0.154976375980545,-0.0150092830456992,-0.150536025855935
-0.0180160329879329,0.155645688825573,-0.0150322024155133,-0.151608190747081
-0.0177762540636029,0.156533758294181,-0.0152892539188009,-0.152962151387411
-0.0178344319164763,0.157475094704012,-0.0157929214857011,-0.154077164233422
-0.0180050857194351,0.1588034605188,-0.0159358105646442,-0.15502112982735
-0.0178739060274724,0.159636496886847,-0.0163352684817821,-0.156208807340752
-0.0182931268005091,0.160551744934833,-0.0166773961239114,-0.157434633941445
-0.0186524909060397,0.161663904331862,-0.0168275423953636,-0.158495054281347
-0.018649698186888,0.162885295567309,-0.0172286976367374,-0.159260753079788
-0.0187000034452439,0.163768060941132,-0.0173773146376312,-0.159997594974871
-0.0188905580883522,0.164977401144423,-0.017540345260605,-0.161151218813231
-0.0191202678664324,0.166028882195115,-0.0178250103067841,-0.162264399266262
-0.0195132784990903,0.167295769940736,-0.0183720364620716,-0.16329493255124
-0.0199231752604419,0.168518981881629,-0.0183511119595007,-0.164684121503555
-0.0199229692853083,0.169441074164084,-0.018549606812742,-0.165500343336266
-0.0203414547514642,0.170517331100114,-0.0188195932026476,-0.166717613740622
-0.0202778046982503,0.171691119280643,-0.0191415499584004,-0.168190261981204
-0.0205809597084949,0.172861896745533,-0.0198358570874543,-0.16925766023456
-0.0207336082706478,0.173998402243926,-0.0199030526427979,-0.170564301270674
-0.0209007821019474,0.175172190355376,-0.020118136504082,-0.171430846321568
-0.0208637877833543,0.175809957144786,-0.0204942804520697,-0.172468064436498
-0.0208849156288201,0.176833335502238,-0.0211755209403175,-0.173480086125162
-0.0210079392824683,0.177567944923766,-0.0213870464020179,-0.174329769761655
-0.0212461318553278,0.178556894276231,-0.0215443952391355,-0.174960011097749
-0.0212118741826931,0.179857624440381,-0.0215640173253509,-0.176489981985069
-0.0215506008165591,0.180984959893448,-0.0217324578427874,-0.177739162765894
-0.0219213676550933,0.182216200082754,-0.0219948796487972,-0.178976572298217
-0.0220877604392296,0.183011228625237,-0.0222354650157566,-0.179937752607224
-0.0225934811092962,0.184330512391662,-0.0226334804252709,-0.18088655974599
-0.0232833373742797,0.185161730812838,-0.0227506714215067,-0.181946829304051
-0.0235771192893374,0.186440664716872,-0.0231250570137926,-0.183066013516366
-0.0238587117736383,0.187524735444059,-0.0234843802021969,-0.184311619478674
-0.0240565066813165,0.188671864629218,-0.0236248674187874,-0.185242322568763
-0.0238117861447379,0.189896343961784,-0.0238442162590606,-0.186329574442402
-0.0242590611344502,0.190842642916937,-0.023890044785167,-0.187252224223767
-0.0246896673089099,0.192087427790833,-0.0242889589670647,-0.188357008124665
-0.0249524417629532,0.193498889439832,-0.0246574464093242,-0.18945859224348
-0.0251551359756821,0.194897697368808,-0.0246403406395142,-0.19032399450016
-0.0257089760016797,0.195944469621668,-0.0252102042228763,-0.191387142473781
-0.0261597141007258,0.197161024082597,-0.0252845872234492,-0.192243003863107
-0.0264950223115679,0.198404217177148,-0.0257395262825294,-0.193406441278016
-0.0269078122846566,0.199497974564582,-0.0260375779656511,-0.194164700529981
-0.0274377996802494,0.200712350303844,-0.0263285392599147,-0.195505280843438
-0.0277429849534369,0.201693133557917,-0.0267716442189357,-0.19630901288638
-0.0280317935350419,0.202858988314503,-0.0270473429726301,-0.19777817197956
-0.028563856786701,0.204139755181393,-0.0273995716275757,-0.198808458948113
-0.0286424500553706,0.205408529903768,-0.0278057324052146,-0.20000699488196
-0.028910727962635,0.20639026239915,-0.0279855943510579,-0.200775164980489
-0.0291825453616439,0.207192579555698,-0.0283300771751587,-0.201922900632363
-0.0291201414098831,0.208360947101323,-0.028589981144217,-0.202801694301152
-0.0291843522708103,0.20915373693763,-0.0286224152762737,-0.203793006886216
-0.0296397979602444,0.210441004519537,-0.02901246504944,-0.204676423122836
-0.0296488253519771,0.211339955900226,-0.0291470294182759,-0.205738155064913
-0.0298528451503824,0.212184419546009,-0.0293109604430453,-0.206679290573677
-0.0302914019919068,0.213131970713636,-0.0294420753589188,-0.208264549249068
-0.0304086364600749,0.214536780918193,-0.0295912728034273,-0.209522009331536
-0.0306920518869857,0.215565415796991,-0.0298605701195499,-0.210586319988897
-0.0308565496270359,0.216658417217347,-0.029878636152878,-0.211765040252404
-0.0314189251701788,0.21776473573089,-0.0300381095466954,-0.212838431802001
-0.0317980058558685,0.218641369475799,-0.0302981621214076,-0.214018573775441
-0.0320560761467504,0.219601131179916,-0.0305662505549497,-0.215160154471761
-0.032371793484695,0.220511478535006,-0.0307837502759903,-0.216044321583951
-0.0327109591137273,0.22186737974143,-0.0311281808105703,-0.217046668308961
-0.0329254229463524,0.222706100663492,-0.0312030790362842,-0.218078767869071
-0.0332146760158649,0.22393772365395,-0.0317354509836612,-0.218977226927116
-0.0337441854177355,0.224927253557334,-0.0320226797536692,-0.220049762528541
-0.0339241082612603,0.226082932911368,-0.0323217491226767,-0.22105096053549
-0.0343474627551367,0.227062420126474,-0.0326844869170669,-0.222201812198054
-0.0345108897952361,0.22790069377306,-0.032891688407002,-0.223249414797561
-0.0350442317128166,0.228947215540093,-0.0333305568099481,-0.224143751274767
-0.0352975604941542,0.229994456887386,-0.0337889377511609,-0.225073792390112
-0.035645784529172,0.23102121767281,-0.0340402429198108,-0.226018574868788
-0.0359362811201605,0.232015896984241,-0.034241704933762,-0.227071707059067
-0.0364616535455023,0.233068832939771,-0.0348566976248846,-0.228316733564929
-0.0369106825997357,0.233820714360419,-0.0348950708198203,-0.228966815318274
-0.0374627231521046,0.234918713704411,-0.0351915714404145,-0.230182606700299
-0.0373408828471487,0.235894112205154,-0.0355337913800976,-0.231262570275217
-0.0375726493074547,0.237041120313655,-0.0355748499023422,-0.232306468752897
-0.0382905251235283,0.237798605351172,-0.0355877561640335,-0.233447805304843
-0.0387103372342373,0.238693547836823,-0.0360635271460773,-0.234596752983415
-0.0393079308361981,0.23970026640805,-0.0364955312895489,-0.235657562139814
-0.0396225738481966,0.240865716127625,-0.0369732205319951,-0.236464054864838
-0.0397629819113962,0.242124676681269,-0.037209851833857,-0.237556494690329
-0.0398623421118516,0.243021121394429,-0.0372965670474393,-0.238544973315678
-0.0400715869805891,0.244426800867738,-0.0379933435327515,-0.239534119193962
-0.0401389346236215,0.245515984846989,-0.0383749810491628,-0.240660562801438
-0.0402546868855542,0.246389627328787,-0.038708070997296,-0.241616779642602
-0.0405361767722487,0.247226282039762,-0.0389646470911725,-0.242799807915601
-0.0410288933207743,0.248061622281812,-0.0398357386580898,-0.243689143920898
-0.0413085112588078,0.249019765304737,-0.0401316676341929,-0.24483077971518
-0.0414702609834519,0.250019193298267,-0.0405407598946156,-0.245950539410311
-0.0418453368734437,0.250861227021271,-0.0408920936460049,-0.247168079384712
-0.0421707962161506,0.251838324064132,-0.0412932033140041,-0.248158573342193
-0.042494489006454,0.252786096430533,-0.04147417894875,-0.249323835184878
-0.0427596762880839,0.253750439810865,-0.0419149309953134,-0.250265586645497
-0.0430946740745763,0.254880879503869,-0.0421007642171141,-0.251089213297161
-0.0434096736752072,0.255489620908689,-0.042718571683627,-0.251992168857188
-0.0439768495621066,0.256538476366795,-0.0431068330297012,-0.253051488809873
-0.0442317674101988,0.257407594893984,-0.0432978448951267,-0.254521167700054
-0.0445453198965729,0.258333872990603,-0.0435060987347437,-0.255478651981058
-0.0449108579363032,0.25935411951116,-0.0441947138034288,-0.256457720080476
-0.0452532342680654,0.260546817563981,-0.0442311183030807,-0.257439977988138
-0.0457818193295952,0.261472952952182,-0.0445738544786112,-0.258603280142576
-0.0461154619065609,0.262518999834696,-0.044583848883879,-0.259689258530906
-0.0464231785751504,0.263182150333474,-0.045036616402747,-0.260690028428552
-0.0466071146053434,0.264119375454617,-0.0453872475607566,-0.261385956104763
-0.0474089766148435,0.265168728257546,-0.0457488830771919,-0.261930863613081
-0.0474869169435086,0.265822304616858,-0.0461865018558453,-0.262979073482432
-0.047935850482423,0.266575702067093,-0.046431856106604,-0.263863681875467
-0.0485541767959299,0.267782885624867,-0.0466739731727975,-0.264929030126462
-0.0487814542951314,0.268855956925243,-0.0469883225694591,-0.265955200738033
-0.0488909473793347,0.269473348137858,-0.0474085296124249,-0.267313712893261
-0.0489927900665376,0.270148514000604,-0.0479514541466006,-0.268395691536233
-0.0494921928383052,0.271175843025663,-0.0481141581008043,-0.269033156394519
-0.0499127677612045,0.272239455909413,-0.0483994822933648,-0.269971431632486
-0.0501630642394441,0.27305418395756,-0.0484787298661311,-0.270851298917428
-0.0505647474204717,0.274135947859934,-0.0488408659362042,-0.271959399664192
-0.0510831032343985,0.275371134185554,-0.0494163693347071,-0.272544741822758
-0.0516062571240289,0.276367688017037,-0.0500167701740348,-0.273720637913772
-0.0521291740683414,0.277419413281887,-0.0503533733222339,-0.274543145743551
-0.0523616232559826,0.278303179242433,-0.0510331618231767,-0.275429260420842
-0.0529489233650814,0.279252198026569,-0.051660539089152,-0.276292921705263
-0.0534632547956135,0.279796023794716,-0.0521718663279138,-0.27740751180259
-0.0537526216094526,0.280537912683292,-0.0524891893749388,-0.278415854316353
-0.0539901379820798,0.281906971641251,-0.0528851139564639,-0.279230269571435
-0.0544887733740948,0.282690193257122,-0.053214764770466,-0.280091545438172
-0.0548467198003458,0.283642356105697,-0.0534029888562833,-0.281104733818113
-0.0548481204154299,0.284847890157675,-0.053544899753934,-0.282254394026041
-0.0550272710631819,0.285736584656179,-0.0540866060468317,-0.283297934630739
-0.055467118506164,0.286816430204923,-0.0545488850314,-0.284227151412197
-0.0558297134868427,0.287932438986619,-0.0546777662395509,-0.2851466151083
-0.055994319294211,0.288768979823577,-0.0549428255263537,-0.286211116489101
-0.0563625997172796,0.28958298561667,-0.0551577850372496,-0.287176833093816
-0.0566313325160374,0.290756380599098,-0.0555694642383296,-0.287834347862395
-0.0567364692780411,0.291900684114635,-0.0559910492302906,-0.288636393539925
-0.0573479720841302,0.293130553493999,-0.0563644969130051,-0.289600126402182
-0.0579270866691714,0.294175099614916,-0.0563715423726997,-0.2903310870275
-0.0582641827191954,0.295113483059074,-0.0564612421708584,-0.29108958794767
-0.0587575509114179,0.295883584369344,-0.0567376438318948,-0.291762016294046
-0.0593204929274641,0.297028858221568,-0.0570659956772009,-0.29250648693213
-0.0594472975765747,0.298017205652271,-0.0573082215804633,-0.293535276740659
-0.059420709338293,0.298896740626679,-0.0576469289598061,-0.294634110355371
-0.0598719851972463,0.299516653711018,-0.0578949409737566,-0.295978640559744
-0.0602903394242579,0.300718462180785,-0.0585825794751192,-0.296974626877471
-0.0605123041780647,0.301766102953734,-0.0589833506034234,-0.297844437130733
-0.0609786607104062,0.302608378882065,-0.0592957450988517,-0.299006717356432
-0.0612083828419435,0.303827505028954,-0.0598072390421468,-0.299667685235115
-0.0619620785349931,0.304444715919687,-0.0600953032535845,-0.300488090702363
-0.0623573913840034,0.305305814599224,-0.0602808487140767,-0.301261291407385
-0.062846995366383,0.306378454593594,-0.0607873592402137,-0.301958453248752
-0.0632511177150946,0.307294728496078,-0.0611370056180651,-0.302810265566865
-0.0637417919387429,0.308178313913637,-0.0617914024534529,-0.303738166722508
-0.063698235640368,0.308821746196694,-0.0625099829935169,-0.304549680560192
-0.0641655793938868,0.309404455951636,-0.0630436562036508,-0.305648568312221
-0.0646963925581398,0.310394004700442,-0.0633967583981587,-0.306631438743506
-0.0651812260657225,0.311319135457173,-0.0638834920265533,-0.307629832684137
-0.0653734746129176,0.312097689995374,-0.0639402646746822,-0.308453719414454
-0.0655970108901553,0.31303962123285,-0.064004765658294,-0.308902728054869
-0.0658889419057122,0.313567566028567,-0.0644421915092729,-0.309582514240985
-0.0662429857052244,0.314368307412794,-0.0645234508188634,-0.31056585316715
-0.0668251810415982,0.31509443452758,-0.0648949268229176,-0.311520956859937
-0.0671698788921195,0.316103083512623,-0.0651017416393451,-0.312652323833635
-0.0676254481384534,0.31663739945046,-0.0654431992745274,-0.31322648109837
-0.0679831293020275,0.317284099775693,-0.0658650430595249,-0.314036108825697
-0.0683923605865785,0.318350005886093,-0.0662754901727708,-0.314784758275187
-0.0688554537649816,0.319065014830953,-0.0663204264696078,-0.315817608019985
-0.0693181638298408,0.319855392324258,-0.0667253468561183,-0.316495817424217
-0.0694550204661151,0.320562320024869,-0.0670472101800331,-0.317228040975596
-0.0698107253247515,0.321477903415139,-0.067621181999728,-0.318142576312468
-0.0697954251227687,0.322619543512416,-0.0677966125645803,-0.319132171941442
-0.0700469401577973,0.323478589748139,-0.0681787609489272,-0.320155451562076
-0.0702532577520672,0.324427667448155,-0.0687847830184717,-0.320975684240331
-0.0703638102216791,0.324980080734646,-0.0691106402052446,-0.321983536465103
-0.0710178253890831,0.32578275529588,-0.0693205847874257,-0.322837215868774
-0.0713214723380701,0.326143282932642,-0.0697056174173544,-0.323695088460594
-0.0715984523844407,0.326946856872099,-0.0701411066952761,-0.324254580297452
-0.0720048567669585,0.327726314495734,-0.0703905488255976,-0.324882625669149
-0.0724947989736811,0.328613316721675,-0.0709033486183802,-0.325860739525105
-0.0729438416653631,0.329168340335627,-0.0713912088834281,-0.3268390008874
-0.0734543444447774,0.329779992017136,-0.0718555538883645,-0.327622915944873
-0.0739231428386673,0.330846083562603,-0.0720045052043752,-0.328412982185802
-0.0741291101314894,0.331317363484384,-0.0723807638342297,-0.329126933473516
-0.0742959575591837,0.331989403846734,-0.0726589108929915,-0.329703466418868
-0.0747371703194321,0.332781349725262,-0.0731684170703891,-0.330488801125245
-0.0752483128653241,0.33369698225132,-0.0736134149837515,-0.331241864474293
-0.0756387676529586,0.334280061858956,-0.0741026221426462,-0.332091270525706
-0.0760734275469144,0.335080217880261,-0.0744866210941265,-0.33302874607789
-0.0767312857110461,0.335471365858759,-0.0748238972918256,-0.334053197517748
-0.0769883221040612,0.336033421652036,-0.0754016578300999,-0.33469829646944
-0.0771965559717842,0.336701478613849,-0.0755924292436936,-0.335468704949333
-0.0778093579810423,0.338008998446591,-0.0760968508883698,-0.336090746248604
-0.0782831659061779,0.338656069181377,-0.0765649000794086,-0.336835276389538
-0.0786173183673318,0.339327271848714,-0.0767506922161207,-0.337340970504852
-0.0789508838592968,0.340313176607009,-0.077073596745972,-0.337981830406088
-0.0793504343619107,0.341354901540796,-0.0777339112138559,-0.338745499893751
-0.0799637444508381,0.342094404455517,-0.0779753082333358,-0.339492177345824
-0.0806969263405351,0.342847223228604,-0.0783772061355395,-0.340488327229679
-0.0810375411883901,0.343434973334645,-0.0787357622779422,-0.341327268547023
-0.0816351865421991,0.344119614605028,-0.0796466583374131,-0.34200482421631
-0.0820276214510657,0.344837848814572,-0.0799359888301003,-0.342772025977461
-0.0822946122190465,0.345596516171091,-0.0806458539500182,-0.343010964202751
-0.0826136948700362,0.346181668881111,-0.0810437748157811,-0.344078545886043
-0.0829465584251419,0.346743078645627,-0.0814231616116824,-0.344828572717098
-0.0834766456224601,0.347517186859625,-0.0816471354375272,-0.345607537906187
-0.0839375544828806,0.348113237365996,-0.0819882731168751,-0.346449245631915
-0.0840885319723462,0.348861629763295,-0.0822101139335505,-0.347081929666418
-0.0839541687309293,0.34941123833911,-0.0824830087042714,-0.347934066161478
-0.0845170211330593,0.349940063917415,-0.0828543316909173,-0.348616189082062
-0.0852081898520441,0.350789131554919,-0.0830178569326715,-0.349045371937388
-0.0856494614701227,0.351291400867823,-0.0835291792258047,-0.34961221045428
-0.0859964709785154,0.35208519115414,-0.0837993820661571,-0.350387026503948
-0.0860726846457192,0.352996505341551,-0.0842792774807996,-0.351373433662568
-0.0864228556255835,0.353621185093692,-0.0848094893461024,-0.352020843164023
-0.0867648757204246,0.354694976213962,-0.0853642707927794,-0.352577866641964
-0.0870939167513738,0.355423663348874,-0.0855438437787053,-0.35331830165054
-0.0876616542631067,0.356126593097963,-0.0857148398262857,-0.353838165226111
-0.0878406027993691,0.356410943470158,-0.0861127460699148,-0.354642647918834
-0.0880320211493331,0.356975704154644,-0.0865237007031109,-0.355858527552782
-0.0881039337280905,0.357769253259373,-0.0871374037232282,-0.356308441794885
-0.0883901530276281,0.358330094642605,-0.0878135077072067,-0.356960779382714
-0.0885796542866487,0.359229784739459,-0.0886628324020494,-0.358074432551762
-0.0887304501648494,0.359915680552284,-0.0889002180598066,-0.358908758245985
-0.0888421945338736,0.360717984716447,-0.0893176984780536,-0.359560941468831
-0.0892700483798387,0.361550036849535,-0.0899047922708198,-0.36021646546691
-0.0897701699407631,0.362241132200246,-0.0902003860224308,-0.361015804856007
-0.0899780802133285,0.362961359527563,-0.0907786665344796,-0.361506110299319
-0.0902070910430422,0.363453192594888,-0.091168970634393,-0.362288568120401
-0.0907938548606386,0.364372109532566,-0.0913845616360933,-0.362980279965531
-0.0910522308508173,0.365184350974328,-0.0917085864785724,-0.363818005281666
-0.0915337596350331,0.365848252394432,-0.0920322671769137,-0.364335500060458
-0.091887053052688,0.366243148591664,-0.0926347081318419,-0.365024603938169
-0.092503634567926,0.36696155499184,-0.0934549587357974,-0.365835899789632
-0.0931740459070472,0.36779818063392,-0.0937588859756476,-0.366486270640491
-0.0934714782501459,0.3683985353079,-0.0941615191061033,-0.367278600397035
-0.0938565535675012,0.369204120056832,-0.0945713091022961,-0.367993504565087
-0.0946501995370332,0.369641834380891,-0.0948584995070979,-0.368793896208965
-0.0952638877050041,0.370194231151184,-0.0953790155597633,-0.369567850596604
-0.095404706343227,0.370914989517805,-0.0959552145676456,-0.370128434466761
-0.0957369828577189,0.371591829998065,-0.0961584552468036,-0.370732556074778
-0.0959306393099004,0.372085682267323,-0.0966698064292868,-0.371498619380252
-0.0960774490442163,0.372682808703884,-0.0968807503250848,-0.372174068850863
-0.096566007644191,0.373263169928783,-0.0976558456708718,-0.372822793271386
-0.0970994661517725,0.373555296099542,-0.0980483207412307,-0.373296349806301
-0.09753757688982,0.374327547710545,-0.0985251852373443,-0.37395142640644
-0.0978283534016379,0.3750539474987,-0.0988235719700402,-0.374514308594318
-0.0983992318000602,0.375882430396951,-0.0994103611092393,-0.375391445722139
-0.0989301467828114,0.376643102773479,-0.099998503323406,-0.375938773933143
-0.0991800000142154,0.377170828631532,-0.100572929170825,-0.376682389102298
-0.0997420206473921,0.377959163799977,-0.101170970236369,-0.377254145282031
-0.100329583646943,0.378557424103605,-0.101690288520933,-0.377973467830092
-0.100726714309006,0.379099063180466,-0.102033680550348,-0.378755272959217
-0.101214176842346,0.379791797586761,-0.102195541987206,-0.379274914055076
-0.101380446786516,0.380302950988261,-0.102624227615679,-0.380088486100158
-0.10179100733713,0.380773644208065,-0.10293061448964,-0.380586150138911
-0.101961234245221,0.381283932518088,-0.103491250898292,-0.381176755815651
-0.102337087844192,0.381881866367933,-0.103823201072003,-0.382001764336789
-0.102952528320525,0.382422845221857,-0.104430968010511,-0.382470842831667
-0.103501039253051,0.382958681068023,-0.104845771509457,-0.383030968306575
-0.103859735892729,0.383421877989796,-0.105029321611613,-0.383697968847185
-0.104344610450167,0.383686685143197,-0.105373116362858,-0.384329695590302
-0.104711305314584,0.384257029265904,-0.106014568282336,-0.385030822247205
-0.105015185383912,0.384872113648305,-0.106620177214732,-0.385891055295177
-0.105598484493674,0.385292527362872,-0.107114584598914,-0.386617013808474
-0.105848679680994,0.386122006773759,-0.107536066868252,-0.386840395922959
-0.106360538237994,0.386721296435862,-0.1082894412051,-0.387762293031886
-0.106904090099162,0.38715137726261,-0.108904120813566,-0.388546411647442
-0.107278403488089,0.387447058111916,-0.109401105057987,-0.389354062147635
-0.107682848518784,0.388019214900178,-0.109744956044398,-0.389950336768896
-0.108059591232789,0.388581906856338,-0.110145898410577,-0.390687792664216
-0.108280357932428,0.38948720271683,-0.110648401181741,-0.391459075443993
-0.108932604563777,0.390010946635996,-0.111092271788142,-0.391943034996067
-0.109345319252642,0.390526786690885,-0.111567658913818,-0.392709147089724
-0.109642609744425,0.391219862097168,-0.112016714704895,-0.393225622169468
-0.110021065028898,0.391843367902364,-0.112569418652026,-0.393769537966902
-0.110306111248692,0.392491886657345,-0.113289408588686,-0.394214999559471
-0.110978414791659,0.392948750495333,-0.113665384031772,-0.394650583354561
-0.111406281582115,0.393235087832495,-0.11412940922676,-0.395310334123037
-0.111671753653815,0.393510579832108,-0.114602445593333,-0.396155458519815
-0.112136374834932,0.394265536735224,-0.115077570044962,-0.396606409081217
-0.112542868398725,0.394511083747414,-0.115343790899928,-0.397249562787428
-0.112854190547383,0.395266271758394,-0.115680559887307,-0.397805513357915
-0.113183486864904,0.395865890117881,-0.116339500962503,-0.398360119619342
-0.113377818452525,0.39634163182855,-0.116725437153199,-0.398696193223638
-0.113816153890104,0.397027577822561,-0.117055704660174,-0.399174017923579
-0.114171771075111,0.397670697962942,-0.117499464600251,-0.399831958964429
-0.114557433118571,0.398561636335864,-0.117778508356633,-0.400441155272237
-0.114907402866786,0.399143522032751,-0.118200409598576,-0.400782483241776
-0.115435815063047,0.399844250389552,-0.118677567533002,-0.401542187726073
-0.115793680022035,0.400180940567658,-0.119386486992735,-0.402109993124089
-0.116199032664785,0.400762946771639,-0.119823733544348,-0.402592426003043
-0.116571521672727,0.401087202773483,-0.120222435802332,-0.403225936439423
-0.116805347444017,0.401587779048756,-0.120602160541985,-0.4033107034685
-0.117374763187731,0.401978238639399,-0.121110107545957,-0.403967887141911
-0.117982728609507,0.402420967037987,-0.121741740670544,-0.40450020169968
-0.118248006181828,0.402863306078398,-0.122269468276149,-0.405086247766389
-0.118751761098216,0.40359500270892,-0.122622784729158,-0.405632747059581
-0.11914436949467,0.403977866231623,-0.12322338712999,-0.406178294526887
-0.119739825061602,0.404536436421187,-0.123855177586976,-0.406646859220291
-0.120085575997497,0.40500441691361,-0.124324858182134,-0.407210969201918
-0.120469176113534,0.405741402370547,-0.124730245919048,-0.408017901597454
-0.120664282397956,0.406214904955505,-0.125055763425834,-0.408907442805145
-0.121253405822769,0.406600357424702,-0.125392304071956,-0.409692636851119
-0.121392912872203,0.406818587029425,-0.125839117756866,-0.410099696717784
-0.121664321541676,0.407263105043555,-0.126567582173023,-0.410279094862059
-0.122171152291996,0.407696071410014,-0.126954086170157,-0.410725449460593
-0.122767279402392,0.408192738612701,-0.127533747034997,-0.411116192014132
-0.12316932640768,0.408459786784647,-0.12790984991288,-0.411584910316993
-0.123481564852557,0.409162932323445,-0.128615290217035,-0.412091966713745
-0.123754332374251,0.40973922182237,-0.129035695057959,-0.412911137322182
-0.124236136111896,0.410216197465428,-0.129265551472756,-0.413130264975832
-0.124687351901582,0.410702718629079,-0.12961638203572,-0.413821721198141
-0.125115681586757,0.411228056383755,-0.130185569281644,-0.414519641633725
-0.125548051931061,0.411829579373006,-0.131062988296956,-0.414976295174001
-0.126026371509051,0.41247426752093,-0.131303426249227,-0.415231931224271
-0.126499941054757,0.41302401759057,-0.131875814361522,-0.415592588932899
-0.126966146497491,0.41382056716612,-0.132389211299842,-0.416215532395877
-0.127403038718445,0.414210177690107,-0.132744152726603,-0.416794086807764
-0.127640071780465,0.414687375335819,-0.133053567556748,-0.417038350423325
-0.128126040627186,0.415312394491816,-0.133270744099536,-0.417195559808952
-0.128195506668732,0.415699545022954,-0.134024803609017,-0.417660934393402
-0.128342928479102,0.41627531168948,-0.134546511875685,-0.41809559249984
-0.12886276643836,0.416787450292827,-0.134865169051875,-0.418437931813455
-0.129022844414006,0.417156212569937,-0.135350802760596,-0.419014669694881
-0.129235111319289,0.417892576918619,-0.13592161980532,-0.419450314516337
-0.129747062724927,0.418863123245202,-0.135904803245484,-0.419962355506429
-0.130252313884697,0.419386245856725,-0.136374102848557,-0.42055590062205
-0.130565526292359,0.419805938175977,-0.13666479114796,-0.420787232338181
-0.130812316797974,0.420375477925931,-0.137099892476022,-0.421491614815925
-0.131583613917522,0.420971100434892,-0.13762911525662,-0.421928565754512
-0.132033073464377,0.421726906708156,-0.137921326836213,-0.42219719590426
-0.132298709928352,0.422193596314681,-0.138563619251199,-0.422588796070601
-0.13254552335928,0.422507690751115,-0.13903283390466,-0.422899043501285
-0.132807096263794,0.422966566787017,-0.139421700608356,-0.423270628336091
-0.133456401721384,0.423270402444897,-0.139779856398629,-0.424013817339433
-0.133951736745586,0.423663619617451,-0.140079514008634,-0.424289548680365
-0.134259035619698,0.424443079500196,-0.140523365283204,-0.424809195692677
-0.134844775157323,0.425061128167213,-0.140862324251465,-0.425264735250223
-0.13527297483834,0.425732107017224,-0.141322996147785,-0.425718238749352
-0.135883817439855,0.426347359134623,-0.141412396832185,-0.42611231827744
-0.136469962565183,0.426766682020616,-0.141817574945237,-0.426436101943652
-0.136778561713117,0.427160706397521,-0.142204202639385,-0.426848492754491
-0.137309604743426,0.427538063235245,-0.142791427869984,-0.4272517742448
-0.137775143066626,0.428104285250304,-0.143430819086129,-0.427494699263984
-0.138138970358068,0.428306261766705,-0.14388268243424,-0.427809605323813
-0.138478674070491,0.428741218455112,-0.144282066443101,-0.428174510202182
-0.138942946605728,0.429199782731433,-0.144725867347594,-0.428572279772187
-0.139458779420667,0.429713304474826,-0.144947202008437,-0.428762181934596
-0.140093042438084,0.430264440912912,-0.14548310158543,-0.429086952436746
-0.140643141556821,0.43095669895501,-0.146017984777975,-0.429225012212158
-0.141066347747563,0.431509089163687,-0.146314078836911,-0.429669023350812
-0.141510527674162,0.431719100660826,-0.146788958510855,-0.430105459853471
-0.141867848013664,0.432006377798616,-0.147275625583033,-0.430514371865161
-0.142194210290551,0.432603207656867,-0.147692797073011,-0.430584499195983
-0.142744718046816,0.432771245803889,-0.148147626661042,-0.430885064352301
-0.143427031095837,0.433265105586839,-0.148721883786969,-0.431321001859096
-0.143882989446501,0.433709686453983,-0.149279054511879,-0.431739558709739
-0.144396764532588,0.433951367411762,-0.149763052014146,-0.431896256903908
-0.145191160971385,0.434679381523583,-0.15050408752098,-0.432313199840486
-0.145496562947177,0.435079711137189,-0.150752459107658,-0.432976097429171
-0.145500050322896,0.435395204289555,-0.151233864942683,-0.433612519952507
-0.145876088296202,0.435723386698701,-0.151744023390761,-0.434154232874087
-0.146332308084646,0.436273445682234,-0.151869402617951,-0.434609522018443
-0.146821117968513,0.436634198145993,-0.152452674598366,-0.434663103933651
-0.147243985922097,0.437072645026114,-0.15290088163691,-0.435266441655415
-0.147860151733464,0.437611480989968,-0.153204594492082,-0.435593852963817
-0.148009536433355,0.437923533583172,-0.15350044853856,-0.43567732582997
-0.148492344612469,0.438316203890536,-0.153706957813265,-0.435853513829969
-0.148890056825831,0.438636162224412,-0.153861500815764,-0.436303910829098
-0.149211156168233,0.438809069423809,-0.154141638346844,-0.436698168674563
-0.149659231939936,0.439298975307124,-0.154655183412745,-0.43697385477177
-0.149897368180699,0.439984472353992,-0.155018357730785,-0.43760024359255
-0.15037272354184,0.440054169973518,-0.155391409030033,-0.438053641741252
-0.150821342494124,0.440567060185717,-0.156016877460784,-0.438679488364393
-0.151261485683035,0.441033923542137,-0.156653731422192,-0.439023034782558
-0.151552029939109,0.44125597528758,-0.157092643719747,-0.439488417111952
-0.152164693183466,0.441792416000298,-0.157550977561882,-0.440047478199435
-0.152626223091643,0.442109277028329,-0.157727869927314,-0.440633861568624
-0.152979542209356,0.442466598887775,-0.1580652816834,-0.440870164865058
-0.153218564438539,0.442900377164889,-0.158530838920112,-0.44110316582151
-0.153775378680532,0.443240306025797,-0.158782592279411,-0.441516519416302
-0.154286637490035,0.443525589745732,-0.159071429266526,-0.442084625112238
-0.154835330558173,0.443739565028343,-0.159634854655817,-0.442514062010595
-0.155177739152916,0.444002607479949,-0.159869509124593,-0.442727281510522
-0.155576254793234,0.444100497668216,-0.160463323988113,-0.443342431622237
-0.156016072067914,0.444563144934334,-0.161185523024778,-0.443493165450033
-0.156443437513232,0.44492154241043,-0.161542323954711,-0.443849429407178
-0.156815133283402,0.445244838665696,-0.161783920475449,-0.444123150629039
-0.157166466377133,0.445374767908815,-0.162375547161808,-0.444808540421288
-0.157655135898488,0.445648063114274,-0.162859279718145,-0.445177641831127
-0.15818535422153,0.446166676384648,-0.163512764315063,-0.445075750590989
-0.158554131881944,0.446497081096623,-0.16407894779302,-0.445263598544387
-0.158813819458714,0.447081014342451,-0.164547250424706,-0.445730047910914
-0.159036244701906,0.447220949717446,-0.165197969152957,-0.44629159276797
-0.159529228647493,0.447616121107192,-0.165439403953702,-0.44671851362877
-0.159768923943933,0.447924178251708,-0.165940246281879,-0.44708639367943
-0.160221511622009,0.448140236508233,-0.16614685572599,-0.44736569152364
-0.160675526416973,0.448596086577735,-0.166318104857265,-0.447503306969499
-0.161073985049741,0.449184222187627,-0.166788846701887,-0.447828409005624
-0.161433101029535,0.449506179725524,-0.167254343212792,-0.447959669531719
-0.161836883241544,0.449984736550443,-0.16772496741993,-0.448461282918997
-0.162034226940624,0.450546385248045,-0.168108708668824,-0.44850171245997
-0.162418165181532,0.451181923767111,-0.168663795803859,-0.448788212209487
-0.162680716284488,0.451655927480268,-0.168948350491016,-0.449155169448191
-0.163157080598126,0.451870357588873,-0.169415352763314,-0.449387060403871
-0.163372591745903,0.452255270971786,-0.169728437031569,-0.449972197070967
-0.163802753173317,0.452337738842672,-0.170039076085467,-0.450229455125923
-0.164354338896979,0.452302507505693,-0.170206229456815,-0.450494970101078
-0.16470730202064,0.452684748642241,-0.170670058308426,-0.450822890389444
-0.164961551615357,0.452517636542916,-0.171051660700105,-0.451227804046535
-0.165349892156621,0.452804076001819,-0.171441128830432,-0.45122139624446
-0.165533486496851,0.453343354883103,-0.171596214382427,-0.451402325215149
-0.165905476902253,0.453649007275719,-0.172282581555136,-0.451958749453266
-0.1662587493449,0.45389104855512,-0.172629637701139,-0.452203817112225
-0.166458553569174,0.454034439063685,-0.173256893816771,-0.452332007358133
-0.166952588700104,0.454305661938846,-0.173418268712404,-0.45282627668332
-0.167253229205294,0.454613718600689,-0.173791324318515,-0.453170010412545
-0.167542043491619,0.454796396572053,-0.174090728032341,-0.453574333027695
-0.167921694283035,0.455146742515972,-0.174716673988693,-0.453793238924348
-0.168153775470844,0.455604350564924,-0.175225941129569,-0.45430572062876
-0.168671244408501,0.45589328701137,-0.175780902324125,-0.454588988184653
-0.169111808891691,0.456215050769967,-0.175892033470618,-0.455198097142
-0.169335705845577,0.45663946116806,-0.176485184753431,-0.455354072808398
-0.169758283923539,0.456970897405612,-0.176529600406362,-0.455780458702583
-0.170164658755699,0.457282059810133,-0.176923630705792,-0.456187435967861
-0.170511323827424,0.457946832090866,-0.177198926564516,-0.45668052228173
-0.170788244681579,0.458289240588747,-0.177508991761492,-0.457020495727601
-0.171250543532712,0.458394303767017,-0.177868708311081,-0.457357542945818
-0.171688623489532,0.458243760486876,-0.178208648590766,-0.457519838680744
-0.172059220513926,0.458592444703718,-0.178577457822257,-0.457846239865988
-0.172635686442528,0.458839921158239,-0.178742792570977,-0.458143505253999
-0.172692359385498,0.458967633945602,-0.179107006008018,-0.458477553007093
-0.173007104675524,0.459277965688828,-0.179699906333592,-0.458636167457727
-0.173456783461342,0.459500794502518,-0.18021993658799,-0.458823451709471
-0.173886450167237,0.459757166179194,-0.180901879582369,-0.459000025812887
-0.174292183339852,0.460113439770672,-0.181266033238215,-0.459133081493615
-0.174820927887059,0.460280605886696,-0.181756162218902,-0.459482305427286
-0.175081369954799,0.460749490422505,-0.182280746761784,-0.459605362811208
-0.175463642254791,0.460914579368943,-0.183023243287955,-0.459909580089353
-0.175909141955458,0.46106768183982,-0.183508679892859,-0.460493854153066
-0.176256233000578,0.461355538154027,-0.183894109217681,-0.460590774111578
-0.176587915098016,0.461809118257964,-0.184499438303949,-0.460979675830439
-0.176992692871266,0.461714276138099,-0.184838957794482,-0.461274895664666
-0.17721357981756,0.4621092722917,-0.18526056202215,-0.461748831051047
-0.177621645203531,0.46216787749561,-0.185686869914013,-0.461884179929382
-0.177778021536146,0.462061857962423,-0.186177906358768,-0.462379586135637
-0.178479589416079,0.462429102895031,-0.186948616745416,-0.462510608346882
-0.179081265860821,0.462466508953228,-0.187389754570596,-0.462914836386679
-0.179286388631048,0.46281959759737,-0.187684810791624,-0.463215214244904
-0.179682759352498,0.462977284378724,-0.188125977077854,-0.463683386333394
-0.180138026399164,0.463093436650115,-0.188557742865045,-0.46396307688455
-0.180363235624843,0.463211815397475,-0.189066768444097,-0.464363198981603
-0.181039850181026,0.463315210847009,-0.189638840003464,-0.464478613416363
-0.181703072001757,0.463407885474573,-0.189813700394512,-0.465166579263837
-0.182006763458154,0.463402051347647,-0.189911609926043,-0.465688457429744
-0.182372772336841,0.463778568619846,-0.19037279579154,-0.466085487720424
-0.182820638782597,0.46385309688314,-0.190653067725828,-0.46612803859349
-0.182898923618497,0.464164081614816,-0.191265027490562,-0.466399904646217
-0.183364280029512,0.464240419386147,-0.19168923127112,-0.46684194900373
-0.183700327237161,0.464491984642451,-0.192082710473275,-0.466986313356865
-0.183877467575357,0.464867560872679,-0.192405882177309,-0.46714364968127
-0.184380465449726,0.465041755121147,-0.192796559185498,-0.467417633461502
-0.184562565223856,0.465123299346511,-0.193340908094851,-0.467404774732443
-0.184846566567121,0.465620093083511,-0.193726814678186,-0.467587308523945
-0.185182618974433,0.465902058830873,-0.19413016190735,-0.467703634666848
-0.185290925679243,0.466054735579341,-0.194807260555441,-0.467979482691341
-0.185659714694956,0.466482571266557,-0.195039978067116,-0.468288310883719
-0.18615959387082,0.466699253311134,-0.195502939743831,-0.468701282105043
-0.186722747569721,0.466794391309909,-0.196017441422438,-0.468948433070463
-0.187101604648125,0.466906091127804,-0.196313778996727,-0.469205906798825
-0.187593317233463,0.467111707787851,-0.19665976989612,-0.469373839592258
-0.18787341900765,0.467151441896505,-0.19712212634691,-0.469645499180787
-0.18814344242686,0.467559628469684,-0.197547026976713,-0.469834360855304
-0.188551429005674,0.467686566977449,-0.197654729256908,-0.470085470650213
-0.188736564810321,0.467864868758541,-0.198157670462995,-0.470554842082991
-0.1890749833261,0.468161449355776,-0.198622068948755,-0.470691036912676
-0.189604921654949,0.468643357457981,-0.198979881306678,-0.470589322651972
-0.189843641350594,0.468751600886988,-0.199280766285592,-0.470966104943459
-0.190391015347997,0.469003838074424,-0.199567820079668,-0.471081718727158
-0.190511783464861,0.469143651523391,-0.200215921939966,-0.471278521423712
-0.190802153237474,0.469453914175591,-0.200974333962932,-0.471475640861718
-0.191106898711347,0.469625749795952,-0.201465803097243,-0.471732853906106
-0.19169503407671,0.469771381757836,-0.201504641336552,-0.472191145126474
-0.192094731119608,0.469883423738407,-0.201963184171616,-0.472258050552505
-0.192637193083,0.470033593816996,-0.202379846396709,-0.472587873149747
-0.193003104632339,0.4702187807966,-0.202722902414078,-0.472610302127064
-0.193356381201303,0.470391555604686,-0.20308477014861,-0.472852750705003
-0.193574713915418,0.470406154974076,-0.203403258384661,-0.473084430581343
-0.193870378368476,0.470587562216627,-0.203954487324847,-0.473346049288146
-0.19418346764624,0.470812664000904,-0.204539035046458,-0.473542014782037
-0.194627152777096,0.470947212830845,-0.205027611893153,-0.473569206902496
-0.194988934019939,0.471278064439026,-0.205276826392344,-0.473612784495412
-0.195347870582296,0.471396593247176,-0.20549858032975,-0.473475712462479
-0.196118682827556,0.471672176978954,-0.205972571093706,-0.473386114861129
-0.196571606744766,0.472340266084436,-0.206361391042525,-0.473669110289949
-0.1966040006307,0.47214188803835,-0.206523209729145,-0.474002576605038
-0.19698432697575,0.472421631222955,-0.206693773237942,-0.474410321455205
-0.197201403878384,0.472514446697563,-0.206889695023435,-0.47460724586564
-0.197583073618934,0.472901163589561,-0.207120710738189,-0.474825497811202
-0.197968994962106,0.473136465015427,-0.20742324482438,-0.47476719352643
-0.198215859567265,0.473217016209663,-0.20796659420237,-0.474847048960979
-0.19855248582627,0.473466457553527,-0.207886850287885,-0.474939440816283
-0.198826013896696,0.473451473649968,-0.208209366011527,-0.475307805757483
-0.199088832338529,0.473685275008125,-0.208659983384001,-0.475525574127318
-0.199732433085856,0.474308852847002,-0.209024528144374,-0.475771318504361
-0.200337434935066,0.474538125002475,-0.209346880779582,-0.476040120577889
-0.201200378056256,0.474895301320065,-0.209486916552289,-0.476266763936882
-0.201653244195201,0.47479014848356,-0.209840517001363,-0.476444209100184
-0.201830951895928,0.474823257116822,-0.210181066079797,-0.476687962007699
-0.202256732914453,0.47498331726098,-0.21068729242714,-0.47708068517567
-0.202606059972858,0.475023192106682,-0.210945195845469,-0.477347286703154
-0.202783120076064,0.474922817583522,-0.211239952832321,-0.47736101771304
-0.203035685829332,0.475095160022736,-0.211355381605841,-0.477688224303463
-0.203223314100795,0.475226527962507,-0.211796007444698,-0.477552016777026
-0.203503379575713,0.475353925001894,-0.212045339812335,-0.477570682721968
-0.204041370470378,0.475679968642716,-0.212102466979712,-0.477842116985427
-0.204621778845984,0.476044409049544,-0.212416283605311,-0.478197963305035
-0.204955428426533,0.476166201003537,-0.212734168335884,-0.478270076844021
-0.205199547216191,0.476172131491791,-0.213085215192685,-0.478215754685062
-0.205569765863164,0.476535036763821,-0.213724063047155,-0.478453313853416
-0.205873173537937,0.476610089791522,-0.214248971914568,-0.478830915113727
-0.206175091432212,0.476775741834017,-0.214683317691425,-0.478808377275355
-0.206364848026116,0.47678895603287,-0.215069867199805,-0.478928304050962
-0.207024480442297,0.476995426640658,-0.215461038498968,-0.479041621687936
-0.207509368596704,0.47695997616302,-0.216016283602749,-0.479454547178394
-0.207725556371682,0.477175699469176,-0.216439749869095,-0.479664019309668
-0.208082878798785,0.476930876154246,-0.216964402983989,-0.47986413218824
-0.208280000510483,0.476907550558188,-0.217201594751262,-0.479958364876088
-0.208538008210145,0.477060334154438,-0.217453986147897,-0.480192830555576
-0.208837296119724,0.477115150824085,-0.217820823757657,-0.480540883765315
-0.20935692951586,0.477249242389511,-0.218161219626185,-0.480592235756262
-0.209662356204043,0.477477262692828,-0.218461343250405,-0.480520842583969
-0.209856130759114,0.477331574879589,-0.218719237903509,-0.480675121273921
-0.210117285539713,0.477423186468583,-0.219091957224967,-0.480602847001214
-0.210442232685126,0.477430108176224,-0.219307625117321,-0.480833351954601
-0.210598236335525,0.477417504777919,-0.219624991425329,-0.480875785054995
-0.210863451741283,0.47743970905687,-0.220041826359041,-0.481025276502487
-0.211280492447979,0.477532687172201,-0.220157709772652,-0.481215066074718
-0.211678817660704,0.477520150770302,-0.220443529764583,-0.481630700065317
-0.21177392547406,0.477475020071023,-0.220869809825163,-0.481864171183141
-0.212327983149372,0.476987612669466,-0.221367609909817,-0.481915365386785
-0.21253488805698,0.477127764721233,-0.221595325397745,-0.482095722218911
-0.212991078158003,0.477288318000002,-0.222102910788781,-0.482026881882508
-0.21349343847834,0.477452514705924,-0.222270978494829,-0.482002281802098
-0.213856870792173,0.477567081079975,-0.222508332450475,-0.481928611845511
-0.214096244481189,0.477671729349774,-0.222947574136327,-0.482094334754856
-0.214223584962868,0.477641865372808,-0.223218539236892,-0.482275109266833
-0.214590923809317,0.477845436143334,-0.223662182234665,-0.482409476837419
-0.215000056266358,0.478052439914272,-0.223990540675816,-0.482644105674939
-0.215222978984931,0.478108093267227,-0.224292712299531,-0.482905650122223
-0.215789735796932,0.478131053025036,-0.224759796122861,-0.48299441720019
-0.215829307067497,0.47833939781961,-0.22481578684997,-0.482780923884413
-0.216021860129297,0.478491998267272,-0.225451861058375,-0.483067929222948
-0.216305514192474,0.478725088658758,-0.22574097095642,-0.483233975115345
-0.216582721771875,0.478906598319961,-0.22603640449471,-0.483257059033744
-0.217065180919866,0.478865055650189,-0.226151203437651,-0.483528952853845
-0.217405862744879,0.478800486866306,-0.226455664445387,-0.483724326366566
-0.21771571561206,0.478855323686542,-0.226684977094471,-0.484094032766424
-0.2179304139108,0.478772057738986,-0.22718817994915,-0.484298935411445
-0.21801069994018,0.478972482790873,-0.227628484216231,-0.484352469340164
-0.21831601122154,0.479047389580194,-0.22770649593909,-0.484387746684168
-0.218596988783607,0.479101801943697,-0.228065557300675,-0.484248425486132
-0.218936212266888,0.478788236052287,-0.228087598026698,-0.484285399233986
-0.219227405684391,0.478907334741595,-0.228297842093871,-0.484271294076836
-0.219456763449264,0.479224054247811,-0.228711286042139,-0.484197412214797
-0.219665271841004,0.479185508704328,-0.229239862739914,-0.484369256706543
-0.220381617982021,0.479323288852734,-0.229695297597711,-0.484271069008202
-0.22068360868113,0.479340599021819,-0.230155511873972,-0.484210518649585
-0.221079560872089,0.479413954897797,-0.230391441648299,-0.484079084552453
-0.22111677592987,0.479341219399279,-0.230812405145552,-0.483983305290862
-0.221134149726032,0.47938507773512,-0.231229414448808,-0.484016209262287
-0.221424107156247,0.479363936276632,-0.231360616403266,-0.484116348161026
-0.222010353274834,0.479653552389405,-0.23177491185895,-0.48400253441336
-0.222323327465484,0.479887635643937,-0.23185995285593,-0.483906722452088
-0.222726673385087,0.480044816763569,-0.232129505987513,-0.48385211916302
-0.22302328559756,0.479935746738403,-0.232554356293352,-0.484114274984766
-0.223415716013816,0.47985114997532,-0.232817968036928,-0.484145814143565
-0.223859801765692,0.480019668565713,-0.233185461529254,-0.48425106391476
-0.224180584226565,0.480021564812014,-0.233638730352398,-0.484260131374117
-0.224499239742237,0.480063013675689,-0.233995432842238,-0.484258164439158
-0.225039770679812,0.48011139994105,-0.234593730512088,-0.484520389081196
-0.225585301753723,0.480118072975125,-0.234973330449272,-0.484486774576162
-0.225925087021869,0.480253393374083,-0.235248226075186,-0.484482856824547
-0.226105621613769,0.480168889253991,-0.235400838172682,-0.484299066503697
-0.226698945754507,0.480373913558183,-0.235812277097046,-0.484499584780257
-0.227205375867415,0.480239033171067,-0.235804821755027,-0.484687942174994
-0.227740684261802,0.480214585487305,-0.236354640797573,-0.484760612868004
-0.228078814771669,0.480260091418473,-0.236739117160652,-0.48491716702366
-0.228331567594096,0.480268731930705,-0.237172035558761,-0.484968699040835
-0.228455057627397,0.480249687634706,-0.23752210247009,-0.484836618408116
-0.228962510105716,0.480436348084063,-0.237571776809422,-0.484899181641395
-0.229641542953432,0.480403771581015,-0.237931826762239,-0.4847154304146
-0.229894064457417,0.480385097631711,-0.238057915069438,-0.484722033020473
-0.230112624695759,0.480469175046488,-0.238458777230834,-0.484893231495427
-0.230478355231228,0.480452534331733,-0.238726947346955,-0.484692567527231
-0.231109010138281,0.480772344544066,-0.239041495443905,-0.484658999348655
-0.231512675248525,0.480681301078706,-0.239333705600405,-0.484618094491652
-0.232001218169022,0.480793559649265,-0.239708170673417,-0.48465870981759
-0.232310762108722,0.480949700272587,-0.239919321863362,-0.484939970195976
-0.232646377823265,0.481030263532289,-0.240044877498374,-0.484745562149592
-0.233067853386001,0.481043618369234,-0.240316251013058,-0.484713175127758
-0.23334932065861,0.481203266260155,-0.24057605957963,-0.484755987369428
-0.233674294174987,0.481118107554376,-0.240892361697806,-0.484919952449542
-0.234068929429779,0.480948376111766,-0.241075277006529,-0.484740591492876
-0.234448284566289,0.480926880097759,-0.2413461426758,-0.484765960208942
-0.234641866577073,0.480990098091853,-0.241535808476586,-0.484778604865139
-0.234752015013555,0.480993026863858,-0.241866781466703,-0.484751811447364
-0.235202586892387,0.4812755796391,-0.24221741525055,-0.48479898317223
-0.235451162658506,0.481299094362561,-0.242603389575436,-0.484980276419832
-0.235480292137247,0.48145329158556,-0.242643460884864,-0.48505631069803
-0.235879948959443,0.481465481496125,-0.242971082229321,-0.485225352430231
-0.236353176307366,0.481408680306591,-0.243437703234388,-0.485257311656453
-0.236825269259663,0.481530507801235,-0.243672764955783,-0.485287150925267
-0.236940234778723,0.481614199958027,-0.243717068864952,-0.485396928330626
-0.237445155447041,0.481768364718706,-0.24432013169934,-0.485387539804534
-0.237740562100146,0.481649298465158,-0.24460807053281,-0.485459725046016
-0.238020478832725,0.481712461756352,-0.245049807013597,-0.485599077054667
-0.238300945236478,0.481955402662618,-0.245389554085454,-0.485761017109672
-0.238253336631767,0.481882306983128,-0.245845716204718,-0.486037509772762
-0.238477410069801,0.481854709786492,-0.246114462820382,-0.486022262550518
-0.238849808282222,0.482025283078414,-0.24636627285639,-0.485970065587507
-0.239102995277188,0.482028208597244,-0.246622902128457,-0.485872827133292
-0.23949442475935,0.48230489702798,-0.247051079281072,-0.486039844563492
-0.239670250407142,0.482123381673477,-0.247218600100251,-0.486035247622515
-0.23977480905722,0.481904045438302,-0.247397002891583,-0.486253726756832
-0.239709567238512,0.481926315842218,-0.247849615083408,-0.486328404429967
-0.240172286390998,0.481734974553835,-0.248388159278244,-0.486256529707089
-0.240247530041251,0.482005772436151,-0.248874486465251,-0.486211892329459
-0.240676638046785,0.482206778967162,-0.249325266203913,-0.486484038993542
-0.241158199132432,0.482406691533978,-0.249659592787253,-0.486421591170939
-0.241146017949436,0.482388796494199,-0.250050926008519,-0.486412877115955
-0.241492364387581,0.482225387340737,-0.250100715422286,-0.486296755279963
-0.241798550267606,0.48211389742639,-0.250395622042844,-0.486425833931917
-0.241822242283531,0.482016908588587,-0.250694811745781,-0.486306549600648
-0.242243347512371,0.4823641976784,-0.25093380587919,-0.486402022215113
-0.242653654788782,0.482106866378312,-0.251322259681778,-0.4865930336446
-0.242959362592206,0.481971004769877,-0.251506074428505,-0.486557802159594
-0.243084084821067,0.481938991656729,-0.251451705802635,-0.486654506959528
-0.243237033887112,0.481783997757535,-0.251572689560465,-0.486614350014774
-0.243523855980295,0.481914676560819,-0.251943675796709,-0.486460124111901
-0.24381149068187,0.482108940567419,-0.252270243909929,-0.486611124820212
-0.24394532125634,0.4823011884207,-0.252410402510034,-0.48668906766004
-0.244447443094316,0.482573812782554,-0.252617408138542,-0.486629587124573
-0.244665443450448,0.482580126224034,-0.252725078538312,-0.48642356845562
-0.24493921209131,0.482558705561452,-0.253017661383872,-0.486300835061694
-0.245290536619698,0.48238132892672,-0.253222443897003,-0.486286813376409
-0.245582832067564,0.482147597905891,-0.253500147000212,-0.486408929426473
-0.245919299350206,0.482004793297175,-0.253784009400888,-0.486400459775115
-0.24604973780607,0.481957249424428,-0.253817115132146,-0.486375593244367
-0.246323633058262,0.482051834181026,-0.254196464662214,-0.486549749013097
-0.246595791806458,0.482181908178033,-0.254503473545183,-0.486587874105708
-0.247004248552217,0.482044792783732,-0.254631654369399,-0.486721896506482
-0.247091244274324,0.481850711520949,-0.254914829175861,-0.486324771956809
-0.247341507550274,0.481690459906763,-0.255353289172258,-0.486590665164519
-0.247616690421339,0.48151468007717,-0.255531887039656,-0.48667110123435
-0.247711060754777,0.481634534505279,-0.255915082939588,-0.486713404266538
-0.248124191143325,0.481495515730365,-0.256280248672,-0.486748873837508
-0.24840155804172,0.481753863214759,-0.25647218986795,-0.486640362050058
-0.248628640570474,0.481710140678444,-0.256861323341906,-0.486611698915889
-0.248836249017873,0.48159524698808,-0.256951735903672,-0.486751127312556
-0.249022032862424,0.481619231670008,-0.256923802013533,-0.486560391739801
-0.249320122781197,0.481478662248537,-0.257179316398127,-0.486653885886218
-0.249432943437081,0.481440097860697,-0.257542671684581,-0.486549257841792
-0.24956586489175,0.481312328926409,-0.257763847622698,-0.486514007984199
-0.249824052598685,0.481559102181186,-0.257922779893718,-0.48639300020189
-0.250199619163916,0.481803931795621,-0.258234549662493,-0.48632455348388
-0.250552047547269,0.481941119683873,-0.25855886871256,-0.486298960796227
-0.250512915441914,0.481679115349247,-0.25887314852149,-0.486011153613426
-0.250844353961912,0.481845805173215,-0.259003726090166,-0.486034345663305
-0.251055027269267,0.481904703514342,-0.259405163287997,-0.485837622862353
-0.2514366403681,0.481812929637062,-0.259767395485942,-0.48558628457491
-0.251707521247472,0.481792262009088,-0.259732891386629,-0.485568522881878
-0.252263761616416,0.481767639036066,-0.259945676488331,-0.485686750481684
-0.252436528387817,0.481655440655664,-0.26012406749867,-0.485591687761796
-0.252473685920266,0.48132381890292,-0.260453033848441,-0.48554667083699
-0.25242436341725,0.481002927420914,-0.260582876839165,-0.485572073225161
-0.252655133197384,0.481125399628048,-0.26108991512907,-0.485382244941967
-0.252936289494506,0.480926735102815,-0.261334106844533,-0.48550491154805
-0.253366679525732,0.481041616233602,-0.261678685720561,-0.485438462727447
-0.253481860646674,0.481123766748003,-0.262191948935304,-0.485441987842164
-0.253780788741323,0.481007273065132,-0.262635037843774,-0.485421720972722
-0.254091449192207,0.480892407617138,-0.262875881633356,-0.485283101110176
-0.254526456139437,0.480750225786107,-0.263097908330336,-0.485417421340559
-0.254797297602214,0.480797288388648,-0.263466533052898,-0.485275972374263
-0.254569472153565,0.480614445157124,-0.26374140517513,-0.485215611047989
-0.254873534916179,0.480608391635752,-0.263980551382438,-0.485304990966407
-0.255325704421257,0.480365277386545,-0.26391438600863,-0.485287035864992
-0.255842398630679,0.480253184368195,-0.263885721519695,-0.485452212885314
-0.256169040997161,0.480258217748916,-0.264226060352577,-0.485539287250665
-0.256587441604243,0.480130707687594,-0.26430142183075,-0.485390719996951
-0.256991819494778,0.479985988429003,-0.264485366585542,-0.485356927147537
-0.257231890244414,0.479751121359063,-0.264580850256085,-0.485338116797433
-0.257746737859243,0.479741073873775,-0.264678738523997,-0.485288213785609
-0.258134004063483,0.479760421048381,-0.265114679419801,-0.485169616255605
-0.258710413621122,0.479590650701203,-0.265252293202018,-0.485116747220871
-0.258792404560306,0.479547262641268,-0.26560470343232,-0.484818704032089
-0.259257234345515,0.479202706211712,-0.265967018247444,-0.484658316221524
-0.259672086502242,0.479087128728009,-0.26614548930478,-0.484794833819389
-0.259884349429251,0.478848618582212,-0.26626542735299,-0.484890246604637
-0.260089801162902,0.47871033794552,-0.26654449544888,-0.484655288956108
-0.26048224819798,0.478855174694962,-0.266769917334924,-0.484703390739203
-0.260758096216203,0.478686222192815,-0.267028233948068,-0.484575738235289
-0.26116672523109,0.47859589028005,-0.267067804218104,-0.484595607000399
-0.261332401077504,0.47826122880904,-0.267141962996063,-0.484482467706679
-0.261663401118946,0.478184257884082,-0.267214998302711,-0.484281255896344
-0.261910168796209,0.478107459571671,-0.267418618680425,-0.484102090609483
-0.262272566267922,0.47779345511226,-0.267621777223642,-0.484035678849554
-0.26231237633795,0.477938737826269,-0.268111481489321,-0.484002458318767
-0.262788497481437,0.477756141626122,-0.268259682699167,-0.483702857062406
-0.263174662183356,0.477539665066392,-0.268521775732559,-0.483598542093857
-0.263363443762276,0.47738175138816,-0.268734716370259,-0.483710868884595
-0.263543556112865,0.477171010146042,-0.268883020354699,-0.483482349625043
-0.263692777788396,0.47717765766473,-0.269095794036523,-0.483354431826325
-0.264110999725994,0.476992768337667,-0.269492808706799,-0.483173904841661
-0.264332831771419,0.476828160668541,-0.269470741189907,-0.482761286613334
-0.264548764419727,0.476738164115542,-0.269789961844443,-0.482570619534315
-0.264785892753478,0.47690397904408,-0.269858285621224,-0.4824393660159
-0.264817438607544,0.476850217795712,-0.269977131019685,-0.482318139189041
-0.265079321320854,0.476912719822295,-0.270096269787817,-0.482288342915345
-0.265325298586415,0.476902567496829,-0.270598634093999,-0.482288489254229
-0.26577606073363,0.476751496634465,-0.270954291455443,-0.482476656635584
-0.266268368590193,0.476725894277959,-0.271609450928489,-0.482705532729365
-0.26665437727777,0.476619223820675,-0.27169350492477,-0.482485518781779
-0.267060954396052,0.476369342105527,-0.271689328515643,-0.482437761262178
-0.267358805095025,0.476216417636861,-0.271937347928164,-0.482461106342805
-0.267614514692282,0.475988804424264,-0.27215170998962,-0.482042950934881
-0.267529142804357,0.475593624726434,-0.272429253488222,-0.481960211722965
-0.267830756092554,0.47550054031933,-0.272911969727359,-0.48180470782334
-0.267897804689013,0.475479109783176,-0.273060750116921,-0.48162095816737
-0.268138795099876,0.475419861960644,-0.273209762822702,-0.481317948122806
-0.268451383332107,0.475418837976272,-0.273361591782363,-0.481342565839858
-0.268490615359145,0.475038644744398,-0.273579445681022,-0.481108037625504
-0.268519229870348,0.474809657824237,-0.273591337978192,-0.481206132648452
-0.268765541533372,0.474775171281587,-0.273655104479397,-0.481178741702144
-0.268860783428786,0.474882372317118,-0.273894019566159,-0.481056087354621
-0.268865565347211,0.474749624296507,-0.274088140409205,-0.480970618304952
-0.269242212284032,0.474634943727311,-0.274122278116649,-0.481223329662344
-0.269525181513682,0.474724568937032,-0.274092169917207,-0.481342391299687
-0.269873481495477,0.47465887186648,-0.274303134063098,-0.481106154316892
-0.270073364851345,0.474614428391086,-0.274411353066871,-0.4808371105581
-0.270337570954085,0.474436535053667,-0.274535129880485,-0.480843597683476
-0.270523353965658,0.474342920433812,-0.274559253448822,-0.480644294867478
-0.270895476833499,0.474238143797582,-0.274725637812604,-0.480472990664648
-0.271073243044382,0.474094459178857,-0.275166901745909,-0.480439390283102
-0.271337486841282,0.474025039980465,-0.275379362980498,-0.480268971435289
-0.271568600005175,0.473565289184932,-0.275803393026266,-0.480139591430788
-0.271484770070017,0.473285796087186,-0.276260906773292,-0.480141920177512
-0.271629998174332,0.473318628330264,-0.276210778286953,-0.479769391127068
-0.271764453130725,0.473431711405892,-0.276469429739982,-0.479420388768136
-0.271975050400639,0.473320665136526,-0.276591539836925,-0.479441143729015
-0.272271095653937,0.473208978670987,-0.277004292067776,-0.479283218804294
-0.272307237738469,0.473370617773162,-0.27710052818148,-0.47911023330461
-0.272436199323579,0.473103629932418,-0.277320512791052,-0.479041568521913
-0.272638421217427,0.472965349999559,-0.277541748603714,-0.478994515463404
-0.272740262596828,0.472701780417852,-0.277981536842353,-0.478398788418865
-0.272997577791556,0.472543977609695,-0.278564411142302,-0.478054270010773
-0.273326648401939,0.472697074395455,-0.27859108586667,-0.477870708046146
-0.273531630299283,0.472742291258819,-0.278909997075358,-0.47768191036919
-0.273796378487942,0.472831733231654,-0.279097129249791,-0.47762954197529
-0.274118244178338,0.472708101729477,-0.279111227995568,-0.477491819975709
-0.274421640280296,0.472496831077706,-0.279282636977412,-0.477315480667785
-0.274735067436711,0.472741913844152,-0.279584994557347,-0.477127120332732
-0.274980406905911,0.472817914505447,-0.279837992918724,-0.476990074597625
-0.27488477683644,0.472697314761635,-0.280101818764869,-0.476785049697579
-0.274915100582751,0.472613701303846,-0.280380890170524,-0.476772050103752
-0.275141903631315,0.472532020799235,-0.280685379240741,-0.476452659328304
-0.275556035118402,0.472177419802232,-0.280772921583153,-0.476357212028196
-0.275883956848575,0.471842200920095,-0.281039457582863,-0.476259332843499
-0.276213489772481,0.471677144627189,-0.281229481137494,-0.476055935270873
-0.276686301893509,0.471658308871374,-0.281204951954209,-0.476075335450022
-0.276925411873045,0.471453749263536,-0.281226677833193,-0.475625810535119
-0.27704645202927,0.471410256545669,-0.281298754495015,-0.475382019272911
-0.277079766005651,0.471209489111941,-0.281392787179705,-0.475166437538514
-0.277463183484139,0.471090076632282,-0.281685009155196,-0.475218595323981
-0.27768099872101,0.471002278465537,-0.28185001558938,-0.475067436287776
-0.277995263485596,0.470815134920714,-0.281757742580681,-0.474591531873083
-0.278430850783315,0.470477471538834,-0.281849891626998,-0.474452523345978
-0.278370158144244,0.470387119126051,-0.282163931808657,-0.474044217788419
-0.278662775654422,0.470393659613108,-0.282303350327333,-0.473840743154611
-0.278939587495055,0.470386377115395,-0.282214040060878,-0.473679564006261
-0.27947964815383,0.470648910559193,-0.282528413894092,-0.473491102214671
-0.279719448331599,0.470457318868401,-0.282811673512922,-0.473219205138246
-0.279946663317982,0.47023361088551,-0.28306375157666,-0.472802527919896
-0.280289694169585,0.469843712349456,-0.283057440036099,-0.472519030991925
-0.280807986600663,0.469566814843933,-0.283184646887793,-0.472186918379803
-0.28084842232992,0.469288500252067,-0.283415486389935,-0.471775959576824
-0.280887617274856,0.469096369886199,-0.28368059962121,-0.471706316584483
-0.281187408467501,0.469052679318792,-0.284006375902639,-0.471453888023752
-0.281541764149704,0.469002855201725,-0.284276711283171,-0.471169221269755
-0.281656370166093,0.468811305376279,-0.284521310892986,-0.471155869140617
-0.281803687326337,0.468951347323107,-0.284774966390631,-0.47121768504508
-0.281922911309734,0.468684982265536,-0.285120890659785,-0.471180394791774
-0.281879924341251,0.468378088447778,-0.28503627411286,-0.471202579269531
-0.28225058919492,0.468074512972217,-0.285058519127897,-0.470978948798994
-0.282366123879301,0.467934351162137,-0.285552715925809,-0.470520312421386
-0.282605268528272,0.467834085400849,-0.285787905911892,-0.470346982230581
-0.28296956487466,0.467691687222128,-0.286010343272007,-0.470326873318044
-0.283172414781718,0.467407144284634,-0.286234817907358,-0.47021035748919
-0.283393864074828,0.467401964094688,-0.286374378402192,-0.46989930749825
-0.283658881141218,0.467138708208884,-0.28650232146058,-0.469822562715135
-0.2840027738121,0.466915360569829,-0.286518021010716,-0.46986627285267
-0.284029596464005,0.466873078136578,-0.286807385788824,-0.469606383475502
-0.284420522973053,0.466684489363554,-0.286948796132585,-0.469502274947199
-0.284550263929579,0.466391969036273,-0.287127263917459,-0.469411563126427
-0.284587782805524,0.466128679658979,-0.287297488016873,-0.469516829716785
-0.284801857267674,0.465827404701935,-0.287455097650062,-0.469330887274671
-0.2850595935417,0.465872094959858,-0.287677139718741,-0.469140947677551
-0.285286124624792,0.465766171030524,-0.287806270230558,-0.468941603593683
-0.285354615721792,0.465568999618973,-0.28804594225969,-0.46862014711217
-0.285347131034002,0.46549014003604,-0.288361254346075,-0.468310155202891
-0.285783096635651,0.465396867110998,-0.288315920404331,-0.468515836939957
-0.286085460972421,0.465431283548091,-0.288554114258719,-0.468367942722554
-0.286219999040905,0.465645773169476,-0.288727698577076,-0.46833088430265
-0.286252776497664,0.465298297447334,-0.289238259020253,-0.468249356732743
-0.286306889936544,0.465333877770634,-0.28948813431875,-0.468048600137301
-0.286468604603497,0.465071683434651,-0.289758958039329,-0.467684489204258
-0.286511744411105,0.465068015471374,-0.28994912388604,-0.467423304464859
-0.286548970747418,0.465153042388238,-0.290079736345539,-0.467111927540863
-0.286598639782534,0.464859842745727,-0.290145121373873,-0.466859107222572
-0.286862259474608,0.46489800615008,-0.290107617097499,-0.466825526096388
-0.287143304337792,0.464493552775178,-0.290108503772598,-0.466482944927683
-0.287306126020781,0.464272783421944,-0.2903099747017,-0.46643677610793
-0.28725717198385,0.464099828620804,-0.290638284389606,-0.466126747352311
-0.287579472894475,0.463864689901256,-0.290727486157488,-0.466050435729146
-0.28754295733035,0.463737429042134,-0.290810654561456,-0.465998847417245
-0.287679304902384,0.463284769475763,-0.290852725523858,-0.466064527222883
-0.287730987490129,0.462852550257966,-0.291277721018991,-0.466081650289028
-0.287810476383648,0.462470105404302,-0.291391594708605,-0.465881145707792
-0.288134612001072,0.462345207778417,-0.291664690253237,-0.465523467459887
-0.288222616976589,0.462073190301913,-0.29172531670709,-0.465557802322746
-0.288463482859233,0.461826497690115,-0.29198611976238,-0.465331299569854
-0.288658884956026,0.461370662980104,-0.292300830986551,-0.465424165248141
-0.288764243437675,0.46126481218239,-0.292630409603273,-0.465113141625253
-0.28901650318783,0.461340636944229,-0.292734112037095,-0.46503512919652
-0.289167765329174,0.461480794963441,-0.292776286752413,-0.464855304360568
-0.289374603560045,0.461286608899841,-0.293002290700621,-0.464653386422607
-0.289819689078769,0.460924326704602,-0.293116959113946,-0.464441479290461
-0.290128714187737,0.460652125336888,-0.29327905303093,-0.46425323396161
-0.290404541975953,0.460581416031685,-0.293155639087593,-0.463892945839422
-0.290683825668916,0.460339421294111,-0.29338642769202,-0.463865718853322
-0.291002309607726,0.460058250128269,-0.293841035541524,-0.463825943007149
-0.291341271797986,0.460016733283927,-0.294020384412273,-0.463656683691154
-0.291497657471013,0.459910852541535,-0.294125937209256,-0.463541974763697
-0.291644947677101,0.459743639148638,-0.294288376503208,-0.463236052731329
-0.29210271665975,0.45927019929682,-0.294603472270656,-0.463050254948012
-0.292438718559319,0.45894658547565,-0.294659955363428,-0.462852097191088
-0.292825348200899,0.458517845284754,-0.294838319416133,-0.462780830003104
-0.293244366131715,0.458327053217254,-0.295092100317042,-0.462532806114439
-0.293476590490492,0.458175243911045,-0.294994742039772,-0.462223413115602
-0.293862939649519,0.458136083376356,-0.295267502578136,-0.461852260315785
-0.293987547713464,0.458184284416863,-0.295387542835168,-0.461488486468207
-0.293915689992103,0.457719888423976,-0.295531916938011,-0.461108833126554
-0.294369968077462,0.457570003890558,-0.295817414765545,-0.460878510410531
-0.294221410764662,0.457437903219798,-0.296027307706582,-0.460470942166071
-0.294394757607425,0.457021524532057,-0.296092515719016,-0.460507256625891
-0.294533903847763,0.456609606578847,-0.296308094258684,-0.460176550842902
-0.294770455415258,0.456579690705417,-0.296625387401538,-0.459907369440587
-0.294854623542316,0.456240604278157,-0.296735105065713,-0.459717924170866
-0.294925997329864,0.455903617902109,-0.297033805804535,-0.459402933254504
-0.295290083896657,0.455968281393009,-0.297276530239212,-0.459196079508062
-0.295409213501924,0.455875826535505,-0.297335592118316,-0.458907697626673
-0.2956487462704,0.456042527158358,-0.297490638110158,-0.458313659381397
-0.295857259571733,0.455692946015869,-0.297623175082082,-0.458156002521066
-0.295998340803374,0.455577422126351,-0.297817471365894,-0.4581262407314
-0.296216874609594,0.455292410751952,-0.297877854607952,-0.457976686600533
-0.296377734553741,0.454702681256192,-0.298075959646782,-0.457763105341614
-0.296978818371485,0.454478455319198,-0.298179553601545,-0.457777370258237
-0.297200699128163,0.454410312834344,-0.298247079695279,-0.457731210055369
-0.297529584823779,0.453853048019885,-0.298340675418479,-0.457582727130999
-0.297653211989248,0.45329122807047,-0.298450960446906,-0.457284743689981
-0.297736438273783,0.453296161757295,-0.298844901558077,-0.457103033833224
-0.298041694345636,0.452828472248852,-0.299089607993416,-0.457032678583365
-0.297961414085497,0.452811622087543,-0.299399837774082,-0.456760520914458
-0.298155437838278,0.452568503885835,-0.299504317624774,-0.456359995326833
-0.298448324585996,0.452226014545163,-0.299656085634825,-0.456199273723318
-0.298545582672436,0.452187510011694,-0.299744891493588,-0.455864170084841
-0.298658712577637,0.452019937825188,-0.299882341321971,-0.455741568595802
-0.298803387562126,0.451970621250008,-0.300017964755643,-0.45522569313183
-0.298866293042807,0.451830976911572,-0.300389613531924,-0.454899285053277
-0.299208352540255,0.45146335671381,-0.300667221734309,-0.454671826575731
-0.29951154381982,0.451253173045467,-0.300813423131495,-0.454423737460224
-0.299508972933355,0.45108002469583,-0.300944965460764,-0.454322647097712
-0.299566739722277,0.450914143431789,-0.301170745079126,-0.454007323991704
-0.299534613963518,0.450702020813854,-0.301164769770527,-0.453755474376361
-0.29951315810827,0.450419929193093,-0.301531000255866,-0.453553276097024
-0.299766957223848,0.45027723943329,-0.30161774215639,-0.453300334379623
-0.299931547073974,0.450143997286392,-0.301728591621759,-0.45292757625433
-0.299871188970607,0.449831188782767,-0.302045677853889,-0.452789741928401
-0.30019456941898,0.449609040111199,-0.302160240109724,-0.452593100881032
-0.300227441215004,0.449658688262819,-0.302515136678352,-0.452397870529496
-0.300533074996816,0.449200802863294,-0.30257930894847,-0.452073270041824
-0.300779790934398,0.448951505055674,-0.302776394801505,-0.451891175696038
-0.301017177864053,0.448876043508553,-0.302970691324194,-0.451527520048866
-0.301197603034794,0.448439296251937,-0.303447819593485,-0.45116660554505
-0.301579202826626,0.448454218859004,-0.303670259048465,-0.450946661321521
-0.30182558692131,0.44809133037003,-0.304039063963668,-0.450561561320352
-0.301999115992787,0.447840916092344,-0.304427639012692,-0.450252651706338
-0.30209343322173,0.447701052713541,-0.304563989689439,-0.450221585695098
-0.302320216691353,0.447381641875253,-0.304809866096871,-0.449840878836868
-0.302566426131863,0.44708794362958,-0.305139039129996,-0.449405627671173
-0.30296400411394,0.446745358840847,-0.305489425511495,-0.449302264855143
-0.303065060457231,0.446589409031963,-0.305701648041483,-0.448956139971284
-0.303324113352519,0.446491488543869,-0.305803617016253,-0.448765649848254
-0.303531095821901,0.446128290467885,-0.306028597032168,-0.44869702124512
-0.303790625500536,0.445859787032202,-0.306228217473474,-0.448542418493056
-0.304073768106272,0.445854761847382,-0.30652748394832,-0.448229413505422
-0.304437673037433,0.445858995646139,-0.306724630969431,-0.448027946874918
-0.304553744526535,0.445687223888721,-0.306762445221353,-0.447939024362044
-0.304717911766771,0.445406240869634,-0.307001957298792,-0.447611333715786
-0.305103046807777,0.444950468968076,-0.307493274473301,-0.447296880844809
-0.305251269395289,0.444587860124703,-0.307798406053754,-0.447176359173492
-0.305481718349161,0.444609127779421,-0.307984566931566,-0.446712808358726
-0.305436277255257,0.444321365096738,-0.308130086605339,-0.446429085477116
-0.305482423804442,0.443965595762367,-0.308136759472848,-0.446213186186299
-0.305692180348701,0.443901145750176,-0.308285396492828,-0.446055229136502
-0.305839857911172,0.44378976082963,-0.308503710123498,-0.445868335010896
-0.30607319076051,0.443393344600222,-0.308547101717122,-0.44602370613199
-0.30632499222341,0.443217169250274,-0.308836116742397,-0.445828518196562
-0.306667441595538,0.442944487240654,-0.308806143077129,-0.445749584773134
-0.306920395247357,0.442524070797765,-0.308750844209835,-0.44543664007449
-0.306998277152192,0.442494276355655,-0.308906500522453,-0.445381401939087
-0.306954589653122,0.442172038230035,-0.309129564601874,-0.445096132321424
-0.307142774102332,0.441767796291111,-0.309311888781383,-0.444794648764736
-0.307633108649566,0.441303556023078,-0.309271622169835,-0.444614543429183
-0.307553405572059,0.441228654129689,-0.30931249819532,-0.444201043724201
-0.307858170344663,0.440866832228914,-0.309338411692102,-0.444018562460171
-0.308069209235639,0.440603944883653,-0.309512831347149,-0.443928155288946
-0.308274655397299,0.440302814926486,-0.309526506142875,-0.443727347721053
-0.308289031659445,0.439947549746563,-0.309694560699414,-0.44360047797153
-0.308695705117372,0.439771493319749,-0.309697204665666,-0.443608910015136
-0.308812445678365,0.43955468341155,-0.310090791525634,-0.443177982022216
-0.308779953195537,0.439387548349489,-0.310194488044898,-0.442828297872372
-0.308977778778778,0.439028057768138,-0.310485112454208,-0.442797914879365
-0.309258222829468,0.43883759731159,-0.310607864798706,-0.442605330591662
-0.309296737464974,0.438450712568034,-0.310749365899225,-0.442368062579754
-0.309673287423786,0.43830503843714,-0.311181871893061,-0.442028344107932
-0.309961638006133,0.437945051035131,-0.311270146768481,-0.441855701784965
-0.310133374560364,0.437471767166346,-0.311396834326648,-0.441597298952495
-0.310488597440894,0.437169966395046,-0.311525266294792,-0.441376448957641
-0.310692716413121,0.436995694759518,-0.311791428111475,-0.441051221754103
-0.310644834861174,0.43676626930418,-0.31159228912522,-0.440891322178925
-0.310851699675566,0.436648390936304,-0.311928887403315,-0.440564795270527
-0.310901022324011,0.436282244813227,-0.312093646721582,-0.440672689562234
-0.311106335640278,0.436038210236116,-0.312106318628864,-0.440486106256974
-0.311099391320733,0.435886137855464,-0.312197273484949,-0.440370036618371
-0.31130092853619,0.43588357224146,-0.312404740071405,-0.440017491916042
-0.311424906289224,0.435630887792365,-0.312519169052232,-0.439579036453297
-0.311540699398768,0.435412241046358,-0.312853504309022,-0.439404638249649
-0.311550664085186,0.435297507432374,-0.312994621552205,-0.439138506576053
-0.311844567963401,0.435035996430818,-0.312922526614037,-0.438979231355535
-0.312022114006692,0.43462146652984,-0.313123128402759,-0.438783000203598
-0.312045350536898,0.434363477610764,-0.31309825878197,-0.43845543984216
-0.312062518515074,0.434108821974697,-0.313187198482653,-0.438065470280364
-0.312389977927804,0.433884037525526,-0.313403706542231,-0.437652845141136
-0.312416117092103,0.433376168874333,-0.313662005422485,-0.437207731678442
-0.31249716276154,0.433057526649143,-0.313688420889069,-0.43711162588642
-0.312482856780747,0.432838249985242,-0.313470104427675,-0.436628761216379
-0.312689182579467,0.432794410791303,-0.313560703737739,-0.436586223916102
-0.312632849635229,0.432611594850465,-0.313754386235741,-0.436405778840325
-0.312848270924496,0.432207490518287,-0.313864249407415,-0.436398980337248
-0.313115310673176,0.431767683191415,-0.314155178991544,-0.436312741179873
-0.313035939815739,0.431538458233056,-0.31449867788107,-0.435980800799261
-0.313398048572278,0.431459410540703,-0.314648345124267,-0.435500394105282
-0.313534432149468,0.431159440762462,-0.314764948400567,-0.43529023311528
-0.313568551640783,0.430936962956672,-0.315000034299368,-0.435108927154593
-0.313674650561531,0.430553508195962,-0.314967499926695,-0.434625057046387
-0.314069634807257,0.430364715697244,-0.315331423208924,-0.434155599720353
-0.314346073116701,0.430089833515898,-0.315470181020678,-0.433898683655575
-0.314698363276485,0.429698676070734,-0.315582268804836,-0.433694761866408
-0.31482963908824,0.429519217164941,-0.315820083907361,-0.43339807989297
-0.315073923356758,0.429281750806773,-0.315821754141003,-0.433062098061381
-0.315395211456354,0.428910479484537,-0.31586051098619,-0.43286859059265
-0.315634020436457,0.428695280734784,-0.316014053934685,-0.432845633537128
-0.315847732344628,0.428772488423009,-0.316001012568369,-0.432386501885521
-0.315921699578399,0.428463471559807,-0.315849281401825,-0.432083325358124
-0.316134326724891,0.428209639158043,-0.316026127155927,-0.431999239545373
-0.316224899969264,0.427954160524422,-0.316105260616887,-0.431882797423174
-0.316427265521656,0.427761693718523,-0.316137004549009,-0.431521558620643
-0.316603854603547,0.427403522064842,-0.316309402703033,-0.431148993468661
-0.31675728968591,0.427349349677675,-0.316482679752111,-0.430672714660304
-0.317030457394,0.426893320260757,-0.316477035153088,-0.430577235810404
-0.317048790481773,0.426514603544299,-0.316455917515642,-0.430429109354897
-0.317347637864383,0.426024952416739,-0.316885879287696,-0.430209124602021
-0.317536682837477,0.425456084855363,-0.317062102279642,-0.430063374816062
-0.317681182156385,0.425281736042448,-0.317251823975052,-0.42986719950637
-0.317929586372054,0.424955728275105,-0.317659205002005,-0.429757578203018
-0.318117126403417,0.424842878176391,-0.317918875429144,-0.429489862446237
-0.318135551925971,0.424497288400647,-0.318021826409449,-0.429248040028338
-0.318231331500336,0.424320377401488,-0.318110092011382,-0.428777700372113
-0.318548206333268,0.424275897731463,-0.318194400185195,-0.428384089410849
-0.318661320937097,0.423876759357547,-0.318265516248863,-0.427856798956712
-0.319055729688751,0.42369722491336,-0.318401245836444,-0.427595559941781
-0.319141539118453,0.423270828521081,-0.318493767823548,-0.427021716316038
-0.319239316818855,0.423136587668698,-0.318789273962977,-0.426591535740171
-0.319444407314068,0.422885334653492,-0.318722638037509,-0.426295367821337
-0.319471786396187,0.422560971000458,-0.319052534123187,-0.42604815645393
-0.31968873770837,0.422194352273187,-0.319201448412695,-0.425601935502462
-0.319781582289916,0.421938534637525,-0.319471545250727,-0.425418132576973
-0.319979654623192,0.421908049691696,-0.319241389004745,-0.425256573832765
-0.320091025316071,0.42156055073183,-0.319562641816634,-0.425008475655582
-0.32032022785376,0.421503088672407,-0.319869212224365,-0.424792021881562
-0.320139639594232,0.421171358562928,-0.320102881071406,-0.424455887670763
-0.320384842791528,0.421041708345594,-0.320448947432882,-0.424316432593896
-0.320402824547319,0.420869766408617,-0.320392614201958,-0.424085751267569
-0.320538705496476,0.420669077238391,-0.320654422187202,-0.423808997173214
-0.320640173964868,0.420582167044647,-0.321041213082566,-0.423387659978139
-0.320797853705715,0.420258943533283,-0.321355423528377,-0.423299888419217
-0.320773851344773,0.420173593796379,-0.32144972227438,-0.42314433370303
-0.320944829842715,0.419897635046968,-0.321749398643957,-0.422898189231719
-0.320975916435241,0.419544778477075,-0.321949460634217,-0.422682270871698
-0.321190305663278,0.419268381480052,-0.322295011010893,-0.422383059628268
-0.321461569539863,0.418821439297482,-0.322505762195558,-0.422090731755277
-0.321513571030735,0.418572854148846,-0.322699496975331,-0.42188723623988
-0.321694990837564,0.418204713541718,-0.322732023439673,-0.421689477518483
-0.321891974596854,0.41795811835193,-0.322756244248591,-0.421445984844153
-0.321989251004685,0.417665928781863,-0.32268384521503,-0.421065585406749
-0.322041147008273,0.417456170013376,-0.32286321459385,-0.420767652367659
-0.322199063761723,0.417373256504333,-0.322852073415063,-0.42058031344543
-0.322152214756769,0.416996698838492,-0.322939294159463,-0.420354519929969
-0.322256968911853,0.416398836253767,-0.323055552254598,-0.420005176936646
-0.322315063962308,0.416144672649613,-0.323127638848352,-0.419637620826948
-0.322359867677367,0.415968381575585,-0.323298958414131,-0.419322010292772
-0.322267863312069,0.416094719003231,-0.323378749833056,-0.419280181551046
-0.322126147551298,0.415436099654188,-0.323632856701598,-0.418868065277342
-0.322288686567182,0.415147217892912,-0.32375498070025,-0.418710497910693
-0.322486106310569,0.414757193263462,-0.32377906411919,-0.418483111524944
-0.322283828973312,0.414584391222991,-0.323661607182734,-0.418325581217324
-0.322392617997615,0.414364415915225,-0.323800443189884,-0.418188584274545
-0.322565311939401,0.413856963974145,-0.323973273389845,-0.417851553395599
-0.322762653467117,0.413626041411179,-0.323807178613799,-0.417758306508004
-0.322939608281643,0.4135014711493,-0.323621237712683,-0.417414936463149
-0.322992328507663,0.413209649961086,-0.323703539614161,-0.41714778547724
-0.323169564317648,0.413234226963551,-0.323701619799163,-0.41711902300933
-0.323338090912339,0.412936742777201,-0.323597696953131,-0.416698853156005
-0.323424656099961,0.412601948067404,-0.323721157818573,-0.416462704012203
-0.323690104136565,0.412168559281327,-0.323871831901325,-0.416252511544381
-0.32377046790951,0.411795619525733,-0.32419138846887,-0.416007041903816
-0.32390169581667,0.411530842180157,-0.324365468626437,-0.415731617261085
-0.324249373032596,0.41108813259181,-0.324633458295298,-0.415459123770793
-0.324680424650867,0.410832496030899,-0.324567287569655,-0.415116088403286
-0.324893682123759,0.410682885326945,-0.324648600755405,-0.415024293676356
-0.324859522387002,0.410525082327143,-0.324926903436081,-0.414695469357074
-0.325365929535866,0.410308213837791,-0.324968058609499,-0.414552883734624
-0.325444498976902,0.410027813424912,-0.325337636329539,-0.414431997322427
-0.325393748834719,0.409521152269639,-0.325381759953633,-0.413908832456757
-0.325473593675182,0.409192734882427,-0.325610688450108,-0.413788444276688
-0.325886442397911,0.408736274838228,-0.325546604080062,-0.41375804394194
-0.325935311156664,0.408404249483976,-0.325686468972467,-0.413504607500881
-0.326228231456152,0.407840067334562,-0.325561559172839,-0.413238515419825
-0.326411698732055,0.407577346426546,-0.325659248519324,-0.412833878006581
-0.326591705225175,0.407402157990826,-0.325788138647624,-0.412510516916212
-0.326763174659278,0.407198516739137,-0.325813813022122,-0.412208085515794
-0.326789033132109,0.406972085047481,-0.32604939413196,-0.412080721622447
-0.326944860867691,0.406830597275633,-0.326081665068645,-0.411699521247263
-0.327096479897817,0.40640699045301,-0.326289439338616,-0.411292944245096
-0.327579076673246,0.406022680093219,-0.326421844356164,-0.411014577198131
-0.3277933585798,0.405971845955746,-0.326621348287845,-0.410813255941083
-0.327864008333149,0.405707495328353,-0.326574276340881,-0.410424312505338
-0.327919967820083,0.405541764588137,-0.326850746524537,-0.410103765438935
-0.328019495670639,0.405137284309895,-0.327007890107604,-0.409689011687277
-0.328199215054523,0.404865575279531,-0.327254511324836,-0.409196299038339
-0.328442710926055,0.404865277284595,-0.327307460800754,-0.408928492995767
-0.32848351469152,0.40459744498627,-0.327168639916424,-0.4085290224364
-0.328785099834299,0.404242122521475,-0.327428333035659,-0.408259063426311
-0.3290555507352,0.403903296585605,-0.32742868488254,-0.407974165240221
-0.329237049907461,0.403602388547618,-0.327722136486847,-0.407647869719324
-0.329214052799797,0.403327891322987,-0.327926860761418,-0.407515918185504
-0.32936133873618,0.403122990433814,-0.327816133363721,-0.407005248522715
-0.329691630242341,0.402785312735779,-0.327852831334655,-0.406707299035289
-0.329863126237858,0.402414402969046,-0.328113285691132,-0.406453194979468
-0.329731348877011,0.401925411642543,-0.328354507475553,-0.406320574499198
-0.329950966423398,0.401845470530407,-0.328390097870002,-0.405940174256649
-0.329923600226488,0.40151167585477,-0.328237522319484,-0.40580986220819
-0.330303150130133,0.401506061584981,-0.328409202666476,-0.405531272373384
-0.330415714980938,0.401114982349534,-0.328494531562297,-0.405113244236132
-0.330282921078659,0.400828425119659,-0.328789760686089,-0.40501408601783
-0.330264462940529,0.400415485085251,-0.328774496491569,-0.40447690405423
-0.330409962011337,0.40022070410928,-0.329005649328754,-0.404188314290619
-0.330578013030165,0.399979880506744,-0.329165048931408,-0.403782936742277
-0.330875875302697,0.399525219639244,-0.329524200442104,-0.403596572020134
-0.330972224614,0.399236156452707,-0.329414810885673,-0.402976599793281
-0.33114055369009,0.399004272292522,-0.329519140654312,-0.402582675615703
-0.331245811596391,0.398696784025998,-0.32964973994261,-0.402469886681809
-0.331373634864158,0.39859424292154,-0.329657098861084,-0.402080134617249
-0.331503109929523,0.39835327153695,-0.329650121925236,-0.401811213728873
-0.331781990259594,0.398064757221333,-0.329536955262442,-0.401515359362842
-0.331915738594065,0.397894379126295,-0.329706603737272,-0.401163080509057
-0.332076464549469,0.397724182792711,-0.329766278949099,-0.401040093082069
-0.332121537066849,0.397510382892295,-0.329936855568781,-0.400652364183578
-0.332103969623077,0.397042724737279,-0.33019067959304,-0.400218664189514
-0.332332080088125,0.396589692195862,-0.330148025489251,-0.399923458284763
-0.332565499502679,0.396317353777635,-0.330133052099988,-0.399770052288075
-0.332536548001449,0.396184601451792,-0.330465969934553,-0.399418907737536
-0.332650122093476,0.395883134066923,-0.33064903472489,-0.399205560165583
-0.332810326415313,0.395544474723389,-0.330905009061748,-0.39898390406885
-0.332696842422141,0.395141561278161,-0.33081933860399,-0.398538084023038
-0.332991876940585,0.394445855282303,-0.330835608630258,-0.39826688753232
-0.333233086194536,0.394097666153177,-0.330820258487066,-0.397961634339114
-0.333273677311127,0.393702488031719,-0.330836558008229,-0.397499396260674
-0.33333820675169,0.393315279714699,-0.330952293639292,-0.397315086253543
-0.333407101557622,0.39288410799115,-0.331014520078862,-0.396967234999136
-0.333313466065765,0.392526799383532,-0.331027414047458,-0.396826128859695
-0.333351173034118,0.392205702162966,-0.331163193478206,-0.396507681608306
-0.333401804758901,0.391865026131414,-0.33136371343073,-0.396081675016681
-0.333518655891171,0.391607248063585,-0.331417644973752,-0.395877541403681
-0.333651831797127,0.391254997658811,-0.331666906002026,-0.395587590317742
-0.334086217632809,0.390943645052962,-0.331702822969421,-0.395351506082975
-0.334186188637713,0.390602897637159,-0.331806950693511,-0.395155472003601
-0.334245826608482,0.390588749426465,-0.33207385952303,-0.394814701058605
-0.334409685131097,0.390061682756339,-0.332258125100448,-0.394541990823905
-0.33460322099132,0.390001872214618,-0.332178264104892,-0.394153703867286
-0.334818496904649,0.389765601076113,-0.332416324975303,-0.393602526734606
-0.335284647264588,0.389572706633504,-0.332563969112433,-0.393101976800014
-0.335262559087769,0.389374765214958,-0.332647745672618,-0.392631849187021
-0.335284911107626,0.388874863238704,-0.332638785351264,-0.392394166812909
-0.335595521764616,0.388463703867897,-0.33256081526092,-0.39232897227755
-0.335814753223836,0.388149589516079,-0.332557982232105,-0.392079999783082
-0.335944090201612,0.387857634495821,-0.332787319047223,-0.391899114392129
-0.336091206777049,0.387647863647629,-0.332818718104,-0.391767100693873
-0.336233196208712,0.387135447443757,-0.333225888374615,-0.391573316583376
-0.336458256531629,0.38660414814953,-0.333205548357775,-0.391266008529809
-0.336514740215862,0.386336464240609,-0.333531549494152,-0.390735290562837
-0.336627448614763,0.386001479305858,-0.33343053002679,-0.390517439494556
-0.336686548288548,0.385595042140454,-0.333300044432742,-0.390119776010508
-0.336842639429379,0.385393460492378,-0.333395921621542,-0.389920368912289
-0.336852883521907,0.384832597345725,-0.333605757764747,-0.389645429258488
-0.336794960064301,0.384456616951703,-0.333624565132035,-0.38937672377189
-0.336799869090233,0.384103155896839,-0.333670960770088,-0.389094572727771
-0.336982850350568,0.383932667039034,-0.333866482934078,-0.388778145688263
-0.337151746958741,0.383711332926859,-0.333956813079893,-0.388432658302146
-0.337290420537615,0.383644268844565,-0.33419552017987,-0.388330227833857
-0.337272310896461,0.383134751535797,-0.334245750955405,-0.387930757354782
-0.33723499945501,0.382810433336547,-0.33440289971212,-0.387552672654951
-0.337534379562308,0.382661564553291,-0.334726648898234,-0.387090721800633
-0.337824329333655,0.382178115131741,-0.334656479957381,-0.386724645340795
-0.338044817634773,0.381749221080656,-0.334767995033399,-0.38644202146981
-0.338076496155627,0.381414468660685,-0.334849618783391,-0.386179985154203
-0.337967934405214,0.381330651285018,-0.334906808007053,-0.386019938469902
-0.337854410094004,0.381049006682883,-0.335002098258052,-0.385611968765082
-0.337948626393776,0.380943260933229,-0.335129064291776,-0.38516010376359
-0.337877848485592,0.380413130754317,-0.335304473333003,-0.385166417619571
-0.337896816593368,0.38007354493859,-0.335389928379174,-0.384860786828034
-0.338221781893081,0.379837570341966,-0.335745395445911,-0.384579472361834
-0.338337117174538,0.379413200391045,-0.335654290341779,-0.384402088155322
-0.338555665757952,0.379325716286821,-0.335791199737653,-0.384119092035945
-0.338753945848882,0.379131602902933,-0.33582426581335,-0.383897124017144
-0.338886725111083,0.378979809614495,-0.335810880293635,-0.383344199715948
-0.33906678562166,0.378609126810526,-0.335965499898198,-0.383048863805437
-0.339091205947831,0.378401456983365,-0.335945446104515,-0.382657200504417
-0.339139318008574,0.378104348606319,-0.336059314414983,-0.38245321809269
-0.339136266234319,0.37757780092944,-0.335878286320157,-0.382340712098738
-0.339084365249896,0.377038204277737,-0.33605425403433,-0.381851231720751
-0.339109719519209,0.377066221390123,-0.335949317450016,-0.38170472660168
-0.339188177484355,0.376641639487908,-0.336014618884073,-0.38151336533211
-0.339113751827196,0.376344234027389,-0.336174659441872,-0.381439774856686
-0.339064360762787,0.376005013493793,-0.336312999507386,-0.381037621816467
-0.339011873668464,0.375412185667065,-0.336563020255844,-0.380968072955449
-0.339084679710426,0.37526467744962,-0.336581594654825,-0.38068608568986
-0.339082542790914,0.374623270450056,-0.336645588709822,-0.380538264291977
-0.338984821583894,0.374459430881762,-0.336518309559659,-0.380533208898815
-0.339207306687242,0.373935490646081,-0.336666308831276,-0.380247935201581
-0.339219618690734,0.373652378691025,-0.336556758370967,-0.380062526420663
-0.339319713706329,0.373439590987638,-0.33662629311775,-0.379606971186312
-0.339273856755593,0.373082378181608,-0.336620596423368,-0.378950629035246
-0.339331899870876,0.372965410489207,-0.336589124782328,-0.378255286169005
-0.339615802965266,0.37278282336555,-0.336553564197196,-0.378080558161883
-0.340101626426777,0.37255238420283,-0.336622371195644,-0.377788828254194
-0.340215080101611,0.372420556941725,-0.336567833148124,-0.37757009300382
-0.340176579977781,0.372032158856641,-0.336626859750082,-0.37713271486709
-0.340343843174214,0.371750853186419,-0.336441869040002,-0.377061134415161
-0.34034960814598,0.371628051544385,-0.336500939542,-0.376415843216869
-0.340286612210113,0.371295720476499,-0.336590787552069,-0.37622423234612
-0.340479785515837,0.3707911286304,-0.336657026386242,-0.375918242637603
-0.340454146486622,0.370339908703795,-0.336773102067849,-0.375349073082944
-0.340615562769737,0.370136082972308,-0.336883265459356,-0.375105075807414
-0.34066358592674,0.369895654488604,-0.337068161993913,-0.374874940239779
-0.340935941675873,0.369604176259618,-0.337287253348634,-0.374503997602286
-0.341068636583805,0.369339460494081,-0.337423305402875,-0.37423774916668
-0.34129438175487,0.368989342282428,-0.337687750473305,-0.374057288518207
-0.341452733583404,0.368579675438622,-0.337883959900827,-0.373769886449493
-0.341548314142885,0.368393568613422,-0.338201837354918,-0.373505850714258
-0.341632490826889,0.368041612170139,-0.338503628263872,-0.37330123144426
-0.341786172781018,0.367572348205615,-0.338497904782964,-0.372991639026311
-0.341843854361822,0.367426857901826,-0.338486450066763,-0.372469409436421
-0.342072245581869,0.367292653764921,-0.338656155546548,-0.372305435488763
-0.342109508005262,0.367169512831905,-0.338653114909198,-0.371963697384435
-0.342152232338425,0.366770195990593,-0.33862342502592,-0.371817672748171
-0.342239718108267,0.366640114972,-0.338806470158563,-0.371742238235221
-0.342277741190599,0.366193031382764,-0.338948855579409,-0.371214807937854
-0.342302575161792,0.365981401274428,-0.339036696273368,-0.370932597690477
-0.342200933850948,0.365589144555017,-0.339084148792471,-0.370630015944584
-0.342315193574126,0.365152769366538,-0.339249141082823,-0.37026139479649
-0.342112054007205,0.364874057849324,-0.339400736224382,-0.369943250810425
-0.34202111391255,0.364541008953517,-0.33935011121503,-0.369575199817578
-0.34204412173661,0.364178549494193,-0.339218798782876,-0.369229811703054
-0.342070276149466,0.363742965172941,-0.339281984249084,-0.36886363901399
-0.342073515882988,0.363350490930612,-0.339462682715108,-0.368826506940706
-0.342322045449193,0.363231110456572,-0.339433725951197,-0.368479386241078
-0.342427445604276,0.362835882362846,-0.339502074158111,-0.367977125631093
-0.342703854720799,0.362353194626369,-0.339541481288242,-0.367698702042571
-0.342758697442186,0.362028384559807,-0.339495071436568,-0.367375292385152
-0.342720450589022,0.361804758046803,-0.339509644722428,-0.366959964368845
-0.34260822873944,0.361405345598958,-0.339603096212348,-0.366585469636676
-0.342376587087013,0.361057598255985,-0.339796775993808,-0.366326663508241
-0.342231707106322,0.360907999923958,-0.339699477937657,-0.365840391318048
-0.342358748118237,0.360700585936876,-0.340132882405338,-0.365530549821633
-0.342674129377894,0.360176757783672,-0.340142523276997,-0.365254650884457
-0.342652406437611,0.359629741208214,-0.340205213821775,-0.364756632278879
-0.342796201925279,0.35940028902744,-0.340230762611542,-0.364277689966657
-0.342989277526661,0.359138608076902,-0.340395196079437,-0.364024487326021
-0.343135992512268,0.358948709881438,-0.34076352417395,-0.363862935009952
-0.343138188288747,0.35874610148488,-0.340606480360981,-0.3634492746517
-0.343245918391365,0.35845424102201,-0.340472108652663,-0.363114635100726
-0.343440287013727,0.358178597719304,-0.340515906666154,-0.362694894678113
-0.343319958583598,0.35796399657044,-0.340782932152685,-0.362387309126579
-0.343527601401999,0.357594688305137,-0.340841559424212,-0.361957342516145
-0.34373386519538,0.357439816796505,-0.340730900544915,-0.361543399282888
-0.34398741684217,0.357024243483222,-0.340662046961631,-0.361316519679487
-0.344177287965589,0.356740269458352,-0.340799040325536,-0.361029771414846
-0.344364369265153,0.356640620319046,-0.3408752873806,-0.360643710485044
-0.344699360005074,0.356376299767503,-0.341143276853049,-0.360504116127532
-0.344779694484119,0.356009147432965,-0.341298332817789,-0.360035690354804
-0.344820864801337,0.355796480452083,-0.341527078503569,-0.359731300964544
-0.344694596888627,0.355533282811665,-0.341813089799104,-0.359307995998742
-0.344778306077326,0.355226436059731,-0.342066799761348,-0.358757078173886
-0.344900314619001,0.354963815143211,-0.341947796387576,-0.358426430255997
-0.344986669763361,0.354764671141493,-0.341933850979396,-0.357999366920143
-0.345062139076886,0.354492773672746,-0.341979954886824,-0.357614097412186
-0.345269637180822,0.354226056573881,-0.341911273482131,-0.357337769471797
-0.345075201519209,0.353804534495842,-0.342054289002958,-0.356895392832944
-0.345250901318956,0.353534089917198,-0.34210623805234,-0.356584375112905
-0.345370028734395,0.35336121167119,-0.342260206489952,-0.356117696683056
-0.345637731309505,0.352922808117545,-0.342209480224175,-0.3556820388558
-0.345765349313419,0.352788600539106,-0.342240068650491,-0.355314136507881
-0.345900481935316,0.352430979997604,-0.342466521509872,-0.35481967094121
-0.345964572000036,0.352002767226669,-0.342395574733494,-0.354607304884903
-0.346113535417589,0.351880815189814,-0.342619093501998,-0.354354801502566
-0.34613150624569,0.351465760564255,-0.342767818389368,-0.354078720210723
-0.346345878578255,0.35094305750373,-0.342637853797484,-0.353989709870003
-0.346393685770733,0.350597776872237,-0.342755489776462,-0.353651889242519
-0.34659883040115,0.350469944876363,-0.342663267514764,-0.353104849953421
-0.34665668257375,0.349982069058558,-0.342731831768363,-0.352850949615252
-0.346756117262401,0.349854819426656,-0.342562799650269,-0.352341583439303
-0.346896863421048,0.349666623990353,-0.342679833696613,-0.352009060368906
-0.346938924005043,0.349493010022027,-0.342825663732733,-0.351687764548643
-0.347014766329536,0.349158994043946,-0.342796008764745,-0.351287557452842
-0.347110327720139,0.348521575487082,-0.343010843118792,-0.350822588073583
-0.346912411894382,0.348084937336139,-0.343156109184277,-0.350418120083303
-0.346975183203659,0.347761485408176,-0.34354662527447,-0.350395986466713
-0.346977023513492,0.347298316614972,-0.34370712739614,-0.350204118527574
-0.347077112573615,0.346911069578761,-0.343735032408178,-0.349549781235055
-0.347407065045111,0.346827477538415,-0.34361696022225,-0.349177532552831
-0.347600142665529,0.346538306939808,-0.343621906755937,-0.348948079992561
-0.347591232636782,0.346367776807933,-0.343913462341394,-0.348815687710771
-0.347687683533747,0.345843577395507,-0.343782759158651,-0.348448802909693
-0.347850165231899,0.345491483441943,-0.343995757005064,-0.348118147943891
-0.347789338554869,0.345141603408987,-0.343990729063452,-0.347759260559487
-0.348053764316065,0.344796096576053,-0.344116294799528,-0.347292992447024
-0.348260589892804,0.344562773092893,-0.34433508502326,-0.347064730581065
-0.348361084506692,0.344328709849989,-0.344260647363063,-0.346837273401703
-0.348502926250321,0.343921154322736,-0.344391246982209,-0.346475851181101
-0.348803465362052,0.343332193631824,-0.344596411946409,-0.346291828529931
-0.348968837203886,0.342944142152642,-0.34463439236431,-0.345674316411255
-0.348950341901513,0.342766284566784,-0.344607924072924,-0.345317759465577
-0.349233620538059,0.342296795602742,-0.344525878018426,-0.345145346437113
-0.349056966092757,0.34210942732548,-0.344390576762633,-0.344875539188287
-0.349278170119625,0.341861939405986,-0.344220107404561,-0.34454915307391
-0.349197787211873,0.341657527985058,-0.344310245375536,-0.344401946054769
-0.34938688927451,0.341288927175376,-0.344581078550988,-0.34410807557039
-0.34946139829243,0.340755629076357,-0.344483994899637,-0.343809098857207
-0.349723996794278,0.34041513664325,-0.344342579052111,-0.343586201875942
-0.349711462106687,0.340210756766448,-0.34454643070118,-0.343116673234019
-0.349614990834728,0.339922491484106,-0.344500867074218,-0.342785928115112
-0.349722028983157,0.339710276259929,-0.344408639335093,-0.342720174659891
-0.34976030068079,0.339540076756902,-0.344462122819495,-0.342253057993527
-0.350082595725494,0.339047544871558,-0.34459145292118,-0.341951634472836
-0.350362584132697,0.338803789739477,-0.34476445922236,-0.341504153232934
-0.350632433492055,0.338368232495063,-0.344755814308786,-0.341101371297175
-0.350485189078374,0.337968350685969,-0.344765223729878,-0.340643450632551
-0.350590084770166,0.337767099628437,-0.345016620741187,-0.340356487247283
-0.350677633508772,0.337500752658408,-0.345125574465402,-0.340018309503412
-0.350893868438903,0.337113005511449,-0.345119530349249,-0.339746802928839
-0.350999883315894,0.336762271372078,-0.345410900905818,-0.339109330192851
-0.351045443236202,0.336587705478405,-0.345429911199683,-0.338831742271481
-0.351364270309932,0.336199783925458,-0.345536522383706,-0.338319289024707
-0.351567058364832,0.335630343572762,-0.345614338012188,-0.337976271920197
-0.351611353640615,0.335201690721367,-0.345578272659834,-0.337734113434483
-0.351623590432743,0.33501272620288,-0.345586912620988,-0.337405492660509
-0.351749891383829,0.3347385577131,-0.345510982034714,-0.337017697571849
-0.351783765419968,0.334442785590169,-0.345541357887182,-0.336648769126088
-0.35183255797701,0.334010661383694,-0.345838525573874,-0.336501626701616
-0.352075691136673,0.333628791487803,-0.345778292739376,-0.336524942511162
-0.352054424805148,0.333459789867452,-0.345742868944596,-0.33625471164662
-0.352260255858609,0.333042298101826,-0.345974502281559,-0.335927891244132
-0.352259699567327,0.332584256786267,-0.34592600546327,-0.335612051244974
-0.352313293132859,0.332279446033335,-0.346101593414205,-0.33523397148067
-0.352567668461371,0.331687993482411,-0.346240362612449,-0.335015872954674
-0.352496754287225,0.331468088831012,-0.34621754432205,-0.334579184703835
-0.352584380796357,0.331222128440705,-0.346404037869063,-0.334367727552201
-0.352569747360338,0.33085827498324,-0.346468694261549,-0.334060325504137
-0.352916721739768,0.33079984816373,-0.346521113129324,-0.333927828063499
-0.352924584013534,0.330470940621586,-0.346662220241708,-0.333706145396221
-0.353135775394689,0.330332946354798,-0.346741100463677,-0.333285196618926
-0.353174378752517,0.329946816814884,-0.346598344016151,-0.332860977548581
-0.353069094932266,0.329726638031277,-0.346886087241516,-0.332368498993
-0.353089912371259,0.329419089472493,-0.347072211190338,-0.332024883201537
-0.35326236223598,0.329177312301177,-0.347315022481218,-0.331413382736362
-0.353232001251576,0.3289020625446,-0.34728449631344,-0.330954259098427
-0.353389935395069,0.32872765161276,-0.347268683339588,-0.330673426427899
-0.353504127473063,0.328412045271466,-0.347411922367063,-0.330388010957345
-0.353411675621418,0.32815760967292,-0.347620106204704,-0.330066331034303
-0.3535484139034,0.327884430460574,-0.347573651970496,-0.329640709704965
-0.353810484686132,0.327534726882813,-0.347675955068987,-0.32932923015894
-0.353789374906215,0.327033380284892,-0.347953651688757,-0.328842504848019
-0.353452695917941,0.3268028592924,-0.348074861093433,-0.328511819463009
-0.353374541267035,0.326561406469689,-0.348176147417445,-0.328086708348739
-0.353657921795929,0.32620657547838,-0.348446382412655,-0.327872643273192
-0.353607835552226,0.325729473240328,-0.348474862985883,-0.32741492679735
-0.353711843740964,0.325411651404016,-0.348461242928988,-0.327156912822353
-0.353743236706878,0.325304596606015,-0.348776145123888,-0.32700280552958
-0.353613481245293,0.324979560072515,-0.348822749418933,-0.326452885411994
-0.353657676531091,0.324753807505638,-0.349073935239898,-0.326168268311274
-0.353542024779092,0.324561172295226,-0.349147723270381,-0.325869799322762
-0.353529660830482,0.324215281105899,-0.349284072397571,-0.325408210904241
-0.353553141589371,0.323887769151124,-0.349262478278524,-0.325080201961842
-0.35342261833194,0.3237307586375,-0.349272863851576,-0.324826448011926
-0.353354646342863,0.323457333610962,-0.349219303213628,-0.324383143195581
-0.353423988173161,0.32292181751077,-0.349268427409768,-0.324168868787385
-0.353676501151351,0.322476230226426,-0.349124370514463,-0.323987077918267
-0.353728872027459,0.322240664491399,-0.349513250854596,-0.323697188072116
-0.353973028515185,0.321819664170131,-0.349581581046929,-0.323318362323957
-0.353930935637974,0.321684659936493,-0.349723556781288,-0.323082190157003
-0.353953721109449,0.321296614926145,-0.349852118805788,-0.3228382532549
-0.354066110632664,0.320920418902171,-0.349808974421024,-0.322399585202452
-0.354181239264986,0.320670466974654,-0.349696665557653,-0.322199161877196
-0.354345355789661,0.320452225247363,-0.349873743890732,-0.321800249678146
-0.354457560539306,0.320173794786914,-0.35004562546051,-0.321223114592755
-0.354359339592761,0.319792011958093,-0.350359158000252,-0.320534977805468
-0.354499358393277,0.319650273691443,-0.350634759573585,-0.320283380447115
-0.354621936230354,0.319439170469468,-0.350693138138056,-0.319940968157419
-0.354749741680925,0.319243096542589,-0.350908173576982,-0.319689206886433
-0.354790595214619,0.318778242731112,-0.350964555529357,-0.319359297488029
-0.354971729776984,0.318511237690088,-0.350846350043121,-0.319073665885396
-0.354959250843642,0.318197423816196,-0.351050854529806,-0.318825116075685
-0.354965703760534,0.317836222359317,-0.351098455924089,-0.318517935934301
-0.355037891993137,0.317600706602657,-0.351287099501623,-0.318244084924459
-0.355048821170111,0.317384616874013,-0.351336813949544,-0.317919331480758
-0.355126225166136,0.317354981152988,-0.351479618929817,-0.317663461571939
-0.355291791145542,0.316896070288733,-0.351459447556882,-0.317404933170342
-0.355226101793462,0.316352116119833,-0.35150143509082,-0.31727858705297
-0.355252768125728,0.316005085465582,-0.351552248774981,-0.317210152742509
-0.355357488572085,0.315634694985475,-0.35158719582491,-0.316791836990176
-0.355334701517957,0.315080792421008,-0.351482216109404,-0.316372065614156
-0.355317032940677,0.314565360197748,-0.351313706468993,-0.316232143437122
-0.355377535468138,0.313984424239052,-0.351441146982777,-0.315956263125745
-0.355425873152582,0.313553585130652,-0.351481891439825,-0.315631478908521
-0.355621742026743,0.313158994616765,-0.351623855316996,-0.315459733364091
-0.355776121966662,0.312725783321416,-0.351584877446327,-0.314856143129885
-0.355837705915622,0.312576989701451,-0.351706458539528,-0.314492683068229
-0.355759872498427,0.311965564055233,-0.351646112900701,-0.313973227390109
-0.355875937069469,0.311758423584359,-0.351739431528736,-0.313803006587509
-0.355924027989389,0.311450476763218,-0.352066154866431,-0.313357964699864
-0.356119006007986,0.311227804967263,-0.352189847562074,-0.313116250757065
-0.356444161369503,0.310837577262225,-0.352134987655899,-0.312681660322478
-0.356420813567847,0.310502336625249,-0.352146654931163,-0.312540763100781
-0.356493454719936,0.310155966179085,-0.352122845819211,-0.312214709088868
-0.356438934943908,0.309880163409741,-0.352037931285246,-0.311710970569647
-0.356498254812753,0.309251101892195,-0.352052916862973,-0.31145829668384
-0.35660273231302,0.308970672744087,-0.352189746854894,-0.311034202198215
-0.356454647942166,0.308581826411613,-0.352401341183068,-0.310614010156435
-0.356283016391939,0.308369999339215,-0.352360544349589,-0.310393631131381
-0.356785593378878,0.308220037078989,-0.352491867025186,-0.310049937494696
-0.356826083587329,0.307742689412049,-0.352391637846092,-0.309683672416419
-0.35709230899018,0.307504698137451,-0.352524838646835,-0.3092631105387
-0.357012101624991,0.306849541760284,-0.352528426817363,-0.309006224977496
-0.357317843721267,0.306486557873728,-0.352681034376599,-0.308528654104561
-0.357438306332809,0.30636462442581,-0.352581009186128,-0.308042326393519
-0.357573772208862,0.306032220263289,-0.352754253294374,-0.307822340776739
-0.357586672497039,0.305691493017371,-0.352780868827687,-0.307557802715037
-0.35756162939037,0.305454841647012,-0.352952533130259,-0.307382987598087
-0.357831449001623,0.305146318361354,-0.352909398060938,-0.306956575251911
-0.358007339389013,0.304840913708058,-0.353074628873762,-0.306676197781125
-0.357607971498427,0.304451884117279,-0.353110284447954,-0.30639500847012
-0.357542760776564,0.303965852428865,-0.353251235912236,-0.306156246282886
-0.357788838392822,0.303524563315775,-0.353338491995564,-0.305726167708282
-0.357696258977109,0.302989505923339,-0.353249974970214,-0.305389081040041
-0.357691018420562,0.302727755672785,-0.353206646946769,-0.305125911083119
-0.357845147148021,0.302574035157259,-0.35320310830137,-0.304623774396922
-0.357622582431752,0.302331730082841,-0.353222185099838,-0.304269866878392
-0.357513202631639,0.302066141131161,-0.353207548788497,-0.304037570458915
-0.357539449008687,0.301816906323179,-0.353282690881631,-0.303755239224097
-0.357667274274946,0.301371656444768,-0.353530651231755,-0.303287483942631
-0.357679654878343,0.300814169896076,-0.35371273648963,-0.30311422094732
-0.357752248184204,0.300220625426352,-0.353964541756975,-0.302808730935088
-0.357943664623083,0.299714191754581,-0.354096813133065,-0.302279463712069
-0.357850396789485,0.299183585238314,-0.353947432862434,-0.301999913163392
-0.358081874129491,0.298911148104992,-0.353959702727532,-0.301609376236757
-0.358138650325463,0.298520668271403,-0.353900577006622,-0.301228348806344
-0.358060003111919,0.298114445967593,-0.35385620379241,-0.300827119886819
-0.358086952285155,0.297653049032519,-0.353868553453196,-0.300541010652574
-0.35813960790603,0.297142144284742,-0.35389413987228,-0.300202426523504
-0.358089812073739,0.296874518531325,-0.354268173505316,-0.299922287296209
-0.358276967052343,0.296530161335466,-0.354268877380606,-0.29957898006388
-0.358392090575466,0.29594278348905,-0.354181480352307,-0.29929394611922
-0.358502977980065,0.295524821573439,-0.354156064871996,-0.298950740119106
-0.358617268719186,0.295170017238351,-0.354494558826083,-0.29845018265095
-0.358549629912355,0.29490314498881,-0.354204877425335,-0.298044962381606
-0.358602324022144,0.294252177818393,-0.354179631944091,-0.297589976990566
-0.358657261945504,0.294080569152844,-0.35443220066044,-0.297277685488444
-0.358715565595467,0.293858528854088,-0.354783574380294,-0.296976247643108
-0.358661323383672,0.293653764407078,-0.35485639963607,-0.296605160185613
-0.358387057633739,0.293097073020357,-0.354831095765168,-0.296015771685788
-0.358481540454755,0.292729813082349,-0.354963646518946,-0.295778357483318
-0.358753612288447,0.292324119582452,-0.355083663439172,-0.295418425761741
-0.358757431466412,0.291978608780946,-0.35497914743691,-0.294984999032461
-0.358721111794312,0.291730336850897,-0.354969205395515,-0.294697960958868
-0.358748539578965,0.291331539708729,-0.354956533142128,-0.294224657997167
-0.358731913772358,0.290788893370096,-0.355198715125178,-0.293842540349067
-0.358683930808523,0.290562258700406,-0.355138869767615,-0.293453362691004
-0.358462692379773,0.290147364309949,-0.355347244753459,-0.293276945342862
-0.358303283127417,0.289348344762961,-0.355454251109981,-0.292788838577317
-0.358321602825683,0.289125070082053,-0.355578223889182,-0.292661203311172
-0.358272834767149,0.288740957864611,-0.355439531994433,-0.292269341257062
-0.358305114571108,0.288549934003645,-0.355534673569399,-0.291991874601886
-0.358372689679964,0.288378618472694,-0.355755152417161,-0.291842047370585
-0.358350212807163,0.287970530048767,-0.3557878606308,-0.291597590379655
-0.358452356430321,0.287720727539597,-0.355977490140198,-0.291079755946208
-0.358808662167814,0.287689798621446,-0.355837262662764,-0.290744378680627
-0.358704371904766,0.287078748859942,-0.355649406404658,-0.290239169215366
-0.358673341442094,0.286709339500632,-0.355761421307615,-0.290157380274442
-0.358766936169697,0.286382627599438,-0.355807838009908,-0.289854917860163
-0.358468110465365,0.28603286131882,-0.35579829360862,-0.289544343558849
-0.358549135660603,0.285881474265082,-0.355490557848476,-0.289063026347574
-0.358684527611993,0.285537152579158,-0.355491966021642,-0.288852850298464
-0.358688547530985,0.285137557394665,-0.355509512863928,-0.288577342924027
-0.358855341503143,0.28474031422437,-0.355520049230377,-0.288124777569231
-0.359082142133165,0.284251461910967,-0.355635241660489,-0.287716738151496
-0.358943622887558,0.283736568905658,-0.355731159085109,-0.287495736826641
-0.359002756436697,0.283332531505117,-0.355721473044255,-0.28735875615046
-0.358949103222083,0.283140742845639,-0.355770564807618,-0.286984905690869
-0.359089509308612,0.282796396554513,-0.355865547894013,-0.286628641052653
-0.358924663986119,0.282605173816973,-0.356011361449148,-0.286571598721128
-0.35904427855759,0.282389461963147,-0.355976726349493,-0.286286671212174
-0.359385112151399,0.281977272885167,-0.356084333868916,-0.286029897740476
-0.359524985390016,0.281528550933146,-0.356155171195686,-0.285531601098034
-0.359680500122924,0.281265178748401,-0.35614390210864,-0.285142001185981
-0.359774979024999,0.280974868259448,-0.356075708240785,-0.284585197163143
-0.359772232510037,0.280543592631353,-0.356040302400459,-0.284200725702868
-0.359684721311658,0.280040775394389,-0.356032382867479,-0.283992892402947
-0.359757950565099,0.279487330510471,-0.356023062940033,-0.283511183579684
-0.359699464180003,0.279192776194804,-0.355970801601182,-0.283001141884012
-0.359725426862581,0.278868106949405,-0.355963816215886,-0.282709544510963
-0.359737516822039,0.278582207252295,-0.356160110039297,-0.282526905301026
-0.359567965305193,0.278302002628366,-0.356254810317014,-0.282156870865608
-0.359769914119696,0.278149498210013,-0.356529280344124,-0.281749105289288
-0.359749461382902,0.277601838906162,-0.356768294576618,-0.281479447094857
-0.359726302255039,0.277149486733498,-0.356885990061264,-0.28126774815678
-0.359696391137194,0.276839483528229,-0.356675973494644,-0.280796078194071
-0.359776187167241,0.276542259776942,-0.356805845009693,-0.280413078262694
-0.359767428496359,0.276255998340717,-0.356980356699765,-0.280187243510851
-0.36000418167552,0.275990281059977,-0.356953548294136,-0.279746167699178
-0.36020730596494,0.2757935051224,-0.357100036048274,-0.279213591930675
-0.360272729423572,0.275468138385002,-0.357044762714438,-0.278989507706169
-0.360344840570867,0.275055512889317,-0.357180243933917,-0.278445532741128
-0.360402391522309,0.274670167642428,-0.357332014390504,-0.278127061600747
-0.360463848837153,0.274417596810457,-0.357256024617867,-0.277845321780993
-0.360674908413995,0.274230659973019,-0.357117759574954,-0.277340061731725
-0.360777566499756,0.273783763865969,-0.357275508991793,-0.277131414708174
-0.360815794448781,0.273562453780664,-0.357328948296295,-0.276768000254542
-0.360823140052449,0.273226829481101,-0.357403283042344,-0.276347074920904
-0.360739242147844,0.272920082491928,-0.357473195001256,-0.276076810250273
-0.360728909463946,0.272363652925983,-0.357645222852,-0.27555389019615
-0.360680004771172,0.27201616752201,-0.357725551806453,-0.275418688683907
-0.360794354059713,0.271405304307893,-0.357767766296257,-0.275386784149645
-0.36076635347075,0.271002025426112,-0.357881829670811,-0.274723155540337
-0.360594953064229,0.270855458110128,-0.357977741654582,-0.274405523896108
-0.360703232969109,0.270522111428367,-0.35788174779006,-0.274087806007761
-0.360782510411018,0.270054936097639,-0.357950290019843,-0.2737772175958
-0.360836121631669,0.269748175363373,-0.358079466466503,-0.273420542680158
-0.361211001314563,0.269301232960741,-0.358344518977617,-0.273143659039308
-0.361224746881781,0.268990369461084,-0.35828605594521,-0.272713224568713
-0.361323896856965,0.268693408471447,-0.358419507102957,-0.272396215320102
-0.361517364176824,0.268382315603211,-0.358389195669465,-0.272038621883966
-0.36137895270168,0.267914522888408,-0.358375322480374,-0.271687096344279
-0.361484913063633,0.267546775120053,-0.358556722095797,-0.271278544707061
-0.361658928912049,0.267417606392905,-0.358602724721839,-0.270852734770085
-0.361816426339764,0.266805919589915,-0.358786072163553,-0.27067851895452
-0.36173428231291,0.266435590207197,-0.35872710083371,-0.270216752138785
-0.361804035466285,0.266095260913762,-0.358616980708271,-0.269759640057084
-0.361766655834093,0.265780220036228,-0.358666091284143,-0.269328085425741
-0.361981042793663,0.265347157397001,-0.358921782603734,-0.269208928080978
-0.361959301488391,0.265070754686661,-0.359175868404675,-0.268814950214852
-0.362082729461456,0.264775333714042,-0.359220471294015,-0.268446911485348
-0.36214788555904,0.264391619823898,-0.359422992608633,-0.267981203266699
-0.362122881794762,0.263836241572213,-0.359207504977225,-0.267648542028565
-0.362352656948489,0.263633923948566,-0.359297907569472,-0.267253094277341
-0.362471533916372,0.263743436691746,-0.359473195119508,-0.266895581090005
-0.362465019025223,0.263497562857002,-0.359578531840342,-0.266512758509056
-0.36266778625329,0.263102001203998,-0.359566961386694,-0.266105468730993
-0.362861597459201,0.262637961799676,-0.359554362818871,-0.265699916200577
-0.362966658185982,0.262058147905206,-0.359609706805825,-0.265226402217303
-0.362961021764807,0.261737137349578,-0.359651803201068,-0.265037837254277
-0.363006735650638,0.261424008831651,-0.359816054849169,-0.264794060512015
-0.363064583128021,0.261110293088342,-0.359940087560665,-0.26442822105791
-0.363176960077001,0.261009220771965,-0.359753594927476,-0.264194302114583
-0.363347125361169,0.260476992480115,-0.35958976076839,-0.263990362068706
-0.363389989723838,0.260100384570529,-0.359693384121594,-0.263554053076656
-0.363372684141975,0.259778661878073,-0.359915639035689,-0.263297053018965
-0.363685248000095,0.259338970335725,-0.360043863675287,-0.263030596695493
-0.363629468533156,0.258984663405738,-0.360233487695621,-0.262748007814946
-0.363603596697827,0.258449927223972,-0.360412505024957,-0.262548542481847
-0.363619569933853,0.258135022025321,-0.360673485665993,-0.262212329935526
-0.363592482115661,0.257672959378367,-0.360814819510127,-0.262221428397185
-0.363903239432687,0.257224451854965,-0.360895538479973,-0.26193552148055
-0.363867260490211,0.256878526138146,-0.360933161445258,-0.261652918646832
-0.36395608663357,0.256460476626186,-0.360865668721872,-0.26131115271303
-0.364004336252985,0.255999097844899,-0.361005662991611,-0.260861943046985
-0.364085940498501,0.255653104304712,-0.360991731367221,-0.260485058141877
-0.364039692228219,0.255369994147977,-0.360926144928787,-0.260081552836985
-0.364065848135626,0.25497945029425,-0.360796743021119,-0.259676158583574
-0.363897375354532,0.254737656200079,-0.360828321044835,-0.259141586277315
-0.364251724931703,0.254371101775972,-0.360663601561885,-0.25873645373168
-0.364285565519005,0.254401701417316,-0.360848258104375,-0.258377305678488
-0.364227890275529,0.254010912973312,-0.361046414964922,-0.257916752730333
-0.364429284179855,0.253607647827578,-0.360913366293341,-0.257471365777821
-0.364540521369566,0.25348544640854,-0.360954887512525,-0.256973309594865
-0.364508295989312,0.252983911577211,-0.361156783789402,-0.256461825822794
-0.364717983371502,0.252603922836571,-0.361131489570281,-0.256179408426672
-0.364610753949627,0.252300729729137,-0.361349201712749,-0.255928446032027
-0.36471200451367,0.251865363485922,-0.36151143876058,-0.255458286185661
-0.364870858438996,0.251438204176964,-0.361443406662161,-0.255136658955339
-0.364945551891829,0.251078354977689,-0.361404464304406,-0.254646125458576
-0.365139618689211,0.250365519209246,-0.361532572189271,-0.254303768379046
-0.365056699962079,0.250050128744083,-0.361591690330968,-0.253882170727483
-0.365005902924384,0.249746038282129,-0.36162219556931,-0.253565736022712
-0.364964657941137,0.249357661402816,-0.36145895695658,-0.253396855411503
-0.364882785860426,0.248857284524683,-0.361551370911221,-0.253015590522311
-0.365004457215866,0.248363887227686,-0.361717572540841,-0.252611217169853
-0.36497365662308,0.248203853289903,-0.361749758821779,-0.252424286460796
-0.3650213378731,0.247950696823974,-0.361836556180241,-0.251888745416183
-0.364964097029225,0.247428264622166,-0.361914141682363,-0.251504425170539
-0.36505966374766,0.247097291833907,-0.361887664341597,-0.25118274810907
-0.364994301426431,0.246533376644209,-0.361961984738686,-0.250958209364323
-0.365012998226361,0.246260629303532,-0.362085768484119,-0.250635088000495
-0.365281420964798,0.246021822922685,-0.362201837941739,-0.250139230307275
-0.365266050776813,0.245583970030341,-0.362328158861514,-0.249814668662673
-0.365216339849658,0.245076321611442,-0.362393604234022,-0.249499231146923
-0.365270866420984,0.244957958154399,-0.362338019458835,-0.249231283912922
-0.365202253483792,0.24475653347442,-0.362228459663901,-0.248811070095793
-0.365204519238588,0.244446210582829,-0.362272689949621,-0.248595337832502
-0.365334670423729,0.24425222546623,-0.362408490972782,-0.248239610283637
-0.365349849216231,0.243967870453344,-0.36254269735121,-0.247860262985654
-0.365444289496301,0.243577018855661,-0.362850210565808,-0.247491282985801
-0.36558146782343,0.243199713357664,-0.363038834438747,-0.247187109011044
-0.365525217498364,0.242886604804642,-0.363032283196155,-0.246901203630105
-0.365706626573976,0.242565927636182,-0.363032151864542,-0.246480005312223
-0.3658363414008,0.242030414350142,-0.363210824833645,-0.246260496542581
-0.365918537613678,0.241687068783758,-0.363373948999568,-0.245676528516445
-0.366293849971359,0.241394313233914,-0.363392408209225,-0.245255230574729
-0.366393271932609,0.240841288369144,-0.36333697543785,-0.245185569258183
-0.366743546654772,0.240555074912509,-0.363307775455443,-0.244559201528839
-0.366783896919065,0.240464173610978,-0.363210305823693,-0.244150794537372
-0.366797908714274,0.240221805053121,-0.363173194874314,-0.243882190291008
-0.366813786998781,0.239834265949701,-0.363210420022056,-0.243394574105725
-0.366917382634979,0.239492017564862,-0.363219238405964,-0.243341303661203
-0.36697234193311,0.238888592285203,-0.363351400245564,-0.24291685566062
-0.367031764053662,0.238366249957426,-0.363470546136414,-0.242537211803811
-0.36728290463075,0.23797111100584,-0.363141766172649,-0.242221285940305
-0.367091963920616,0.237577678433389,-0.363239177032813,-0.241826735770947
-0.367135000657447,0.237189179671447,-0.363186734000898,-0.241596437975206
-0.367301158260599,0.237072396633723,-0.363358027604713,-0.241064663647578
-0.367338705840943,0.236766520378742,-0.363444350450996,-0.240858850828006
-0.367366704131408,0.236391756929984,-0.363608274824883,-0.240376252499055
-0.367299031690573,0.236181444093676,-0.363763718186853,-0.240136360712983
-0.367196357940978,0.235852108286154,-0.364081257544265,-0.239707070973608
-0.367310356183115,0.235571127747826,-0.364040611993397,-0.239410657881972
-0.367256250126841,0.235269708164256,-0.364188580598989,-0.239122695774667
-0.367245913618494,0.234719629305194,-0.364098960237036,-0.238770731255001
-0.36733627214194,0.234219182312732,-0.364079739835848,-0.238414682035856
-0.367397202059466,0.233865941546536,-0.364015084974842,-0.238022288356063
-0.367439399378048,0.23350490682242,-0.36405850505993,-0.237719323632639
-0.367289273877251,0.233232695663266,-0.364012474080518,-0.237426197220424
-0.367496982801285,0.232871058523155,-0.364024900928268,-0.237158673233665
-0.367568255698207,0.232633429507564,-0.364048619313853,-0.236793522329612
-0.367574894330453,0.232323653204616,-0.364287539488703,-0.236581546766232
-0.367604746216369,0.231918766101201,-0.364336158608466,-0.236293294952818
-0.367780335268089,0.231593003993859,-0.36459815264646,-0.235640523823144
-0.367882718186417,0.231403260263593,-0.364529355022738,-0.235429245326945
-0.367983027869151,0.230976271521905,-0.364593923733334,-0.235177270222094
-0.36793969802913,0.23052041409179,-0.364516383152613,-0.234839985995827
-0.367926539548048,0.229927553727281,-0.364684882164323,-0.234483580517423
-0.367910417245392,0.229439479242833,-0.364733413532922,-0.233984534046016
-0.367982502568669,0.229046286753907,-0.365024435990146,-0.23376035119947
-0.367996793156604,0.228888452097002,-0.365004041986976,-0.233407280612785
-0.368157649085977,0.228508274866209,-0.364992780247921,-0.233162357767427
-0.368296919614256,0.22844989190249,-0.36482975583552,-0.232765925658292
-0.368423034447119,0.22805808802188,-0.364914369367797,-0.232408776455805
-0.368505400988178,0.227574650699339,-0.364774105455619,-0.232192208350542
-0.368323692809052,0.227173851856478,-0.364636496983362,-0.231947398148157
-0.368273742603525,0.226552649285972,-0.364646296083599,-0.231463014067726
-0.368113452148579,0.226070331813228,-0.364689580161181,-0.231250497833472
-0.368248593742925,0.225620061178946,-0.364747783791635,-0.230876015280419
-0.368504736416542,0.225365752364918,-0.364994881945906,-0.230438407160418
-0.368543103227901,0.225005686504632,-0.364927561325994,-0.230079253657836
-0.368579284708554,0.224630332047234,-0.36510317312871,-0.229642535129641
-0.368604394821324,0.224288085311646,-0.365212820436551,-0.229411242450325
-0.368704269983202,0.223969943646122,-0.365038611588541,-0.229170882236456
-0.368511776097084,0.223346378812109,-0.365007561211341,-0.228759948144434
-0.368500307304507,0.222756016568323,-0.365218030090642,-0.228449129557825
-0.368650983886988,0.222487399848356,-0.365323177019908,-0.227887551286795
-0.368940193150905,0.221932007722113,-0.365369163896521,-0.227733639471617
-0.369286098013178,0.221771395356921,-0.365609086053722,-0.22746082808565
-0.369646942823528,0.221332503969311,-0.365677414010224,-0.226973190852213
-0.369810086959896,0.220993533130099,-0.365822141344779,-0.226705386846574
-0.369888861992328,0.220872417401603,-0.36606619254431,-0.226288212290541
-0.369697064724482,0.220582387957893,-0.366199736655791,-0.226075396437294
-0.36947796501704,0.220417949479835,-0.366166063950688,-0.225812531737973
-0.36939091588866,0.220205631973829,-0.366331442493852,-0.225591934668604
-0.369434579711801,0.220039607572324,-0.366341743651881,-0.225189253433084
-0.36946461161606,0.219792765677532,-0.366344883716231,-0.22491019077602
-0.369535089207342,0.219406209664154,-0.366203480562009,-0.224581938134592
-0.369639253182457,0.21888158560469,-0.366148747694753,-0.224205335438394
-0.369691758138683,0.218478220102223,-0.366226967331654,-0.22399767990183
-0.369659237779996,0.218152378657956,-0.365991077262182,-0.223563844740685
-0.369695513914276,0.217751626723701,-0.365953072688753,-0.223238880015182
-0.369818134993048,0.21733094396142,-0.366097320880307,-0.222886996745405
-0.369828690791663,0.217091319299767,-0.365954755905901,-0.222603572023887
-0.369897929613446,0.216595094686003,-0.365975876641449,-0.222053361465832
-0.37011477553765,0.216326416443221,-0.366087550749069,-0.221864369991476
-0.370196793110091,0.215896271070723,-0.365705677717529,-0.221724831803406
-0.370053596677321,0.21552992140819,-0.365988617896865,-0.221558807857695
-0.370289268550792,0.21503773671884,-0.365898388815448,-0.221056207896879
-0.370364632549382,0.214637733949135,-0.365995395357459,-0.220654102681777
-0.370303360892312,0.214232302404548,-0.366170361886704,-0.220365882900356
-0.370516990507193,0.213909835113425,-0.36626563093145,-0.220095317413163
-0.37043544268152,0.213396881786764,-0.366370189914442,-0.219643209621529
-0.370554431481122,0.212953108769397,-0.36649039108245,-0.219209487144752
-0.370611640347885,0.212486675466076,-0.366570186773124,-0.218747449484811
-0.370618239761543,0.212227058664702,-0.366585189791227,-0.218379483221309
-0.370710154088137,0.211943092626136,-0.36675103245003,-0.218206448895851
-0.370782205356189,0.2113418083404,-0.366764345880589,-0.217668503292399
-0.370889540008536,0.210940943224293,-0.366637644055581,-0.217195677633407
-0.370974471772239,0.210694683659923,-0.366413215613926,-0.216869530111481
-0.371133189222478,0.210484344877573,-0.366420013132249,-0.216720968518043
-0.371300323430019,0.210198604987921,-0.366276975298028,-0.216512252789214
-0.371332759699741,0.209846083880834,-0.366295646979406,-0.216164726184794
-0.371434271859191,0.209453353966724,-0.36632763906264,-0.21589469443747
-0.371437119844187,0.208927126659172,-0.366455425318751,-0.215418268386332
-0.371371972919618,0.208563487990273,-0.366450642587969,-0.215176449056723
-0.371587855831612,0.208149256283161,-0.366285641796977,-0.214976998271974
-0.371689466416563,0.207814905613567,-0.366381663230664,-0.214396101389857
-0.371690337328259,0.207559004338783,-0.366266497188191,-0.214257925779236
-0.371752147478896,0.20717367485256,-0.366352725083925,-0.214081833636172
-0.371965998549567,0.20691960527161,-0.36646595949627,-0.213865564388808
-0.371975427766957,0.206509231159627,-0.366512864931028,-0.213629899295963
-0.371997282028068,0.206232417407524,-0.36623952004921,-0.21344961608723
-0.372096113491838,0.205895540719231,-0.366554503754373,-0.213238960078851
-0.372139245568302,0.205543221337717,-0.366474154652931,-0.212749207879141
-0.372119824872942,0.205305946643694,-0.366184863954034,-0.212422530673649
-0.372121936397846,0.205092851315795,-0.366273240184336,-0.211955055787853
-0.372152488899834,0.204662712139486,-0.366349968495587,-0.21151157987216
-0.372011700425328,0.204335373243327,-0.366452821884936,-0.211194766254935
-0.37207717267975,0.203929312787953,-0.366312403783422,-0.210801747318288
-0.371967026478405,0.203643714128658,-0.366471144207426,-0.210375003959365
-0.372182695868863,0.203350232352908,-0.366548450047854,-0.209968150900188
-0.372215671702972,0.202892176690995,-0.36654420585692,-0.209574231756221
-0.372155799179934,0.202636190203546,-0.366457724234677,-0.209233670036927
-0.372090664025259,0.202380187226944,-0.366440514293443,-0.208932144545426
-0.372221582128338,0.202144994981355,-0.366625792340451,-0.208680824773548
-0.372340846646027,0.2020143831944,-0.366755446802127,-0.208321696069189
-0.372320721551825,0.201655499521323,-0.366754480144244,-0.208124050498081
-0.372544558688645,0.201531103402256,-0.366549975580399,-0.207732381523948
-0.372720000661465,0.201077652885131,-0.366673266310808,-0.207406013331456
-0.372633172481873,0.200747749955535,-0.366692268486842,-0.207209489605806
-0.372671211126502,0.200572283441343,-0.366656193777079,-0.206762353274834
-0.372464719926388,0.200251922248967,-0.366699419843569,-0.206447388112116
-0.372719611007837,0.199971085319143,-0.366773019594551,-0.206020621393935
-0.372873379846602,0.199680392587311,-0.366831791994264,-0.20590553222203
-0.373045300671673,0.199320357670221,-0.366939152422638,-0.205684213188932
-0.373044645223082,0.199076335944684,-0.366926678943973,-0.20515489255847
-0.372966748403604,0.198815294253598,-0.367064018384272,-0.204685907887083
-0.372813014095791,0.198619804993001,-0.367089826151984,-0.204419029843864
-0.372724243567557,0.198208740960961,-0.367120373652837,-0.203923270177262
-0.372736524095008,0.197794930400455,-0.367261053549839,-0.203526461846554
-0.372715056207305,0.197264750934486,-0.367160662036069,-0.203377594596488
-0.372639420475854,0.19690226117764,-0.367049431327015,-0.203139974332613
-0.37265610954352,0.196596817940739,-0.36724116376454,-0.202694405278943
-0.372714021722551,0.196372237079626,-0.367528342127022,-0.202375699629274
-0.372848320784936,0.19595389317183,-0.367473945149266,-0.202088479235901
-0.37271824720348,0.195478488740454,-0.367690879261584,-0.201683288431757
-0.372768305760891,0.195157539286836,-0.367928121307319,-0.201125586509696
-0.372917869091713,0.194950196842259,-0.36783945314924,-0.200750669099325
-0.372697102203898,0.194647731375224,-0.368002738752164,-0.200444727458015
-0.372743644768134,0.194413637178553,-0.367911467178639,-0.200112453694671
-0.372662893525288,0.194166034906846,-0.367955356373799,-0.19981859279963
-0.372697372882858,0.19377317955561,-0.3680883178226,-0.199451368151801
-0.372557001655432,0.193643176638759,-0.368267315534072,-0.198880253745166
-0.372437414841845,0.193224118714743,-0.368164214242241,-0.198420527801712
-0.372473880385422,0.193066316273325,-0.36812803466972,-0.198039669877664
-0.372508230264222,0.192652306101093,-0.368031444108439,-0.19784764535578
-0.372483319316894,0.192394629632615,-0.368067839023481,-0.197393046039173
-0.372535652273771,0.192177777695127,-0.368001284480796,-0.197006996766536
-0.372574593526698,0.191895107879033,-0.367903341867753,-0.196852370346058
-0.37272349084177,0.19150934250244,-0.368163995545646,-0.196662017782283
-0.372657310367591,0.191100526571764,-0.368073557227176,-0.196106004642298
-0.372599694397093,0.190767672107513,-0.368326825526465,-0.195593268731952
-0.372741102501682,0.190457573054561,-0.368431286234301,-0.195369804121936
-0.372736503548587,0.190027782649591,-0.368441658141326,-0.195040315101658
-0.372730621121345,0.189613462045783,-0.368493913535244,-0.194625219681095
-0.372747343934476,0.189177592943575,-0.368550534337713,-0.194314907155907
-0.373087609372705,0.188850255506629,-0.368417313630758,-0.194006731279327
-0.373165109409664,0.188503523412262,-0.368511083564889,-0.193595760023146
-0.373314983063936,0.188124292696522,-0.36851925745932,-0.193127212282007
-0.373355862805815,0.188007067582881,-0.368480414511843,-0.192668120909802
-0.373481339123541,0.187723757793878,-0.368734229453807,-0.192487902944526
-0.373539458112629,0.187483122486362,-0.368771370559964,-0.192187008248891
-0.373447749614864,0.187375467772593,-0.368671521565122,-0.191639164837165
-0.373543795524096,0.187180984668241,-0.368694346529858,-0.191585882374943
-0.373686685687357,0.187058621278873,-0.368628709114366,-0.191287043333806
-0.373689379873016,0.186760232725509,-0.368493299092483,-0.190903714424982
-0.373675120173867,0.186429868748847,-0.368612034664989,-0.190342671800839
-0.373795879681366,0.186114930211376,-0.368707352787708,-0.189909466759763
-0.373900657086249,0.185683071088234,-0.36881763729513,-0.189565453236854
-0.374021939159842,0.185248059303039,-0.368922255168811,-0.189361315223395
-0.374076235360429,0.184986976568332,-0.368970452107176,-0.189032471516602
-0.374169089112234,0.184579978829627,-0.368975795755374,-0.188876956609107
-0.374120468712008,0.184264998703877,-0.368977470379211,-0.188302814195492
-0.374132408515532,0.183934044044799,-0.368991452006447,-0.188067966997748
-0.374219062386494,0.183570008220631,-0.369099335429128,-0.187802437278147
-0.37427511022516,0.183137114279559,-0.369341389451836,-0.187405538759656
-0.374143658499113,0.182690829729566,-0.36944331344439,-0.187209660533163
-0.374428000525192,0.182349669311001,-0.369419314193991,-0.186776236274031
-0.374259964705999,0.181890433312222,-0.369371459097191,-0.186607118449555
-0.374397717848141,0.181542563579942,-0.369462423948369,-0.186412437110856
-0.374447701571707,0.181065508643805,-0.36954469846016,-0.186260625662198
-0.374404835522553,0.180692527232132,-0.369587425449578,-0.185981741445714
-0.374456108035635,0.180431080791363,-0.369610882605748,-0.185696606615923
-0.374382905628744,0.180285982487029,-0.369582067786171,-0.185459543684707
-0.374338333074836,0.18010793028298,-0.369469315561497,-0.185116029444514
-0.37441206851289,0.179754598921109,-0.369616057662748,-0.184909343015751
-0.374519527853795,0.179586429734097,-0.369611408907832,-0.184921491418081
-0.374517024793683,0.179207904291256,-0.36978202406128,-0.184536416695967
-0.374574082989933,0.178676793111096,-0.369855379947677,-0.18412591934501
-0.374583862597057,0.178160432156873,-0.3699441386871,-0.183892115933098
-0.374615353937237,0.17773369891182,-0.370054025252998,-0.183515153517375
-0.37463393792349,0.177492966186968,-0.369945500858333,-0.183185121842298
-0.374636780120273,0.177262404797479,-0.370190875864631,-0.183017946864846
-0.374599252007425,0.176975182106829,-0.370067482641263,-0.182737643818943
-0.374490582478701,0.176550127740336,-0.370364992235843,-0.182455280564386
-0.374503677603224,0.176049105963725,-0.370423614675272,-0.182219404697885
-0.374423697473426,0.175815406134536,-0.370348760484123,-0.182029784606061
-0.374519917020182,0.175387413422389,-0.370242210608426,-0.181809347961586
-0.374475304342454,0.174914124583946,-0.370207407123793,-0.181516696866209
-0.374461024495408,0.174552825488622,-0.370188256887457,-0.180974650220518
-0.374385923875204,0.174199822567143,-0.370318847363747,-0.18071005238324
-0.374330179987435,0.173863538509374,-0.370445499245066,-0.180196392405571
-0.374563687495497,0.173667551718758,-0.370465815495558,-0.179897793988762
-0.374634795840857,0.173281889645347,-0.370583465920924,-0.179436388269592
-0.374685729568669,0.172988349110136,-0.370398145020239,-0.178988000573879
-0.374791352492907,0.172619488035443,-0.370391958139008,-0.178521699280682
-0.374906387505338,0.172420411726193,-0.370596322986965,-0.178247911993157
-0.374898986863761,0.172113865780186,-0.370430830986096,-0.177861965606573
-0.374894865959296,0.171885090460725,-0.370479707592501,-0.177608532118375
-0.37477589210231,0.171688566091518,-0.370588944617906,-0.177293988561217
-0.374780128335683,0.171212666575233,-0.370674516289586,-0.176868326846081
-0.375128437322485,0.170820137799497,-0.370675150081837,-0.176515985549458
-0.375169334383954,0.170619699606559,-0.37084433437811,-0.176251941958711
-0.375238173326151,0.170385531931445,-0.370977800577199,-0.175793428763889
-0.375374574084917,0.170182371928958,-0.371102657440274,-0.175355807298368
-0.375432435411651,0.169974921319632,-0.371262227677471,-0.175230403579228
-0.375586580786581,0.169672662375983,-0.371197066837195,-0.174936512692168
-0.375495288246762,0.169429403264071,-0.371248955894637,-0.174422105369705
-0.375471926754364,0.169325887096417,-0.371297033148412,-0.174036333133005
-0.375607518821568,0.168917602478256,-0.371191567140194,-0.173618015743719
-0.375641080605572,0.168518663052253,-0.37104831225261,-0.173477446653487
-0.375650792903991,0.168262324752357,-0.371135967738231,-0.173072625068129
-0.375848446319826,0.168074537021318,-0.371189293684678,-0.172859601993155
-0.376164649276391,0.168001604174224,-0.371350688834663,-0.172668846245284
-0.376228525939791,0.167654519053083,-0.371509140882053,-0.172349707603137
-0.376209136009691,0.167543143469226,-0.371419923668495,-0.171937460045374
-0.376345795002222,0.167204610963132,-0.37151357830966,-0.171673184303949
-0.376083279943558,0.166897160551417,-0.371475819857813,-0.171318633373502
-0.376157365070712,0.166776327721447,-0.371540370186596,-0.171060520527124
-0.376287027337382,0.16642120871152,-0.371545642881949,-0.170776003401977
-0.376429728059662,0.166262061741791,-0.37156231503815,-0.170464202413456
-0.376372924112793,0.165905073868201,-0.371451486416483,-0.170062352168447
-0.376505340878219,0.165555682646912,-0.371389444677352,-0.169628641936393
-0.376525469866435,0.165195599985531,-0.371328866409588,-0.169234684865885
-0.376524594564809,0.164780502994991,-0.371358925315046,-0.168841448561349
-0.376624341155955,0.164354415519904,-0.371365749467917,-0.168413252404742
-0.376549541035828,0.164167098909639,-0.371482778347866,-0.167995247108409
-0.376632913023721,0.163847180714594,-0.371413044440421,-0.167677496580154
-0.376669466864821,0.16365785251311,-0.371427149512919,-0.167380369068384
-0.376825764768746,0.163137718676307,-0.37123455272605,-0.167061085084122
-0.37694395897502,0.162959190367758,-0.371392182927744,-0.166717742507581
-0.376913004116814,0.162691076403773,-0.371344458657402,-0.166065401025642
-0.376820169457465,0.162199674474316,-0.371429549306768,-0.165427125916907
-0.376894342110524,0.16195612096865,-0.371554608599593,-0.165042071916664
-0.376930631088094,0.161594351114305,-0.371609285400391,-0.16466647853945
-0.37675996607866,0.161149343130018,-0.371553994337667,-0.164287716807417
-0.376823087363079,0.160639551108052,-0.371469881600439,-0.164051998360366
-0.376943135577296,0.160561856650257,-0.371499133156429,-0.163722068329167
-0.377114685743819,0.160279934864645,-0.371615030805302,-0.163407602527671
-0.377182863209373,0.159985222352868,-0.371625396133526,-0.162801471780483
-0.377235209206941,0.159724474870648,-0.3717178698749,-0.162496689695915
-0.377374890793522,0.159494090770673,-0.371716133279083,-0.162088475978873
-0.377477674076566,0.159177491771086,-0.37192148997303,-0.161868846784103
-0.377455519960328,0.158737099395003,-0.371821260326966,-0.161652130071868
-0.377446711251907,0.158445138753262,-0.371819612725365,-0.16131011949452
-0.377535326484374,0.158288564601742,-0.371796537689431,-0.161074016580636
-0.377550475733505,0.157895733584853,-0.371751208204621,-0.160861563286861
-0.377580534980846,0.157731561766591,-0.371673079450277,-0.160499714593977
-0.37766305910687,0.157461547185366,-0.371668962862125,-0.160169565228057
-0.377455993656779,0.157163848244342,-0.371532695836126,-0.159750871076641
-0.377521275273824,0.157056591504743,-0.371570336039485,-0.15963008920203
-0.37749598452138,0.156955873242738,-0.371777645446654,-0.159236326727647
-0.377394521014657,0.156579415816357,-0.371747057229231,-0.158832417866854
-0.377400685626657,0.156338554284136,-0.371832162195734,-0.158539340646211
-0.377465520187683,0.156087557795731,-0.371844697388018,-0.158227990861259
-0.377468385728332,0.155830678908488,-0.371729065405385,-0.157977402687676
-0.377586846917362,0.155371033089293,-0.371581377036894,-0.157642725139279
-0.377632786495704,0.155110003499578,-0.371895365355945,-0.157440898910623
-0.377645712002766,0.154676728023898,-0.372023255680116,-0.157097254811448
-0.377626910178297,0.154255288460969,-0.371960244016321,-0.15678188272311
-0.377600171195013,0.153985270531192,-0.371930421997219,-0.156167776779334
-0.377620480819828,0.153628822208347,-0.372016159539407,-0.15572968567084
-0.377653799754266,0.153146268941838,-0.372060705995824,-0.155482756521132
-0.377802376517613,0.152775987792255,-0.372169364570421,-0.155193739123675
-0.377897323877656,0.152490741114733,-0.372296224284315,-0.155000972903379
-0.378029093234517,0.152177597212604,-0.372309534703261,-0.154846652404268
-0.37810037731724,0.15186153738641,-0.37245949539182,-0.154802601183185
-0.378224778059278,0.151494117697588,-0.372329712827327,-0.154452405752917
-0.377961388136414,0.151234437797559,-0.372297590755221,-0.154044341988813
-0.378004570710282,0.150980471347705,-0.372560359478148,-0.153751114537694
-0.378000768144725,0.150727488960295,-0.372739045182475,-0.153528681785609
-0.378151719801718,0.150505262183346,-0.372889169199526,-0.15317912804442
-0.378241910845019,0.150029913300476,-0.372775057591646,-0.152798685951479
-0.378426991502431,0.149414578121643,-0.37292661461689,-0.152683131851473
-0.378389843672573,0.149092793707624,-0.373230781786095,-0.152515880274246
-0.378309632036319,0.14871924746022,-0.373320839054101,-0.152155628124401
-0.378223530840897,0.148442505521968,-0.373206855036983,-0.151885773351872
-0.378217247857013,0.148385458505998,-0.373261771527356,-0.15160424295413
-0.37829939457729,0.148028780846739,-0.373328488391606,-0.151364801552089
-0.378332088586975,0.147683609072599,-0.373380370599853,-0.151022288891661
-0.378465699796696,0.147364189934117,-0.373415206901343,-0.150552388150727
-0.378646145358263,0.147050563920083,-0.373472338879292,-0.150267548444887
-0.378871552742388,0.146570503815742,-0.373714283574476,-0.150010784615863
-0.378879503596527,0.146407914178366,-0.373703482597475,-0.149698571872487
-0.378909632027654,0.14588128199011,-0.373822885128379,-0.149459613965005
-0.379082130698951,0.145583174818478,-0.374172731142274,-0.148939846665176
-0.379095795429141,0.145355956874576,-0.374266280265209,-0.148615777807901
-0.379124803972225,0.145056088711709,-0.374254965567474,-0.148173200176123
-0.379129616574684,0.144687394278988,-0.374229597616844,-0.14795642258081
-0.379352068378157,0.144387392251894,-0.374328679954458,-0.147669695352979
-0.379397169107594,0.143979707879468,-0.374330767853916,-0.147386036664054
-0.379410069359443,0.143788526277839,-0.374286539329004,-0.147260908809479
-0.379385267129325,0.143503343376759,-0.374348708015596,-0.146809158569577
-0.379409435558145,0.143070347839601,-0.37442650818409,-0.146779344947264
-0.379434734424115,0.142968581332722,-0.374337864738871,-0.146481560691438
-0.379328315952784,0.142764314492488,-0.374386933964568,-0.146053332376139
-0.379344585760953,0.142364116929619,-0.374347303764536,-0.145581504628094
-0.379424311067872,0.142020207282297,-0.374317546174617,-0.145264249083369
-0.379395587583668,0.1415581898421,-0.374642175387594,-0.14491720506644
-0.379444713848988,0.141166080490799,-0.374767329517197,-0.144558318525275
-0.379629703267574,0.140900035493467,-0.37503197997544,-0.144334926027241
-0.379764131991361,0.140617803605582,-0.374946103127571,-0.143960197388619
-0.379507924372014,0.140251521588578,-0.374818618528064,-0.143585688134752
-0.379660374133151,0.140021475989373,-0.374750495192538,-0.143281171668365
-0.379728834346262,0.139862022533911,-0.374522709431346,-0.142930884900956
-0.379896757309508,0.139569322021145,-0.374890581660543,-0.142687592496957
-0.379924240973048,0.139090736277917,-0.374799286704058,-0.14238925299657
-0.37989760448766,0.138602460379389,-0.374799556254055,-0.142004842508013
-0.379762950841904,0.138233391392274,-0.374840415768714,-0.141444214123492
-0.379718505219815,0.137720511359179,-0.374860388908345,-0.14083363534318
-0.379654619425124,0.137427202908586,-0.37493687717567,-0.14058660550377
-0.379621930644316,0.137041157879049,-0.375058533859793,-0.140298530586724
-0.379773780489942,0.136779966415214,-0.375014746865526,-0.139833976896919
-0.379829497761959,0.13653389926479,-0.375202649248885,-0.139584191768376
-0.379796910883307,0.136236683737527,-0.375067950814768,-0.138974570068361
-0.380008513321485,0.135935669490098,-0.375213876923723,-0.13863576326683
-0.380050288150575,0.135439266270593,-0.375246082335277,-0.138351658344757
-0.37995762393881,0.135201086603229,-0.375238603405662,-0.138059220960378
-0.379917419990459,0.13490310564497,-0.375255163708126,-0.137777409804994
-0.379927671150607,0.134633440129841,-0.375162108968693,-0.1375832135622
-0.379827025681417,0.13433886194055,-0.375185839604928,-0.13712125057208
-0.379969082832566,0.133912223038571,-0.375257953992674,-0.136737901907379
-0.379903866873625,0.133423253688784,-0.375125321943344,-0.13647539327459
-0.379745383986501,0.13318814316086,-0.37524831095802,-0.136019744884729
-0.379880915803299,0.13295884357266,-0.375310229089085,-0.135716995985798
-0.379957869176309,0.132790744630205,-0.375644278550454,-0.13537549382266
-0.379895537417596,0.132573523598716,-0.3755896724225,-0.134900018077689
-0.37992676602115,0.13214574802554,-0.375747485953906,-0.134577235485018
-0.38004781468816,0.131778312815023,-0.375780646370663,-0.134210523272363
-0.380258165826612,0.131421745107259,-0.375778130625111,-0.134053387240331
-0.380305896318904,0.13104615643366,-0.375775697484604,-0.133640773476892
-0.380233793776108,0.130770311267942,-0.375815275971573,-0.133170195032983
-0.380470171945945,0.130235778447938,-0.375900616739773,-0.132977823461012
-0.380278019512816,0.129825421885154,-0.37578208112403,-0.13250503372335
-0.380328568768838,0.129521004325382,-0.375823096123806,-0.132140060173182
-0.380367265799392,0.129124067856204,-0.375889727419098,-0.131843647538704
-0.380219874748217,0.128515618776512,-0.375991884880555,-0.131705467895297
-0.3801066390311,0.128302178423457,-0.376050244447223,-0.131414856409425
-0.380228015689071,0.128148807933699,-0.376006116343228,-0.131100843177324
-0.380370019613156,0.128200079763637,-0.376004777402181,-0.130549381515511
-0.380535330291,0.127880951241156,-0.375775005661023,-0.130302366321039
-0.380567363912235,0.127580970922885,-0.375694424103653,-0.130010791120963
-0.380440470013774,0.127075270408273,-0.375691852062689,-0.129754653910011
-0.38041717644984,0.126568055914514,-0.375680624610993,-0.129434756557954
-0.380556677336271,0.126194507755812,-0.375936610913813,-0.129123413187494
-0.38051143599133,0.125872162582456,-0.375822241482961,-0.128672312426589
-0.380596907572643,0.12558804597557,-0.37577178412207,-0.128447031674407
-0.380562705152313,0.125263701518124,-0.375701070066777,-0.128025781587613
-0.380719867495585,0.124995872450864,-0.375737219335162,-0.127483189229098
-0.380773606604804,0.124663241035838,-0.375742758169937,-0.127122886955144
-0.380878857348686,0.124372746745144,-0.375822809602597,-0.126674437074675
-0.380802779268881,0.124011393676134,-0.375927922870027,-0.126348981103912
-0.380900634538361,0.123802631531816,-0.375862101958699,-0.125953953032629
-0.380894992118218,0.123443917417473,-0.376060952524139,-0.125696503072252
-0.380747602154754,0.123305536695975,-0.37615288442287,-0.125339873590692
-0.381044664564085,0.12320082962759,-0.376046256523586,-0.124860872916811
-0.381144796117445,0.122644707528091,-0.376129826495863,-0.124570706748444
-0.381080459222629,0.122045733820127,-0.376315495988593,-0.124180613837015
-0.381036885900418,0.121775182719316,-0.376387686176522,-0.123721242022476
-0.381118003417612,0.121594437732228,-0.376363961642918,-0.123385509700331
-0.381058324758307,0.121275320773844,-0.376349524373181,-0.122942895168599
-0.381120910026874,0.121059327337077,-0.376447392046645,-0.122651495871461
-0.381105266645867,0.120870855342659,-0.376441148208158,-0.122306185318533
-0.381123989352609,0.120535228416968,-0.376579419243551,-0.121771892286042
-0.38083595222042,0.120165595157592,-0.376685185470971,-0.121220001755191
-0.380940544135574,0.119890566320959,-0.37652652383392,-0.12096015209061
-0.381222497957576,0.119563997345985,-0.376510389984914,-0.120875334956714
-0.3813573559012,0.119203986373596,-0.37644788086176,-0.120495501709703
-0.381361666431087,0.118794014284753,-0.376406869130203,-0.119910869712008
-0.381236557441951,0.118419166331002,-0.376467064706048,-0.119661261711709
-0.381282027954997,0.118150410688112,-0.376605438997551,-0.119305923740308
-0.381288861443737,0.11786176489793,-0.376549666793707,-0.119012695218073
-0.381340648726163,0.117681511932322,-0.376720131999287,-0.118452204149413
-0.381385169073144,0.117333805276637,-0.376787536147341,-0.118439597111859
-0.381417776956194,0.116957613979485,-0.376949068765883,-0.118037972466991
-0.381429636106102,0.116639260169118,-0.377027109754689,-0.117856449394311
-0.381531076814127,0.116319020327153,-0.376977492273591,-0.117448066877922
-0.38145647823182,0.116004953873469,-0.377111023848805,-0.117128173323595
-0.381502225546612,0.115826197122542,-0.377100847290249,-0.116886878476834
-0.381708569260987,0.115470534514059,-0.377238880205945,-0.116631074172429
-0.381478900036567,0.115103020906055,-0.37717993213934,-0.116356272524073
-0.381362801849251,0.1148197970713,-0.377412401956903,-0.115991003214851
-0.381251791109121,0.114341558778739,-0.377502908059088,-0.115617434373167
-0.381314278604729,0.114028802505884,-0.37752970970594,-0.115135776353266
-0.381505523188846,0.113783912258792,-0.377603699865566,-0.114874552952714
-0.381556171374826,0.113712223925703,-0.377675967372445,-0.114687333917952
-0.381572929482088,0.113635654400671,-0.377705833187479,-0.114505350286968
-0.381781454504282,0.113275465057822,-0.378035142083235,-0.113919343232481
-0.38163955705907,0.112694535566003,-0.378126955317411,-0.11340086679968
-0.381625913258387,0.112260398633026,-0.378306433713986,-0.113010954589767
-0.381670016479116,0.111974992983818,-0.378142338057706,-0.112490958757782
-0.381756849648729,0.111747435821282,-0.378150248754169,-0.112151650958446
-0.381952540985286,0.11139660326413,-0.378154871774997,-0.111635226461194
-0.381844331641927,0.111015089160572,-0.378157511099264,-0.111175325248146
-0.38186497209407,0.110748239621817,-0.378302915146969,-0.110832865676538
-0.382024136765753,0.110705262088679,-0.37831820449052,-0.110266526284032
-0.382048506915131,0.110214701861391,-0.378413685590712,-0.109907229255888
-0.382202605073239,0.10988813991976,-0.378560682265741,-0.109655500165101
-0.382272655346681,0.109602929599961,-0.378580363861516,-0.109511629177076
-0.382261452113935,0.109546081046363,-0.378586153736132,-0.109227320753878
-0.382382753328317,0.109258106328063,-0.378559960492693,-0.108806052412279
-0.382548486103381,0.109060060257931,-0.378762477373639,-0.108497087800333
-0.382380396790749,0.108923927561902,-0.378850230599028,-0.108331179327026
-0.382351516278455,0.108631541957041,-0.379106501592263,-0.108048936344541
-0.382650128699935,0.108353419198484,-0.379024520207999,-0.107550451687072
-0.382824564269993,0.107893727003078,-0.379011052394417,-0.107455912049172
-0.382944285772081,0.107583952980797,-0.378956061324549,-0.107429254253091
-0.383083662263712,0.107387818866553,-0.37909646120038,-0.107121867892884
-0.383201774879882,0.107073977788108,-0.37942781753698,-0.10673322850644
-0.383207210503733,0.106787406999751,-0.379501371669331,-0.10640474222291
-0.383275455364782,0.1064691585205,-0.379438700119411,-0.106009832189445
-0.383497328177079,0.10607649004645,-0.379493413260288,-0.105470110853944
-0.383605978486593,0.106036227576573,-0.379616526032106,-0.105244141358912
-0.383607058037568,0.105838736887723,-0.379848344126308,-0.104768549841205
-0.383550395144055,0.105728969470711,-0.379795298224805,-0.104533417845395
-0.383514294105302,0.105513929955614,-0.379652368816075,-0.104188822641166
-0.383557279813245,0.105158153095388,-0.380022918481011,-0.103858727933395
-0.383529073773103,0.104847285901224,-0.380055124153146,-0.103477918518213
-0.383469594841542,0.104253487718269,-0.380052500474821,-0.103245549257448
-0.383598424077357,0.103936753864259,-0.380073408594988,-0.102826818298989
-0.383684420679196,0.103578008654424,-0.380244726944837,-0.10258395584782
-0.383738652551309,0.103403263350902,-0.380502006030042,-0.102256542152369
-0.383799301415997,0.103366575532658,-0.380488687183583,-0.10187771439087
-0.384010086681495,0.102887943556558,-0.380557403720863,-0.101642000795934
-0.383966172211492,0.102676207555738,-0.380589460890008,-0.101542263401646
-0.383972447027858,0.102562142575227,-0.380580119870601,-0.101155236592021
-0.383968484825205,0.102257310757758,-0.38069051344013,-0.100729277801609
-0.383633333530123,0.101746308173342,-0.380581748671752,-0.100592839976972
-0.383728074932465,0.101568360277466,-0.380706280673746,-0.100582249501216
-0.383728538331333,0.101404043229688,-0.380896448657974,-0.100144125860751
-0.383806380360195,0.100959270201312,-0.380904308263543,-0.0998260091959503
-0.383797024015816,0.100680045886139,-0.380808385670961,-0.0991473342346653
-0.383767198357386,0.100187764905456,-0.380812549862552,-0.0987600184279014
-0.383759801179073,0.0998139658525203,-0.381064993631751,-0.0983510548639688
-0.383558901973806,0.099569610788371,-0.381060139223795,-0.0980404232124424
-0.383766823615024,0.0992855203508416,-0.380987897531427,-0.0976699426399362
-0.383708422862897,0.0989034622863592,-0.381037974648785,-0.0973950141303854
-0.383797993921003,0.0986800036946611,-0.380962499504194,-0.0971224313369332
-0.383650074626126,0.0983688328578049,-0.380994899562662,-0.0966128140577236
-0.383630548499112,0.0981197366754434,-0.381215367415048,-0.0963626175934201
-0.383728884920535,0.0978030780241289,-0.381209588944675,-0.0961525957658764
-0.383663914508759,0.0974267655815101,-0.381217268805022,-0.0958607741725114
-0.383691085636651,0.0970409082274138,-0.381252041610991,-0.0957209634997601
-0.383764750418663,0.0966534538961271,-0.381318742183119,-0.0954018711043604
-0.38387757918597,0.0962112417903761,-0.381342297401129,-0.0949921228029448
-0.383919463539873,0.0958716056144336,-0.381505217383934,-0.0947548462739591
-0.384068524191688,0.0953842071362844,-0.381508091380924,-0.0944920583938097
-0.383927269701597,0.0948949669059583,-0.381620821567078,-0.094189101826962
-0.383681520896062,0.0944210207391778,-0.381625732557553,-0.093856643651626
-0.383809498398631,0.0942813775286884,-0.381691282014992,-0.0933557323055612
-0.383900607134599,0.093950770476089,-0.381697194972873,-0.0929438066481473
-0.383853238599041,0.093561007937687,-0.381751770715291,-0.0927778270938687
-0.384098103099762,0.0933375044884475,-0.381755181997126,-0.0923099048300735
-0.3840315077452,0.0928050923095259,-0.381926071927956,-0.092111474197993
-0.38399022789314,0.092604304682107,-0.381808676390491,-0.0918208487500031
-0.383975734616223,0.0921688318390591,-0.381949926306349,-0.0915738828821835
-0.384087196878143,0.0918425718345034,-0.382257671115817,-0.0912094986679276
-0.384249931377692,0.0914525758512866,-0.382163500370374,-0.0908952119759101
-0.38439888390641,0.0911264967435748,-0.382182077576648,-0.0905726965401899
-0.384357366655376,0.0906633553294248,-0.382191537532111,-0.0902669238892707
-0.38444632535568,0.0905116580259643,-0.382237873060397,-0.0900027283881662
-0.384414453770154,0.0902380753362053,-0.38238366803995,-0.089636612770576
-0.384384353024101,0.0899409679751993,-0.382640085902958,-0.0891439242668933
-0.384506132187783,0.0895954722686705,-0.382749346745539,-0.0888623991677265
-0.384602560874445,0.0892426545262975,-0.382656538324418,-0.088457278188159
-0.384721157231609,0.0890153252665928,-0.382685878782295,-0.0880550542932887
-0.384840668728676,0.0888397588494536,-0.382548402724189,-0.0876808454595969
-0.385041308951406,0.0883998326422707,-0.382544635526014,-0.0873643774199858
-0.385191903889594,0.0881058043499076,-0.382674208125342,-0.0870648703473086
-0.385129356935212,0.0877202376513945,-0.382670556542871,-0.0868339896137104
-0.385203064544571,0.0875111369907958,-0.382614710962357,-0.0866173067390609
-0.385154474427645,0.0869658171063385,-0.382707580295257,-0.0864980018242037
-0.385368453067133,0.0869853019334469,-0.382789808360023,-0.08602767330169
-0.385470276060883,0.0867535910537156,-0.382632239496991,-0.085704480838391
-0.385646504495538,0.0866287816282618,-0.382400107797628,-0.0855600645065488
-0.385715593664534,0.0865231229670849,-0.382536038983355,-0.0854392550375348
-0.385702757542082,0.086181550338191,-0.382654819644074,-0.0850455048548392
-0.385774154359834,0.0859932523766799,-0.382653175998086,-0.0847320290546307
-0.385789295527924,0.0856363124941354,-0.382693433023052,-0.0844300561675044
-0.385989693818064,0.0854628418385769,-0.382831395349621,-0.0840561067263236
-0.385961770559477,0.0851403409946176,-0.38296651948216,-0.0837567437377909
-0.386198198209648,0.0847652781716436,-0.383150827649606,-0.0833866725596642
-0.386104004409279,0.0846294586675573,-0.383275316283411,-0.0830402121134688
-0.386081847893274,0.084085733017965,-0.383320476168023,-0.0826245179474528
-0.386079779050844,0.0839259292934636,-0.38349398864221,-0.0822806676539792
-0.3861309744837,0.0835433930306647,-0.383480328042369,-0.081744079685632
-0.386074955535496,0.0830720985805043,-0.383604805066877,-0.0814247340303496
-0.38586860538134,0.0827942649676994,-0.383624208556429,-0.0810438044043059
-0.385854339476394,0.0822904170319992,-0.383649246275397,-0.0809135446193634
-0.385831618030439,0.0818360037681489,-0.383773116827313,-0.080565037844298
-0.385682378069639,0.0814559336279166,-0.383838722576567,-0.0801823856214078
-0.385754462197953,0.0812443675327967,-0.38400358635534,-0.079909515060859
-0.385678288010451,0.0809782432087794,-0.384097663841268,-0.0796807097646321
-0.385745482142115,0.080605870058795,-0.384131385916689,-0.0794753521885989
-0.386018148351595,0.0803632483857352,-0.384233706356897,-0.0791669645432136
-0.386196279523203,0.0801393425411538,-0.384385907749829,-0.0787372814155337
-0.386036756291104,0.0797871093826516,-0.384368070225,-0.0782690458290034
-0.385976572003731,0.0794255010141662,-0.384469753590371,-0.0780526663920449
-0.385916903793869,0.0790416488266869,-0.384297104712044,-0.0777115463322657
-0.385873856818381,0.0785463052946263,-0.384346182650204,-0.0773644626684715
-0.385866951016595,0.0782991453576395,-0.384593056904458,-0.0769348386038254
-0.385916521218408,0.0779757900524676,-0.384429361633679,-0.076616962219412
-0.385870556410647,0.077705268995849,-0.384371280227621,-0.0762830625353455
-0.386097415960681,0.0772503303134949,-0.384437852497081,-0.0759582068632882
-0.386286789364081,0.0769244327285355,-0.384597024819617,-0.0757312860760063
-0.386550303047642,0.0765825819098357,-0.38449969264093,-0.0753982582383563
-0.38650925699068,0.0765433556793218,-0.384558152887917,-0.0751495271251036
-0.386662009317144,0.0760795289593636,-0.384610155877106,-0.0749443283937252
-0.386626710137011,0.0757197203051869,-0.384943961642306,-0.0747625253246881
-0.386661373439724,0.0753321635188433,-0.384720419569521,-0.074321714198851
-0.386637382789732,0.0748828229384085,-0.384628262172546,-0.0741358100766547
-0.386561290559637,0.0746746205692021,-0.384726043110824,-0.0736641453063686
-0.386389533703792,0.0744823705847606,-0.384856603266923,-0.073395958372135
-0.386362645536089,0.0740488967439653,-0.385201089441835,-0.0730915326742444
-0.386375914291439,0.0735618229766453,-0.385351184395261,-0.0727312750507947
-0.386428022427071,0.0733621388198765,-0.385410404633668,-0.0725091464981574
-0.386295117409745,0.0730475369349575,-0.385228797899647,-0.0720279083314883
-0.386340573597899,0.0725573942922241,-0.385299697254173,-0.0716517986232068
-0.386540973521466,0.072358133706342,-0.385270797450193,-0.0713487827590411
-0.386381648561672,0.0719077420627922,-0.385335741086245,-0.0710423893415337
-0.386464337224772,0.0716569316155121,-0.385369679759342,-0.0708511141707783
-0.38644135765269,0.0711657733337902,-0.385459285546451,-0.070548529973956
-0.386662173332604,0.0707581184741687,-0.385578294315258,-0.070253144922982
-0.386650928636489,0.0707459103065594,-0.385772778279841,-0.0697251776078411
-0.386510942367458,0.0705079464454975,-0.385880570314075,-0.0696591193511478
-0.386516276982714,0.0702252358612359,-0.385989571498257,-0.0693725054328389
-0.386517534252442,0.0700223654437889,-0.385915273172627,-0.0688849581844501
-0.386647768890661,0.0697264095056776,-0.386056369057976,-0.0686223588147843
-0.386651359610001,0.0692102185019408,-0.385960390746519,-0.0683257048725611
-0.386466186345657,0.0688396077217874,-0.385989426616042,-0.0679410510392287
-0.386553447316395,0.0684532749206252,-0.385839560566502,-0.0674357876740317
-0.386441220177901,0.0682600690852652,-0.385894093975913,-0.0671553407252535
-0.386425227538107,0.0679918036304979,-0.385912922622124,-0.0668863203843219
-0.386356764647217,0.0675784002499606,-0.386232330416976,-0.0666425426032171
-0.386374578856431,0.067172313350429,-0.386282014191377,-0.0661368544091402
-0.386478464813524,0.0673517240323601,-0.38634744012361,-0.0658644441948084
-0.386537032744501,0.0669889025403891,-0.386325172041866,-0.0655570654756941
-0.386613412106638,0.0666916087866867,-0.386242460866831,-0.0654031513646078
-0.386719240597211,0.0663343276722306,-0.386242081756988,-0.0649546276917249
-0.386814046922401,0.0660205889758744,-0.386300238830861,-0.0645142915502907
-0.386838786307829,0.065569436404841,-0.386342754083992,-0.0641086839534747
-0.386885532678491,0.0652663697898212,-0.386435757710049,-0.0638322748994589
-0.386819086600198,0.0650230856319658,-0.386655121235828,-0.063612010754535
-0.38683705884508,0.0646813929717291,-0.386520452270213,-0.0630510797187862
-0.386787340228521,0.0643396599836357,-0.386565940238924,-0.0627680323481336
-0.386864266056466,0.0640165310334251,-0.386888128410931,-0.0623813395635639
-0.386834151299667,0.0635747207318533,-0.386902460409444,-0.0620084607818862
-0.38688800841363,0.0634512776616315,-0.387043753795158,-0.0617461126079032
-0.386952386797516,0.0629733290801882,-0.387222193943749,-0.0615404396373646
-0.387117590697837,0.0625347671642576,-0.387485206051809,-0.0611063890753346
-0.387253846922369,0.0622622622267337,-0.387585445739499,-0.0608907440002783
-0.387343747442608,0.0618827672808573,-0.387549889875002,-0.0604121463210134
-0.387504206482243,0.0615538846290735,-0.387540630631043,-0.0601027719144112
-0.38755946299439,0.0613721047701947,-0.38720231687074,-0.0596095460716221
-0.387599685937216,0.0612288495524343,-0.387382470489758,-0.0594998542896932
-0.38770015520293,0.0610810245197292,-0.387442986917815,-0.0591201792317431
-0.387595730079091,0.0607738377665703,-0.387338446709029,-0.058700322428571
-0.387518550077481,0.0605866944315594,-0.387395520239823,-0.0584594098088526
-0.387724565491038,0.0600742575331035,-0.38759256462181,-0.058040117040369
-0.387547064708352,0.0600364558340265,-0.387637026308397,-0.0576049565939624
-0.387708501788353,0.0597174613994995,-0.387852490037129,-0.057563865226841
-0.387693593258923,0.059359879176957,-0.388025571709036,-0.0571356470707448
-0.387724129243866,0.05920596773278,-0.388040882385438,-0.0567056260217681
-0.3878147913206,0.0588463564731302,-0.388037091957635,-0.0565559405640358
-0.387900917120946,0.0584607705672109,-0.388117787484687,-0.0562998389608784
-0.388201990168583,0.0582402732792399,-0.388224588924683,-0.0560109676645005
-0.388213759702353,0.0579175156896683,-0.38819952523467,-0.0556927863565717
-0.388347166308982,0.0577721747851059,-0.388197759988626,-0.0555532886865694
-0.388351945029154,0.0574980245471867,-0.388180256870959,-0.055117355059027
-0.388546086675914,0.0573053963239884,-0.388044960575591,-0.0547233573893443
-0.388695844887331,0.0569896465384752,-0.388151885405882,-0.0543994657424466
-0.388842340373394,0.0567739593256146,-0.388204400663302,-0.0541827243525186
-0.388998652486453,0.05639290032868,-0.38822618127384,-0.0537176796204682
-0.389087560587746,0.0560834198466337,-0.388348787746036,-0.0534428306607062
-0.389308387952486,0.0557350153832194,-0.388437436252454,-0.0531748238981166
-0.38942736307604,0.0554183941644691,-0.388426406807681,-0.0527804077015986
-0.3894560607113,0.0550668134131303,-0.388533742322471,-0.0525406612672351
-0.389604141870161,0.0546603728897663,-0.388510700121803,-0.0522786924706856
-0.389650841031093,0.0544221430324815,-0.388489556949504,-0.052139287431637
-0.389743384884491,0.0540696412538299,-0.388454942222889,-0.0519595871357991
-0.38963387203964,0.053718913035048,-0.388365774244916,-0.0518008526435642
-0.389797991232602,0.0534231222006239,-0.388186767934713,-0.0514170495998079
-0.389789065881891,0.0532047448564497,-0.388275284141559,-0.0510924207405184
-0.389766334368244,0.0530461785839523,-0.388288211270992,-0.0507144554524668
-0.389685783651201,0.0528073101691585,-0.388317806676215,-0.0506115347580579
-0.38974292909777,0.0527166339504447,-0.388244067837904,-0.0501562793292193
-0.389748592015139,0.0524794436519652,-0.388301135120054,-0.0500175900637104
-0.38981598602647,0.0521656916242689,-0.388310989344571,-0.0494582561424075
-0.38990769318175,0.0518098558926869,-0.388267413385684,-0.0491149661564768
-0.390074631437014,0.051256306479597,-0.38841978641763,-0.0489428517260837
-0.390189712343951,0.0508386451347351,-0.38858385384682,-0.0485398538254775
-0.390198212367814,0.0505195129757352,-0.388685598391,-0.0482990455823712
-0.390302323870229,0.0501990808239893,-0.388816746873384,-0.0478700992169176
-0.390289901348264,0.0498659415099415,-0.389001697416722,-0.0476414099444505
-0.390209745709025,0.0497147288115324,-0.389093602819276,-0.0474324691551215
-0.390071211686324,0.0493503491753665,-0.389098142160627,-0.047070709317746
-0.390092143241366,0.0489851157445531,-0.38912552478683,-0.0467441568879651
-0.390145357847218,0.0486137108883484,-0.389110567114299,-0.0463686307039166
-0.390014134942253,0.0480234486551181,-0.388978825840056,-0.0461829492452562
-0.390030684895231,0.0477160206748713,-0.389061894477108,-0.0456440510793428
-0.390031131634956,0.0474957386108527,-0.389140922823307,-0.0452720618019342
-0.390047858654976,0.0472055295955644,-0.389121504379027,-0.0450861276181922
-0.390126128569305,0.0468412478904209,-0.389079220199598,-0.0446900186213015
-0.390172614146917,0.0465885470811956,-0.389145119223908,-0.0444451540483885
-0.390195253838537,0.0460597076728505,-0.389115732736986,-0.0440926551908533
-0.390443698714081,0.0456776824784211,-0.389076640912562,-0.0436964919830043
-0.390492428054605,0.0453721724827627,-0.38922006000426,-0.0432582895618249
-0.390234211190171,0.0449498227499261,-0.389196398208283,-0.0428582027683203
-0.390110478217371,0.0445438992212682,-0.389086004233991,-0.0426562286113765
-0.39028584083351,0.0439575291537075,-0.389110198916068,-0.0425239175947848
-0.390440076756381,0.0436668595708166,-0.389081801807669,-0.0420760124754654
-0.390455544991519,0.0433764568644279,-0.389322386613427,-0.0418072933910713
-0.390217466014875,0.0430717036333095,-0.389248425295772,-0.0414829256694393
-0.390252162900061,0.0428618235526783,-0.389251640779632,-0.0411870665871715
-0.390222337490464,0.0427561932811794,-0.389323498504447,-0.0407335159980352
-0.390105053829363,0.0423808350961542,-0.389332233219267,-0.040309418794672
-0.390267179841119,0.0420789025955004,-0.389334393015076,-0.0398953841873814
-0.390116770767749,0.0419105264655738,-0.389417764422985,-0.0395920206659583
-0.3902377663956,0.0415522587068575,-0.389468970793066,-0.0393139305557158
-0.390295083974563,0.0409590940003774,-0.389594554843834,-0.039023205126775
-0.390313622826079,0.0407051201800513,-0.389728010725817,-0.0386149708035252
-0.390604830649625,0.0404454133431127,-0.389759724474878,-0.038477474286254
-0.390642158501154,0.0402265555203165,-0.389545631869554,-0.0381711199944326
-0.39055392099374,0.0398257780585738,-0.389576465711995,-0.0379004330650201
-0.390799310730714,0.0393439506699026,-0.389616861901283,-0.0377838096207342
-0.390818601312036,0.0390779097613493,-0.389498685852184,-0.0373872337916095
-0.391026189847917,0.0388593557803141,-0.389537434587868,-0.0370206184887783
-0.391036358801315,0.0384437550772076,-0.389587548470922,-0.0365453863471229
-0.391116871417458,0.0380260615784626,-0.389753903946126,-0.0361095591725166
-0.391034693759378,0.0377355683769127,-0.389657119870227,-0.0357792149369226
-0.39116191810877,0.0373013220971779,-0.389488117024917,-0.035216662514444
-0.391285416146493,0.03689278368009,-0.389549875714937,-0.0347881418116359
-0.391282618590187,0.0367308799724445,-0.389450188916602,-0.0344778740137187
-0.391320095325736,0.036446320873298,-0.389684825571647,-0.0340365696109335
-0.39145325177926,0.0361733786527139,-0.389647313467977,-0.0335937164100776
-0.391710554253454,0.0358959364074096,-0.389539554646718,-0.0332562327080094
-0.391647737113728,0.0356716098938132,-0.389782472715537,-0.0329972635039368
-0.391788308339606,0.0354902597697704,-0.389741704684475,-0.0326521601255902
-0.39178733977337,0.0348531710320189,-0.389701787637056,-0.0324085249576249
-0.391923411411693,0.0346694522491565,-0.389586042705205,-0.0322631091099284
-0.391957942478639,0.0344546623994445,-0.389558824255594,-0.0320293656342082
-0.392223759382329,0.0341273141782447,-0.389466497115287,-0.0315978982588499
-0.392159598570275,0.0337742047624102,-0.389312733681721,-0.0311202328991582
-0.392412376554973,0.0333680893263163,-0.389279169363626,-0.0307043661446974
-0.392459733804908,0.032903695973991,-0.389452174559359,-0.0306235380927922
-0.392405689030508,0.0326057700219015,-0.389542904410715,-0.0303498039252387
-0.392369048058181,0.0323327219704223,-0.389385887233058,-0.0301881808567265
-0.392371761459801,0.0318544062888244,-0.389358542586021,-0.0298204898481254
-0.392372220731491,0.0314669153782178,-0.389392769909346,-0.0294210003124122
-0.392232986791545,0.0311253796353328,-0.389508547872424,-0.0290512886343483
-0.392376105116388,0.0308328025627335,-0.389726282393567,-0.0286860066579489
-0.392594060944327,0.0305466038346432,-0.389728240016243,-0.0284181325960934
-0.392594961192895,0.0302435696693504,-0.389738101455781,-0.02813826962495
-0.392722597210468,0.0298332092926409,-0.389796903194176,-0.0278626290297898
-0.392636549662227,0.0295305905738458,-0.389794322096689,-0.027818301319999
-0.392847468665449,0.0290590168857883,-0.389963018801777,-0.0274900721659947
-0.392823742000223,0.0286030192928234,-0.390047856200054,-0.0269661340792362
-0.392989495209115,0.0283118402840508,-0.390082928919952,-0.0265143497772194
-0.393090490305373,0.0282488363349235,-0.390197155888724,-0.0262553492212536
-0.393170359820407,0.0278640652873473,-0.390124514281255,-0.0259659480634894
-0.393155057851795,0.0275466799713793,-0.390161173053354,-0.0257807313107862
-0.393118255421485,0.027105873889325,-0.390163895794706,-0.0255868126089699
-0.393130809743054,0.0269011928769015,-0.389966978861863,-0.0252587106565896
-0.393407796470321,0.0267838278655277,-0.390190393804417,-0.0249114287936316
-0.393381688530097,0.0265200827548668,-0.390213203761974,-0.0246494449704462
-0.393767922234378,0.0261615117905704,-0.390236668577838,-0.0242810708717151
-0.393827281643991,0.0257944234056155,-0.390142074356938,-0.0239835547833385
-0.393821991925517,0.0257224276880403,-0.390162504203449,-0.0237773581318942
-0.393864770132503,0.025470198466525,-0.390319247704238,-0.0234488473412847
-0.393894084107034,0.0253041166756703,-0.390476854167566,-0.023196497592256
-0.393882322585932,0.0249524032087681,-0.390495400709609,-0.0229355489921705
-0.394076543125347,0.0244625890507979,-0.390365454895068,-0.0226564025552293
-0.394290228911244,0.0239965579884505,-0.390530566653167,-0.0224257908282335
-0.394354034100377,0.0237524535187718,-0.390626921729527,-0.0222281408104482
-0.394515119851144,0.0233089017220884,-0.390518183533597,-0.0217789969472639
-0.394660940038008,0.0230419969006142,-0.390572339264056,-0.0211864514841848
-0.394691407614619,0.0227397586035684,-0.390918643739186,-0.0207223875892286
-0.394497047065987,0.0224212196229337,-0.390753890188304,-0.020454044470486
-0.394622712653282,0.0220314085100345,-0.390934006239002,-0.020162009646419
-0.394631435456786,0.0215618835337337,-0.390961492822116,-0.0198751784445707
-0.394715489839612,0.0211068297467937,-0.391046766041224,-0.0194709456554035
-0.394537601100327,0.0206646541043393,-0.391059904914256,-0.019152344407976
-0.394530786883056,0.0203173029083389,-0.391174599150879,-0.0188052780758047
-0.3945343610921,0.0199545444049932,-0.391341696270923,-0.0185223700452268
-0.394519336252879,0.0194612982937513,-0.391257235421691,-0.0185136501317543
-0.394675855483119,0.0191937823666548,-0.391257842400348,-0.0183081978755197
-0.394423212838879,0.0190924290281243,-0.391374753879897,-0.0181068387721928
-0.394364829103476,0.0186990395462151,-0.39142017436586,-0.0177345388594525
-0.39426480407374,0.0183916360559891,-0.391656011739635,-0.0174682561287851
-0.394188183729375,0.0179813977323157,-0.391686814948451,-0.0171839555436051
-0.394487799720539,0.0175983656607945,-0.39161883873847,-0.0167919454273931
-0.394403360278028,0.0172724745603585,-0.391625880239378,-0.0163420522601328
-0.394436808401532,0.0170632592489986,-0.391503139535528,-0.0161860426328495
-0.394587468210906,0.0169259791534882,-0.391544902596058,-0.0160629151752779
-0.394508325256483,0.0166251638042925,-0.391529826869333,-0.0157407781079004
-0.394660364685585,0.0163852998785291,-0.391579907016141,-0.0155172608861851
-0.394726774016084,0.0161837894323599,-0.39159339702958,-0.0152602041546356
-0.39473511638288,0.0158422846086044,-0.391527745427907,-0.0151496542587376
-0.3947502417761,0.0157393811301778,-0.39167537628548,-0.0148824287438531
-0.394784619609328,0.0153239669272767,-0.391730873045098,-0.0145644513985413
-0.39486172852295,0.01506452931789,-0.391772064502416,-0.0141674069457433
-0.394985828649635,0.0145462840483938,-0.39187370705853,-0.0139931326905438
-0.394894976168063,0.0143691745089157,-0.391857442913647,-0.0137126175982286
-0.395002566248805,0.0142554405619603,-0.391864314306654,-0.0133971012185165
-0.395067480629686,0.0138494306906353,-0.392000575549781,-0.0130016376775034
-0.395071548093358,0.0135788413156503,-0.392061131490842,-0.0126299418604865
-0.39520352242324,0.0129429078721896,-0.392133813138927,-0.012375392423983
-0.395088926396349,0.0127454891019349,-0.392232331831785,-0.0121136740364253
-0.395034288466373,0.0124743923980038,-0.392286523107863,-0.0117506747121781
-0.394959913504392,0.0122075589156981,-0.392235304235338,-0.0114447994363978
-0.395092731551927,0.011839091035857,-0.392452121619237,-0.0110852551355145
-0.395147349148363,0.0117080219009836,-0.392691372673957,-0.0109742854397306
-0.394992171561402,0.0112761523620626,-0.392853182878877,-0.010647262325333
-0.395100002758472,0.0109631382034411,-0.392919349872728,-0.0103268955386811
-0.395128313614275,0.0108884960098747,-0.393075345097368,-0.0100711852581309
-0.395131656672038,0.0105179657166355,-0.392991015827723,-0.00963220166773983
-0.395231319624068,0.0103208039711055,-0.39321323713014,-0.00944734196072764
-0.395293681396878,0.0100984529746069,-0.39322657735349,-0.00921720648106291
-0.395508455739116,0.00966075920130354,-0.393407974294422,-0.00889286718346317
-0.395665053386879,0.00938514599531558,-0.393401590898055,-0.00863381308495861
-0.395801908422328,0.00919873151316667,-0.393374784809737,-0.00815005462085441
-0.395968750866208,0.00893640218037967,-0.393381568808674,-0.00793337356062835
-0.396191469853624,0.00896073719073705,-0.393281774980636,-0.00744370571918903
-0.396367970123091,0.00870028208707345,-0.393261627852877,-0.00728962228507112
-0.396543013224916,0.00846562132869612,-0.393371484127661,-0.00706320364201435
-0.396669142714513,0.00805344426251814,-0.393379067729553,-0.00663278450781099
-0.396649842041832,0.00800755976100377,-0.393517489814042,-0.00643475320216383
-0.396805281638877,0.00788461141587236,-0.39360014168959,-0.00602545786142082
-0.396822193690126,0.00756649977057201,-0.393553889290726,-0.00576223996510944
-0.396850554350777,0.00732109780534244,-0.393632868197231,-0.00542949199480579
-0.396829997293345,0.00701514816959286,-0.393715259889948,-0.00526958231063535
-0.39683215642487,0.00681496233168697,-0.393803407311549,-0.0049857718992315
-0.396801399139809,0.00655306626808339,-0.393782552317305,-0.00467174985886958
-0.396787522614396,0.00601846971351372,-0.393677552242221,-0.00443398807679072
-0.397037254866417,0.0056861327694998,-0.393761391124129,-0.00408802145736379
-0.397148603323082,0.00538578005185383,-0.393630830596314,-0.00385422436451829
-0.397196048676962,0.00510845175135172,-0.393605312335745,-0.00340938622605275
-0.397464465131959,0.00486975189469596,-0.393643774015901,-0.00300600085728307
-0.397438352564005,0.0048032449969116,-0.393828685950149,-0.00267061916879346
-0.397495640970591,0.00445285030838607,-0.393842654231329,-0.00252693864935863
-0.397374293816576,0.00408212779151344,-0.393928847736392,-0.00214807311928043
-0.397341647083219,0.00389311337615368,-0.393823060940442,-0.00185389623399655
-0.39742355678103,0.00371091608997928,-0.393783611654301,-0.00177765087740121
-0.397457878639195,0.00329140699520213,-0.393888156135913,-0.0012312999672672
-0.397486854364952,0.00317110985384531,-0.393867038692264,-0.0011888164803448
-0.397536477240015,0.00282161520251467,-0.393992320532937,-0.000759884514948107
-0.397717476427633,0.00233778986285922,-0.394031226598733,-0.000272682878455682
-0.397723106624914,0.00193736271562009,-0.393974870888801,0.000187805837167898
-0.397870776567654,0.00165738236917085,-0.393853599662582,0.000585493103761737
-0.397773690253314,0.00146259352105105,-0.393749105059949,0.000707178592127732
-0.397804860509975,0.00119973838312825,-0.393735144072074,0.000962914345701269
-0.397884787188808,0.000961656547663144,-0.393889222840261,0.0014710427706025
-0.3980201386942,0.000767224387644275,-0.393865752671712,0.00179722064524205
-0.398065112846693,0.00068139274636738,-0.393901641500854,0.00225487665536315
-0.39803701165664,0.000188835770668661,-0.393869557683017,0.00265770571104591
-0.398195869205698,-4.12743369822807e-05,-0.39411851310318,0.00307340038073757
-0.39813060395428,-0.000343318636475565,-0.39415600459793,0.00333160655039902
-0.398277376767965,-0.000476874960956506,-0.394323216189659,0.00371984914991065
-0.398225608344167,-0.000950296146699125,-0.394472831167612,0.00408958346040392
-0.398168351540894,-0.00128998727438518,-0.394375383923355,0.00438751086073348
-0.398320914047213,-0.00172570275760544,-0.3944800860422,0.00472178509628281
-0.398576411272822,-0.00180966737486339,-0.394750026825131,0.00488764279068484
-0.398600378214651,-0.00209193087665047,-0.394843818786418,0.00534893403989947
-0.398693256514725,-0.00270482323239996,-0.394959757767357,0.0056588146912557
-0.398997010905032,-0.00291172301208334,-0.394783660075773,0.00582485677807372
-0.399049466916182,-0.00340469272882216,-0.394653923141529,0.00627704383735504
-0.399094025500046,-0.00368865959188169,-0.394605156657863,0.00655151736442992
-0.399211304581061,-0.00414709607046049,-0.394601762224482,0.00682248552543236
-0.399156735294009,-0.00433821050119162,-0.394718710141465,0.00705508824936416
-0.399511354140211,-0.00496147180885752,-0.394841551128397,0.00724830319428247
-0.399423285705562,-0.00520090498941746,-0.39469778739671,0.00751184814136014
-0.399518494298685,-0.00543689770317917,-0.394983473154002,0.0076484217804136
-0.399471152955436,-0.0056125572155536,-0.395011672358147,0.00805979537235738
-0.399308610818431,-0.00582631529789999,-0.395078875300097,0.00829611340373127
-0.399348530054034,-0.00611034664867306,-0.395089753123773,0.00862166528577336
-0.399153220632549,-0.00612229272145192,-0.395109741541304,0.00875228820642261
-0.399016291859151,-0.0064990041265103,-0.395265519036591,0.0091479035682263
-0.399034090889617,-0.00688893420599776,-0.395325591190958,0.00951334878223265
-0.399050277074277,-0.00709175168601995,-0.395241609879797,0.00989695928244008
-0.39907781705455,-0.00755180807694368,-0.395259776183267,0.00995468515133202
-0.399397801677862,-0.00780549464738025,-0.395556552566043,0.0103725595891184
-0.39928813534298,-0.00831584389603743,-0.395671812297745,0.0106816061417647
-0.399316790402855,-0.00867827660014724,-0.395696719309321,0.0110955321882037
-0.399232974456533,-0.00909715079639018,-0.395714320410694,0.0113993741931065
-0.399290805887751,-0.00939574907690244,-0.395843585938635,0.0118047477458681
-0.399423387676472,-0.00965664950157209,-0.395690142188409,0.0119502197826687
-0.399490228079819,-0.00997789376814374,-0.395704125590283,0.0122961844783062
-0.399557834251321,-0.0105513284293312,-0.395693644243372,0.0122878094205831
-0.399625794293898,-0.0106838526816924,-0.395705225297517,0.0123256509433907
-0.399688099514641,-0.0111084670275578,-0.395743982261651,0.0126748647743559
-0.399796104347784,-0.0113498009942527,-0.395670675715878,0.0130765027436544
-0.399842815333002,-0.0116915543075295,-0.395673214266848,0.0134350319074707
-0.399965173370982,-0.0120519234637571,-0.395721939794972,0.013472622942407
-0.399971180777337,-0.0124627798633038,-0.395735695049674,0.013656019163937
-0.40017396033638,-0.0124877392604804,-0.39578137782369,0.0139930445640152
-0.400228799461838,-0.012878665747098,-0.39587799104578,0.0144141061736734
-0.400324373986773,-0.013139522884663,-0.396058000768921,0.0149121575344055
-0.400459644766137,-0.0133837895255494,-0.396014298234798,0.015247424426107
-0.400490167834646,-0.0136350284210252,-0.396158791295968,0.0155265687471872
-0.400471392954796,-0.013930335721883,-0.396437893044631,0.0157342776417457
-0.40047139285085,-0.0143025267563461,-0.396349795806876,0.0161659606180293
-0.400425951924667,-0.0146425004740412,-0.396495679378136,0.0162032891592316
-0.400546749897621,-0.0150498836660376,-0.396614381856299,0.0164956494509001
-0.400831567020809,-0.0155019026966451,-0.396787031196916,0.0169501114277583
-0.400908702862677,-0.0158752291248342,-0.396840000638191,0.0172148591344201
-0.40094779722758,-0.0161676014747809,-0.39690703364362,0.0176694251911967
-0.401231509583946,-0.0163591027612698,-0.396899882187669,0.0180377756267764
-0.401335006687146,-0.0166637358147254,-0.396988229164546,0.0184054835726067
-0.401141960013673,-0.016791488895751,-0.397083972940485,0.0186640671694486
-0.401327498435872,-0.0171652292591152,-0.397169586911531,0.0191709069171478
-0.401326296300534,-0.0175335138106479,-0.397106824685686,0.0191743097127925
-0.401433263880518,-0.0179070571057799,-0.397262760492035,0.019492616553192
-0.4014504698337,-0.0182158630489447,-0.397230519506671,0.019600568006338
-0.401486479638348,-0.018338752447341,-0.397330250567122,0.019851289765062
-0.401447428236914,-0.0188698869690629,-0.397475639134306,0.0201374842962825
-0.401505519077238,-0.019231081739673,-0.397605169894418,0.0208012568693585
-0.401383516558187,-0.0194490234677801,-0.397673509910019,0.02108639956215
-0.40129041045592,-0.0197189446064659,-0.397837037301317,0.0214075894995376
-0.401297498601879,-0.0199804565093003,-0.397637666510679,0.0216158273441643
-0.401394102705237,-0.0202719314507076,-0.397611626980443,0.0218430742447037
-0.401216326753762,-0.0204807836429449,-0.397628169779684,0.0220370675970404
-0.401160614335951,-0.0208308223560885,-0.397543693726537,0.0223274151027945
-0.401081625667725,-0.0211733470786273,-0.3976461447988,0.022612592401863
-0.401356204945554,-0.0213713259654141,-0.397733692910407,0.0228547446813203
-0.401504421800578,-0.0216321303627985,-0.398019225719163,0.0232736854155039
-0.401634077342916,-0.0219799511014519,-0.398310453555406,0.0233606855700002
-0.401859051971096,-0.0221793973798488,-0.39844776711572,0.0234849759580126
-0.402047010965735,-0.0224275422335824,-0.398575375740241,0.0238758445396944
-0.402028013304601,-0.0226346890305551,-0.398448431588865,0.0240447533292397
-0.40214414799506,-0.0228837480707383,-0.398481641083655,0.0241167601846653
-0.402041857385811,-0.0234155793676021,-0.398486868900459,0.0241989152340178
-0.402049656677654,-0.0235509585385807,-0.398667995253132,0.0245014396495709
-0.402196518353379,-0.0239790069163534,-0.398696561178722,0.0248350657993838
-0.402148384032371,-0.0239750319255099,-0.398565188563447,0.0252082025726
-0.402133149647963,-0.0241591781600204,-0.398489973645135,0.0254108762414843
-0.402156961353084,-0.0241917990481193,-0.39863217536594,0.0259323042648981
-0.402364634724945,-0.0244724402271902,-0.39861566574794,0.0262745001660233
-0.402341726166634,-0.0245383933469814,-0.398556593816876,0.0267568605304048
-0.402402394803968,-0.0247441014480388,-0.398558738685454,0.0269194030122206
-0.402456455496825,-0.0251998767741727,-0.3984890887526,0.0273095050385526
-0.402512660549436,-0.0255343981211575,-0.398480996896213,0.0274396685891296
-0.402637387653059,-0.0259143857345635,-0.39857230741956,0.0275615838378703
-0.402622732966971,-0.0263102759340404,-0.398811338399455,0.0279081618314726
-0.402405277256387,-0.0263479723828816,-0.39861702196837,0.028265701958157
-0.402390838938193,-0.0266205425254129,-0.398574919325491,0.0285749249275116
-0.402206919953761,-0.0270714750727501,-0.398613835772237,0.0290242693112839
-0.402213315448886,-0.0273851675312217,-0.39869254952043,0.0292468356014549
-0.402533359180795,-0.027642986895927,-0.398552144391177,0.0297584398051039
-0.402615951070048,-0.0279269523299465,-0.398494884177847,0.0301192245664793
-0.402766866253743,-0.0284500363171066,-0.398463511615754,0.0304661787113761
-0.402580296079527,-0.0289301740162354,-0.398526442962385,0.0306486126051721
-0.402560103902116,-0.0294519834245689,-0.398353406330525,0.0311696548307153
-0.402453903912931,-0.0300128171434446,-0.398325148923983,0.0316011846952829
-0.402321736395997,-0.030305452241935,-0.398247452789582,0.0319084939581843
-0.4021836658539,-0.0305535937480666,-0.398164446445314,0.0322517066424141
-0.402225025931674,-0.03072339671002,-0.398195950920404,0.032493073039453
-0.402465423372254,-0.0309628210714958,-0.398291854666105,0.0327577984264958
-0.4023886495798,-0.0315114801508431,-0.39818382502761,0.0330272491852695
-0.402536208060652,-0.0316072542649244,-0.398098436560473,0.0331920062826921
-0.40268428238286,-0.0316270817993557,-0.398170979792128,0.0334080137213644
-0.402674946774992,-0.0320023068097056,-0.398230374939593,0.0336293705010507
-0.402592085235504,-0.0322682756223757,-0.398374481512121,0.03381516598822
-0.402600412520835,-0.032597908897378,-0.398463140416619,0.0339568133813036
-0.402794844725675,-0.0328515578239823,-0.39850824675768,0.0341173004090701
-0.402629547024832,-0.0331558639042693,-0.398553282899982,0.0345363147677281
-0.402745203096941,-0.0334726771522902,-0.398440533108893,0.0349534944202433
-0.402669251932617,-0.0335638112617941,-0.398200994772628,0.0351150299641552
-0.40252512252691,-0.0337734204055802,-0.398290266090864,0.035460226028808
-0.402350415448536,-0.0339981748264726,-0.398240920568049,0.0357473268965844
-0.402406040852167,-0.0344701921383076,-0.398179988512178,0.03626325492271
-0.402230110154207,-0.0348084160008099,-0.398269992752665,0.0366962913059142
-0.402255997528569,-0.035168130297105,-0.398298127871113,0.0368002227592881
-0.402286953619037,-0.0355514306828073,-0.398131428219559,0.0371287211889541
-0.402411302616401,-0.0359296449128679,-0.398304595993024,0.0375119849302696
-0.40231983655556,-0.0360646460690585,-0.39829433247019,0.0376920441400241
-0.402393508113865,-0.0364977712101131,-0.398266958509331,0.0381935358105123
-0.402460504854036,-0.0365912903446693,-0.398280530610931,0.0385202431606301
-0.402472901115863,-0.0367320335807962,-0.398435011934653,0.0388904681407557
-0.402347656506073,-0.0370286836830715,-0.398416966673431,0.0391786212150038
-0.402361161889611,-0.0370941984280208,-0.398411713470949,0.0395703246568116
-0.402289576519056,-0.0371884569838199,-0.398270360220222,0.039787266378272
-0.402242412549981,-0.0373471948384739,-0.398436888074587,0.0401895418972004
-0.402275367404734,-0.0375360903809693,-0.398675067139477,0.0405722603044607
-0.402166732071472,-0.0377595384314778,-0.398617094199349,0.0408694495231414
-0.402106045799794,-0.0380600959708034,-0.398676408488943,0.0410790080460168
-0.402161478451943,-0.0385138874363596,-0.398700822897879,0.0416398700954896
-0.401992468863797,-0.0388722023593741,-0.398745509704347,0.0421074716287137
-0.402371524355045,-0.0391807800094367,-0.398793239283623,0.042406470858345
-0.402376714152436,-0.0393516193440017,-0.398777895022284,0.0426289871467998
-0.402269464031138,-0.0397816693314403,-0.398803289530285,0.0429187530331359
-0.402257041057267,-0.0399575572726107,-0.398653680844513,0.0430789032300849
-0.402476163621814,-0.0401914758106894,-0.398642923297985,0.0433811884628266
-0.402254287379804,-0.0404347787156551,-0.398559059312348,0.0437159983050481
-0.402241613675182,-0.0406399610079264,-0.398833609936578,0.0440425844553979
-0.402367682056262,-0.0409021380778978,-0.399033293686131,0.0444318737192977
-0.402475334097543,-0.0411511938392019,-0.39903030096825,0.0446392511425649
-0.402534308016593,-0.0413966269944266,-0.398995184007832,0.0448879743682679
-0.402558069068571,-0.0415729703906289,-0.399071997957652,0.04501215895643
-0.402566603126415,-0.0420416146072406,-0.399076389403862,0.0453502267409306
-0.402621482295965,-0.0421381001120169,-0.399125694449647,0.0454361274961543
-0.402437781409333,-0.0425645624481351,-0.399225754985599,0.0458430146151158
-0.402323294819954,-0.0428712333015199,-0.399381196514051,0.0461045062815801
-0.402321681030852,-0.0430902066003954,-0.399281689349711,0.0461255018385309
-0.402365958412301,-0.0433562584712001,-0.399350885821988,0.0463428409119969
-0.402442854509426,-0.0435853801230608,-0.399355239031084,0.0463003664564058
-0.402419760787352,-0.0435728031863669,-0.399534561746367,0.0467030106093955
-0.402277438849613,-0.0437006266931048,-0.399378699121855,0.0469747595649284
-0.402329472742833,-0.0440852402823366,-0.399343522207742,0.0473396936673093
-0.402366389020916,-0.0445132530441106,-0.399205010761639,0.0475921837291215
-0.40249909060686,-0.0449058924776949,-0.399166278254967,0.0479793692801519
-0.402563708434983,-0.0451284724488255,-0.399349861930896,0.0482414628895921
-0.402795096608578,-0.0453702527313228,-0.399226905629388,0.0484130033241188
-0.402879088827087,-0.0456841025465834,-0.399007880030443,0.0484399498062357
-0.402932623240983,-0.0460947665669222,-0.399209000288423,0.0488286107470425
-0.402989657556087,-0.0462895667434788,-0.399118932490267,0.0491716057148616
-0.403028193000103,-0.0463396433604954,-0.399114756690591,0.049376077148132
-0.403005209672598,-0.0468141548009733,-0.399244995111838,0.0495627345689745
-0.402993791610351,-0.0472347293213287,-0.399285739024308,0.0500565745100387
-0.40294625048657,-0.0475107380744756,-0.399113827780757,0.0503453118293387
-0.402952265188993,-0.0477655523255162,-0.399006253078316,0.0505307801524585
-0.40315848189418,-0.0478561960963717,-0.399089739638676,0.0508300583736437
-0.403146341415873,-0.0480446318132138,-0.399384660041767,0.0510287164929188
-0.403285342696599,-0.0484127595582553,-0.399450518458168,0.0513467981154103
-0.403420198193021,-0.0487800148579475,-0.39943210581516,0.0516730823813834
-0.4035454662269,-0.049192687645565,-0.399310399601232,0.0517840274757792
-0.403604866223534,-0.0494882215003214,-0.39937658471885,0.0522289186901742
-0.403703336775971,-0.0496988013742426,-0.399355054799435,0.0524111861780178
-0.403830240929359,-0.0500445076488563,-0.399309025003903,0.052711506224044
-0.403678108245339,-0.0504648084104363,-0.39923534492075,0.0527871439183497
-0.403643515712935,-0.0505501931395204,-0.399381978864079,0.0531706488748367
-0.403632540364097,-0.0508258851303313,-0.399465750817505,0.0535900136852094
-0.403554712389587,-0.0512278719750275,-0.399621171429598,0.0540821531198283
-0.403858914087111,-0.0513851838886211,-0.399525458406118,0.0543158597785479
-0.403802577814603,-0.0517351885101828,-0.399627067939717,0.0545880197264204
-0.403606408481928,-0.0519585332948277,-0.399683777160527,0.0549060900030001
-0.40348791924963,-0.0523455782899331,-0.399643293098077,0.0552477669547796
-0.403586188637819,-0.0524092241714553,-0.399663588881962,0.0556065288072224
-0.403638850073502,-0.0528129844055795,-0.399625042625476,0.0557322923879915
-0.403622649395837,-0.0530361856865886,-0.399666164078845,0.0560908953550091
-0.403761519655688,-0.0533994099234806,-0.399619482690732,0.0565416396672157
-0.403825667098571,-0.0538831042912686,-0.399721069865619,0.0568899712077736
-0.404033823144208,-0.054053907730496,-0.399643805034086,0.0571674474623625
-0.404186388016758,-0.0543931633342891,-0.399613815137256,0.0574896612733139
-0.404239587257107,-0.0545672023274334,-0.399826345955336,0.0577628388683198
-0.404418046164183,-0.0548869460345014,-0.399828100934488,0.0580814508377909
-0.404332927910858,-0.0552386866006292,-0.399916352025294,0.058270220008776
-0.404587801637162,-0.0555794652959196,-0.399987562886131,0.0588954778226154
-0.40468837474729,-0.0556990913947084,-0.399984948024495,0.0593360333592688
-0.404660142906168,-0.0562257647015516,-0.400187300924434,0.0597703831546086
-0.404747640007288,-0.0563956292243774,-0.400213689476949,0.0598546349699736
-0.404698489804041,-0.0567301296001157,-0.400287632614431,0.0602334853362575
-0.404611759051909,-0.0570160175988167,-0.40016023379907,0.0604855167744716
-0.40473726844695,-0.0572668382643641,-0.400447098871365,0.0610164202252666
-0.404715630654084,-0.0577169260882348,-0.400398411845939,0.0612847500273482
-0.404603747856427,-0.0580602799723391,-0.40035425510566,0.0616248174127639
-0.40473779137326,-0.0585613381827856,-0.400507160777416,0.0618759868039611
-0.404667396774053,-0.0585554140349986,-0.400719515580512,0.0622826082730986
-0.40478219292545,-0.0587208156532191,-0.400427471594019,0.0624661587111038
-0.404995548701873,-0.0591182157909233,-0.400313756260254,0.0627676882830689
-0.405029576997988,-0.0594239278531657,-0.400332285115564,0.0631857442176858
-0.405148861812982,-0.059908494641768,-0.400257305227895,0.0634252418953858
-0.405272115904607,-0.0602946303183958,-0.400305467443721,0.0637058994230378
-0.405359925011663,-0.0607075380884138,-0.400307913601433,0.0640546300584937
-0.405257624814636,-0.060985703039324,-0.400497463896619,0.0640592595396933
-0.405307185831481,-0.0611943938291851,-0.400400952831142,0.0643294258718348
-0.405334348667536,-0.0615026696050488,-0.400351977434503,0.064560983532462
-0.405552633873611,-0.0618975218819588,-0.400354316508364,0.0649639464016777
-0.40550137383292,-0.0622781198438674,-0.400370270963095,0.0653973126190005
-0.405453535596344,-0.0624399696539971,-0.400448155560346,0.0656784909848821
-0.405359899192999,-0.0627271316739386,-0.400666550575031,0.0659301565453393
-0.405144927648031,-0.0628599569655931,-0.4005779900327,0.0663638952814711
-0.405148244086617,-0.0630744712128406,-0.400722607312445,0.0666393900479185
-0.405416560363774,-0.0633481738217953,-0.400926561277298,0.0667086900377134
-0.405426066490917,-0.0635543742319356,-0.401285046827403,0.0670663900302052
-0.405370516906375,-0.0637235432517841,-0.401353921528958,0.0672876173352253
-0.405498698611833,-0.0638315732058708,-0.401240737722815,0.0675155739833812
-0.405520949199011,-0.063866348179877,-0.401489818418637,0.0677692237569908
-0.405621326982817,-0.0639913223797011,-0.401465784927531,0.0680936036352572
-0.405773317602126,-0.0641783805667328,-0.401427023167716,0.0683443950374883
-0.406001340110048,-0.0644706256772103,-0.401287613005362,0.068563556799699
-0.405912035588467,-0.0646809465361646,-0.401400879106277,0.0686769959856477
-0.405885014468395,-0.0647971475111036,-0.401569877031312,0.0687035115825376
-0.405914875769427,-0.0649383566398315,-0.401712622650932,0.0689579559112844
-0.405880791970104,-0.0651284941765672,-0.401702925000318,0.0694080894335841
-0.405965250295601,-0.0654605000541395,-0.40194369440339,0.0696216003860878
-0.406183657062671,-0.0658687377588417,-0.401800460574673,0.0699571850407122
-0.406320706723001,-0.0662115379004851,-0.401628280621949,0.0703292352596548
-0.406320324874746,-0.066570229244731,-0.401739624598614,0.0704153850732332
-0.406302875395154,-0.0666143537434978,-0.401748168079168,0.0704793912803841
-0.406345105166549,-0.0671024782448776,-0.401839997694507,0.0706133911282975
-0.406694896416814,-0.0674452789600824,-0.401823444611298,0.0708865525211492
-0.406813788812664,-0.0679463258966483,-0.401900828833382,0.0712880130397258
-0.407079616246215,-0.0681300315242299,-0.401926063935657,0.0716030264182327
-0.407084740314572,-0.0682084762537534,-0.401701839371874,0.0718776960084431
-0.407395210521814,-0.0684488704375238,-0.401875682309662,0.0722801714613737
-0.407428560565324,-0.0686828985158142,-0.401762021504651,0.0724629850785686
-0.407435966380522,-0.0690989060667118,-0.40164910899286,0.0727958180621269
-0.407368289689688,-0.0694507569703401,-0.401674024958923,0.0732317874550143
-0.407381399340113,-0.0697499318956442,-0.401625053908532,0.0736018830436253
-0.407414012403042,-0.0698361709456823,-0.40168711161467,0.0738224148652356
-0.407277336860701,-0.0700717886818093,-0.4018249550413,0.0740510847484144
-0.407432417553022,-0.0704488322159119,-0.40195952776591,0.0744334497171619
-0.407594588804266,-0.0708002656896154,-0.401902979997218,0.0746189508860991
-0.407525402204721,-0.0710817414956001,-0.401955133587682,0.0749831731773167
-0.407660504601225,-0.0714197625549652,-0.401961662934126,0.0751703171792855
-0.407696383077117,-0.0715066878765991,-0.402222808125371,0.0754673761014549
-0.407667013586121,-0.0718472208102883,-0.402447964190523,0.075532914184293
-0.407691472092667,-0.07217829384816,-0.402345274642244,0.0759701723921837
-0.40752100444203,-0.0722518200643728,-0.402363286535737,0.0762493856269515
-0.407620917698471,-0.0725028055197665,-0.402406601338968,0.0766114239748738
-0.407625510778296,-0.0729601990710571,-0.402506931263185,0.0770155305818445
-0.407611901857071,-0.0734871562917014,-0.402603986154419,0.077265123101558
-0.407642091596572,-0.073839418574734,-0.402731244329569,0.0775023771740273
-0.407520348766129,-0.0740235455094207,-0.402750680724279,0.0778280078506879
-0.407540443307554,-0.0742815419044637,-0.402906932653406,0.0778314129238324
-0.407472535022861,-0.0745540987214045,-0.403076321724203,0.077995134663874
-0.407418660382745,-0.0747756599216489,-0.403374228226637,0.078333910146098
-0.407472560765212,-0.0751886332944494,-0.403448016868462,0.0785764487614503
-0.407478527722998,-0.0756935213210321,-0.403334263671323,0.0788882774234263
-0.40767003911158,-0.0756974989458104,-0.403489748790944,0.0791751943389124
-0.407850573573612,-0.0760129986091207,-0.403435617775894,0.0794437931103879
-0.408003664642804,-0.0763131371488798,-0.403708502980123,0.0799349403624731
-0.408178682182075,-0.0766638275755694,-0.403695181177148,0.080320826263754
-0.408113084479543,-0.0769966112955394,-0.403674462196491,0.0804149293723516
-0.408090406765717,-0.0772376334667536,-0.403483222034191,0.0806425340514495
-0.408057090825151,-0.0777008099784263,-0.403404291358052,0.0809560974634374
-0.408057483798173,-0.0779319535626582,-0.403253849942863,0.0810964488684721
-0.408150077214293,-0.0781718693831566,-0.403368917782598,0.0814456797495904
-0.407961188339511,-0.0785302486406365,-0.403414357849935,0.0817483478817926
-0.408069085475032,-0.078689320636342,-0.403494066730694,0.0819074081284824
-0.408114761567863,-0.0787802671253453,-0.403389115517316,0.0822284125408197
-0.408190741792563,-0.0792312713738638,-0.403633844866762,0.0825726183930503
-0.408158259283721,-0.0794926199266824,-0.403848412370171,0.0827988244771584
-0.408253026285214,-0.0797134879275255,-0.403979177575364,0.0830131419637343
-0.408433828674971,-0.0800168277900758,-0.404063448608573,0.0831599260113971
-0.40849150688674,-0.080265736640555,-0.404020083480407,0.083411940997909
-0.408646097265219,-0.0804853527457243,-0.404143674651849,0.0837998987170216
-0.408499563409793,-0.0809765063270633,-0.404176378371262,0.0839386037271507
-0.408532200453304,-0.0813405195832846,-0.404233271150496,0.0843346383647179
-0.408504763398235,-0.0817577197403848,-0.404327518919549,0.0848729802569534
-0.408524597830827,-0.0820225551563307,-0.404334062344954,0.0850861775484868
-0.408442506747923,-0.0822831819185348,-0.40456146022425,0.0853359579301074
-0.408124949743726,-0.0824340416315683,-0.404466586262698,0.0855780584367648
-0.408330452404768,-0.0828136824416293,-0.404316353130475,0.0857600161076926
-0.408289811228974,-0.083064598291314,-0.404546989630876,0.0858204423857525
-0.408220807868258,-0.0830893445906,-0.404521801815759,0.0859439292236169
-0.40822368629775,-0.0831656632940747,-0.404563604375906,0.0863825664798852
-0.408067177322885,-0.0835096119001656,-0.404610956285972,0.0867864981112329
-0.407847782074317,-0.0837644393372558,-0.404915261178637,0.0870018591696199
-0.407979525648433,-0.084180773295187,-0.404985813855676,0.0874406785995626
-0.408133271334591,-0.0843852405793777,-0.405060967446289,0.0875461612839045
-0.408364435373084,-0.0846534528477103,-0.404971663889716,0.0878535106796966
-0.408425341994114,-0.0851147593117507,-0.404931036520535,0.0884288433545497
-0.408393407623456,-0.0853789620719748,-0.404991133546065,0.0887456380793521
-0.408487152474551,-0.0857618858303674,-0.40479341296621,0.0889668145172515
-0.408745366357995,-0.0858332966525992,-0.404895268058436,0.0889949152890874
-0.408695597516109,-0.0862264278204537,-0.404948845714896,0.0893320359978817
-0.408681258844368,-0.086520853923858,-0.404890860941016,0.0894742903178619
-0.408851942531284,-0.0867751670934971,-0.404886223406606,0.0898195310672893
-0.408909867065649,-0.0872376419557669,-0.405021463077327,0.0902142631771867
-0.408813273142958,-0.0874998962266623,-0.40520957230115,0.0906596280373178
-0.40876154764718,-0.0880083128612646,-0.405170374067016,0.0908561259084608
-0.40882187535402,-0.0883814013756636,-0.405239616446539,0.0912968381379172
-0.409017397605368,-0.0888713503357598,-0.405123807344138,0.0916752380631681
-0.40901582238457,-0.0892046647250392,-0.405343413750658,0.0920867167225384
-0.409133800521057,-0.0895676177167849,-0.405237046442776,0.0924654650315351
-0.409287509485951,-0.0898430008424555,-0.405539259987557,0.0928550669414799
-0.409314063020439,-0.0902419094779265,-0.405460453209828,0.093168748429913
-0.409239990787307,-0.0903393294993762,-0.40547373277036,0.0935886103125027
-0.409369808967,-0.0907355306993486,-0.405497328893237,0.0936903341118328
-0.409243987028758,-0.0911387045156546,-0.405428405789979,0.093837476490367
-0.40937455625232,-0.0915019200476761,-0.405617859066823,0.0943514170025747
-0.40936237129505,-0.0918837874145865,-0.40554212264131,0.0944767152521562
-0.409591005535043,-0.0924091096218645,-0.405474411474004,0.0947171182775218
-0.409752499272489,-0.0925879103325794,-0.405271142742924,0.0949331955890206
-0.409759439973022,-0.0929701564489108,-0.405256486361285,0.0952757364372912
-0.409612373165319,-0.0932216894168023,-0.405196303417994,0.095542420903071
-0.409735886290529,-0.093512144740011,-0.405306458930163,0.0959507014444495
-0.409608310950252,-0.0936062529061574,-0.40525541118807,0.0963143833807448
-0.409657360075516,-0.0937063800448061,-0.405118007228729,0.096748354477769
-0.40977159580517,-0.0940843095722919,-0.405131327097406,0.0971707927761173
-0.409853035833724,-0.0942801468496918,-0.405375749779114,0.0974056512870091
-0.40980542740662,-0.0944369273318818,-0.40560692199865,0.0973585702479937
-0.409797476297383,-0.0946526533651613,-0.405817230610589,0.0975175726556759
-0.409595850355338,-0.0948564894715189,-0.405920860036601,0.0976888830858859
-0.409509642246505,-0.0951206808500031,-0.405956916042158,0.0979069178684593
-0.409731422347543,-0.0956242888740358,-0.405893541867172,0.0981197302608482
-0.40975602745757,-0.0959058616465712,-0.40596043415628,0.098315834947534
-0.409830886181473,-0.0962319268840118,-0.406220608694393,0.0985402010653027
-0.409976721802472,-0.096357432471215,-0.406189024869146,0.0988007621633984
-0.409821358646788,-0.0966928245907259,-0.405950258874176,0.0992140151201779
-0.409952705955404,-0.0968461607541967,-0.40605560265469,0.0997238595031615
-0.409954286877329,-0.0970591651197069,-0.405933522608557,0.100009953615427
-0.409920772444521,-0.0974473200637203,-0.405785238547055,0.100485801659368
-0.409818641704235,-0.0979274470404359,-0.405881814255986,0.100664672338771
-0.409552167860287,-0.0982310033516465,-0.405770838445054,0.100900578699794
-0.409579425638611,-0.0983962471931829,-0.405923323734488,0.101181742171407
-0.409640845372489,-0.0987648067283828,-0.405867094099973,0.101389362493216
-0.409410827354159,-0.0990318356136723,-0.405770223477934,0.101750539176869
-0.409627862891852,-0.0990698758823561,-0.405630366316647,0.102365916798031
-0.409643192002068,-0.0992765354281531,-0.405885103468068,0.102604796232389
-0.40991282574079,-0.0999440718039752,-0.405949446390759,0.102847230801717
-0.409828440250862,-0.100225632074321,-0.406042633877239,0.103195245814636
-0.409600982755379,-0.100436551687926,-0.405860749559895,0.103612900468743
-0.409560267800688,-0.100615006113888,-0.405949334739214,0.103842116841752
-0.409409907911753,-0.100972361496631,-0.406005952204169,0.10403656789051
-0.40949852345687,-0.101129506523708,-0.406185527588589,0.104217465695019
-0.409735696541364,-0.101356700190741,-0.406217151088727,0.104681481346067
-0.409904805659969,-0.101842333805466,-0.406209126121769,0.104880117599009
-0.410053073881725,-0.102097915034145,-0.406275315213111,0.104930447909863
-0.409898353830898,-0.102503246353395,-0.406419183132628,0.10527134051006
-0.410042922251398,-0.102709411415034,-0.406465646167544,0.105513004926299
-0.410034242739945,-0.102952283227393,-0.406510897844854,0.105745505229699
-0.410046590245619,-0.103244633018666,-0.406657213363242,0.106126350207887
-0.410074166471839,-0.103478592925638,-0.406499506684148,0.106550459096666
-0.410136098436884,-0.103645535504259,-0.406562280613166,0.106851695716046
-0.410078834745306,-0.103940584970162,-0.406368158916868,0.10698051077315
-0.410039616901617,-0.10392708892999,-0.406123675916409,0.107203897605913
-0.409970448688369,-0.104127830163417,-0.406003149242655,0.107598862519436
-0.410002788545546,-0.104627810440694,-0.406134314740262,0.107697596026915
-0.410135479481131,-0.104689547952862,-0.406087937320337,0.108036937473273
-0.410339284919764,-0.10517204262386,-0.406106884873154,0.108343162416144
-0.410456559318233,-0.105279813705249,-0.40615563026404,0.10857573132775
-0.410375015829477,-0.105751971261315,-0.40629998380899,0.108639258105531
-0.410520686282079,-0.106066611556428,-0.406323132926375,0.109021338190933
-0.410634294780395,-0.106222994746236,-0.406272573910927,0.109166013928594
-0.410713633048504,-0.106585524675701,-0.406410761309211,0.10923300483638
-0.410855554370017,-0.106592715348376,-0.406532737166435,0.109605596395526
-0.410764974121869,-0.107180550985715,-0.406561951996776,0.10982575043643
-0.41091389068318,-0.107492172499865,-0.406343710153862,0.110079152936379
-0.410854259683906,-0.107825902789301,-0.406539035865318,0.110361152034506
-0.410923853013663,-0.108023173986776,-0.406400089060687,0.110544909741216
-0.410856712954983,-0.108188897674178,-0.406527141545027,0.1110546587827
-0.410744253781249,-0.108490999460012,-0.406726487632114,0.111426251605762
-0.410764352673289,-0.108859315719633,-0.406675166550221,0.111359482499648
-0.410603314500395,-0.109081110055816,-0.406680309534027,0.111692703121633
-0.410574937522201,-0.109422322260867,-0.406829647140652,0.112014405081316
-0.410631903985951,-0.109855497096465,-0.40688055351055,0.112287523682945
-0.41047083064188,-0.110191598220118,-0.406827230376967,0.112670536374403
-0.410240742588312,-0.110576299502469,-0.406703635462398,0.112979849158655
-0.410004647785263,-0.110799814217905,-0.406556040275476,0.113340130805142
-0.409866292534761,-0.111019791267364,-0.4066029221453,0.113699370201347
-0.409758932702615,-0.111387912050135,-0.406459347649331,0.113960718419311
-0.409992494064565,-0.111779857922537,-0.406577363735675,0.114434418929635
-0.410068495522872,-0.112129146674093,-0.406687620370874,0.114593336363562
-0.410358272391194,-0.112425372924298,-0.406839695393705,0.114569844532752
-0.410433416636895,-0.112630802736544,-0.406855277233511,0.114868129425121
-0.410419147991341,-0.112864909943084,-0.40666479754395,0.115162271304333
-0.410518606136468,-0.112987851153239,-0.406710884724155,0.115267086103656
-0.410347050897334,-0.113283822966835,-0.406716827818254,0.11562530453443
-0.410356525208629,-0.113624958984065,-0.406807756016062,0.115865903692526
-0.41058273380177,-0.113874065681192,-0.406923125630353,0.11623591338987
-0.410573284654625,-0.114008457490536,-0.406822190779681,0.116345177398043
-0.410762103259667,-0.114322679112869,-0.406793497525098,0.116627062176889
-0.410963996191216,-0.114456691091147,-0.406746949902282,0.116864588070274
-0.411115190948287,-0.114751061987854,-0.406725259773528,0.117077824107187
-0.411184979991739,-0.114927865663093,-0.40690588593628,0.117475791899482
-0.411588760338976,-0.115395229770343,-0.406928147170195,0.117643956251456
-0.411762025354976,-0.115833247925635,-0.406927117167,0.117986376000405
-0.411789493120393,-0.116014794547524,-0.406933282776113,0.117914538726185
-0.41176814642059,-0.116158026707663,-0.407041159553705,0.118251097223955
-0.411701061913126,-0.116072090534512,-0.407106037615228,0.118603579244305
-0.411798688604415,-0.116429375377623,-0.407203997705186,0.118911966197071
-0.41183889122657,-0.116722781654824,-0.407432710125676,0.119149714438484
-0.412021643121494,-0.117013535727715,-0.407598593864746,0.119309313583
-0.411820466115913,-0.117290968502889,-0.407472751084043,0.119725156183167
-0.411851853213464,-0.117398508342096,-0.407649428413844,0.120026098917522
-0.411683640838562,-0.117686823953361,-0.407767421706507,0.120308821850463
-0.411615941969293,-0.117549301685214,-0.407933136172575,0.120394435333971
-0.411493538062842,-0.117921836705246,-0.408081863473824,0.120757324769646
-0.411342890660387,-0.118358883548441,-0.408061975309211,0.120909485036624
-0.41172552889013,-0.118363213202574,-0.407934407152758,0.121243506380625
-0.411677859955004,-0.118707583226011,-0.407919323150189,0.121381139923239
-0.411790297750078,-0.118850743198342,-0.407899868079275,0.121497961450326
-0.411658979551823,-0.119037242134902,-0.408256056868345,0.121767542521843
-0.411779085824992,-0.119361705499183,-0.408388668392139,0.122003376516177
-0.411880895283632,-0.119718724682917,-0.408554726630933,0.122330773845415
-0.412063632445375,-0.12002738387261,-0.40850753719282,0.12253077365704
-0.412117325167416,-0.120061453946499,-0.408531026164988,0.122757809604812
-0.412168845967654,-0.120311386368923,-0.408772323895431,0.122971870989338
-0.412259742086099,-0.120459303907651,-0.40875252232759,0.12334198688383
-0.412509657459107,-0.120784950356299,-0.408813325178609,0.123409210401835
-0.412403330123159,-0.121230554751713,-0.408501542315354,0.123759057493339
-0.412575498960874,-0.121373752001555,-0.408489221419207,0.124074501622527
-0.412703525483222,-0.121482918496479,-0.408491628377923,0.124137729509661
-0.412728743454482,-0.122021429044834,-0.408532680048718,0.124389527068737
-0.412911802130492,-0.122217613367469,-0.408579628963679,0.124548825611591
-0.412707631743088,-0.122511464703155,-0.408563412910833,0.125040254106159
-0.41241648328896,-0.122926857461984,-0.408712861311694,0.125311158185884
-0.412525305687389,-0.123287080409898,-0.408560464807395,0.125344535731189
-0.412577524443995,-0.123702691916419,-0.408547926841827,0.125399805419086
-0.412375479985177,-0.124084394340296,-0.408580358462265,0.125811747341899
-0.412161092909954,-0.124246644958969,-0.408681627635006,0.126137573131279
-0.412159107126819,-0.124344632452084,-0.408659640341285,0.126436979188667
-0.412399958923924,-0.124736409633007,-0.408668253071254,0.126782048064175
-0.412618416665966,-0.124838777067682,-0.408582703557116,0.126926980060673
-0.412654227669179,-0.125030715629159,-0.408375532351454,0.12713829710143
-0.412746253497282,-0.125125549855731,-0.408372453623557,0.127623410534663
-0.412843308704229,-0.125537365745158,-0.408525857632975,0.128044467843986
-0.412818835305551,-0.12583253993628,-0.408447950694454,0.1284413491727
-0.412844707914105,-0.126005481245688,-0.408616046565343,0.128853904939524
-0.41272490868946,-0.126245563396937,-0.408522457089181,0.128998225021193
-0.412748917579225,-0.126540830692534,-0.40853789053402,0.129236614693759
-0.412684691439802,-0.126806520665155,-0.408752786140673,0.129573649814837
-0.412838897820292,-0.12712366744733,-0.4086809053293,0.129583996074561
-0.412858004582714,-0.127328349096308,-0.40872292294746,0.129680571202635
-0.413083969197892,-0.12765554512279,-0.408723571341382,0.129922777369889
-0.413409018840317,-0.127975856564039,-0.408755892303198,0.129985801981069
-0.413328868639383,-0.128300905305243,-0.408755720394021,0.130225867574507
-0.413321676584885,-0.128220341741764,-0.408892338935875,0.130421632088994
-0.413201783567442,-0.128736418013646,-0.408895524873358,0.130501079239484
-0.413130231285204,-0.129126922897052,-0.408953857437202,0.130781986590698
-0.413248677899653,-0.129255933039091,-0.408847087898936,0.131008660278831
-0.413276203426158,-0.129607103785239,-0.409031013759959,0.131404201805195
-0.413492807038877,-0.129888925524465,-0.408925297854866,0.131649320328088
-0.413514952643042,-0.130142422835229,-0.408918587967788,0.131826846108595
-0.413625712890449,-0.130457354517904,-0.409020769216272,0.132029686281582
-0.413508994832535,-0.131029382596004,-0.408810393872181,0.132126145639335
-0.413569658351313,-0.131292026364605,-0.408653813779754,0.132376201839962
-0.413653209240512,-0.131618859265259,-0.408582678462937,0.132413203495349
-0.413699719974012,-0.131865491294734,-0.408612817985913,0.132638171929094
-0.413786918785337,-0.132206008428305,-0.408634038785215,0.132964422715398
-0.413860584569323,-0.132290636769154,-0.40858206774132,0.133214077696589
-0.414153081843885,-0.132570662520459,-0.408561659230524,0.133346100247018
-0.414307832082462,-0.132639241638133,-0.408866316401324,0.133682104709149
-0.414181228443086,-0.132855484905489,-0.409141897391755,0.133934301654401
-0.41410480607031,-0.132958120822874,-0.409101983444905,0.134165785502139
-0.414298287732,-0.133191971041496,-0.409078485362743,0.134461676539905
-0.414372944081723,-0.133281193066641,-0.409155559815539,0.135010973544519
-0.414333495541477,-0.13366426900213,-0.408954996260784,0.135215774345901
-0.414345849487872,-0.13397178728221,-0.409072153236758,0.135511948989968
-0.414356093076391,-0.13430277219059,-0.409248262556684,0.13583999634141
-0.41441216523576,-0.134591209667382,-0.409060253526179,0.135964719421316
-0.414479971434801,-0.13489640977494,-0.409176260032184,0.136284318087507
-0.414511151763953,-0.135145546950801,-0.409443584123867,0.136549858548055
-0.414661147411998,-0.135511763823643,-0.409501688185472,0.136706068028841
-0.414498779632653,-0.135757130142565,-0.409568323543305,0.136700161886241
-0.414415747656713,-0.135871964086261,-0.409677116540969,0.136915064974213
-0.414508422014482,-0.13618532700222,-0.409909103348363,0.137259428373347
-0.414593434828423,-0.136377572994733,-0.40999909689332,0.137377367904594
-0.41480746862766,-0.13646677616606,-0.409979927169995,0.137630486677014
-0.414967371584519,-0.136626541781424,-0.409772234407826,0.138335357016798
-0.414878581864857,-0.136962491498381,-0.409685291837101,0.138597890660687
-0.41486753182689,-0.137188768791934,-0.409804949830935,0.139070882459704
-0.414578040356687,-0.137353243716594,-0.409849797903517,0.139226867830177
-0.414556880910415,-0.13772207944447,-0.409958395555858,0.139480785900276
-0.414810918359642,-0.137976799623817,-0.410043613294314,0.139645098514774
-0.414744007227016,-0.138431513785022,-0.410153671547386,0.1399643645448
-0.414808733541355,-0.138799302786494,-0.410302306147395,0.140064046559813
-0.414913606550103,-0.138930317958157,-0.410234931820928,0.140160407964196
-0.415026780839815,-0.139215667143882,-0.410318054167931,0.140318150971217
-0.414816648139031,-0.139414617155838,-0.410332045473663,0.140441377179678
-0.41496629497335,-0.139671207482982,-0.41037475269085,0.140553091163721
-0.414888285292713,-0.13997999353781,-0.410468531075312,0.141176905578501
-0.414855474515672,-0.140430440550871,-0.410430542353397,0.141598315088027
-0.41481780382377,-0.140624992303695,-0.410407754558258,0.141770293729057
-0.414897485745286,-0.140888309935472,-0.410472416410024,0.141927374647184
-0.41496750598073,-0.141239887116391,-0.410489641768352,0.142359825641133
-0.415285683863071,-0.141443486746799,-0.410828737115019,0.142524876785947
-0.415438526132598,-0.14170470692374,-0.410855560753338,0.142744114832743
-0.415266243604456,-0.141536147726144,-0.410926163490985,0.143121789587801
-0.415226652100647,-0.141724609344742,-0.410978380008155,0.142974258962335
-0.415294856268559,-0.142133621065147,-0.410884806262378,0.143150281976106
-0.415433478752083,-0.142312428112652,-0.411005856868465,0.14334590405969
-0.415387556889783,-0.142584101340558,-0.41102532337749,0.143586190352885
-0.415306435188021,-0.142785862725318,-0.410917220685589,0.143920377091959
-0.415180271885771,-0.142892494902606,-0.41112198848828,0.144191888953351
-0.415311040259477,-0.143101584279178,-0.411025293551254,0.144768106633057
-0.4153254567937,-0.14354399263476,-0.411172440420981,0.144951033573976
-0.415515256859208,-0.143760204946457,-0.411373996062034,0.145170916425246
-0.415516771821692,-0.143913316257032,-0.411438272036723,0.145502783071082
-0.4155110613527,-0.144256491967725,-0.411379912612256,0.145811073630538
-0.415659303067289,-0.144308871677123,-0.411653737257954,0.145999102999447
-0.41561987978887,-0.144384991835176,-0.411761202813627,0.146331270939485
-0.415533380141996,-0.144689879573044,-0.411749433157066,0.146700558733776
-0.41561284353097,-0.144840199389247,-0.411865173952089,0.146839268773497
-0.415862396606625,-0.145070028018966,-0.411717169826435,0.146966046298785
-0.41591290196056,-0.145347534357409,-0.411664723192122,0.147288990342311
-0.416001403055197,-0.145469387262175,-0.411582044307754,0.147493123159823
-0.416255736218195,-0.145824614974059,-0.411492088448328,0.147691652801117
-0.416298866142049,-0.146086400353862,-0.411551152945513,0.147945917531723
-0.416106438266004,-0.146357892113038,-0.411640592613711,0.148218539423097
-0.41604097643936,-0.146543640638507,-0.411581723626217,0.148537101024072
-0.41600772237467,-0.146799859485514,-0.411631447092102,0.148988452406407
-0.415945972985276,-0.146906835127942,-0.411654495591351,0.149307250368291
-0.416158960729635,-0.147129764881966,-0.411738856641811,0.149498945357095
-0.416300332123232,-0.147295240689141,-0.411784667180208,0.150066558799154
-0.416304094420253,-0.14758285227871,-0.411845559471996,0.150199714238438
-0.416314979469808,-0.1479715069974,-0.411738589304398,0.150487458650602
-0.416452116114676,-0.148282723083944,-0.411792658476842,0.150875726324513
-0.416659537519124,-0.148587664714199,-0.411731505076422,0.151217766719137
-0.416610190157152,-0.148930062741816,-0.411798889587703,0.151395651913376
-0.416676453120654,-0.149278625224354,-0.411639661009578,0.151617134746257
-0.41672893092571,-0.149468227800405,-0.411487064850732,0.151906423309916
-0.416565740167548,-0.149702849330624,-0.411499682095595,0.152200663451978
-0.416761299355208,-0.149790207416674,-0.411504679795568,0.152276776266276
-0.416488192741042,-0.150016453393168,-0.411765237676956,0.152717622217281
-0.416563839934286,-0.150116246659828,-0.411578741064225,0.15299377731965
-0.416439321548521,-0.150343181338065,-0.411712387665928,0.153395987693055
-0.41642517902137,-0.150448283799619,-0.411770311274163,0.153655852367213
-0.41655928498366,-0.150771579536122,-0.41179032858987,0.153835253579626
-0.416463017778859,-0.150945963365796,-0.411890667373591,0.154118456990577
-0.416596597430398,-0.151135569288983,-0.412126097264168,0.154546249460564
-0.416721949805043,-0.151448048668985,-0.412248331095316,0.154542656162925
-0.416734955283274,-0.151756538199224,-0.412314221143264,0.154632024411011
-0.416550219475295,-0.152018720929464,-0.41224236812728,0.154832788155436
-0.416701065959292,-0.152174343837592,-0.412223513913524,0.155344417569499
-0.416957483330509,-0.152529070398116,-0.412540817256533,0.155451256823274
-0.416859006774525,-0.152509148116937,-0.412382586883747,0.155528128564042
-0.417199829601111,-0.152585824057262,-0.412246511676862,0.155745269960115
-0.417296220892912,-0.153073869125481,-0.412256448958786,0.155850775945731
-0.417327112138606,-0.153415541577153,-0.412329483990659,0.156060971627877
-0.417522659808195,-0.153719824089095,-0.41232694681808,0.156452219374954
-0.417474281206981,-0.153857130162129,-0.412160936822573,0.156633294982644
-0.417358751838526,-0.154006535912192,-0.411878272815698,0.156817277327915
-0.417414358295684,-0.154320187323521,-0.411707640266278,0.157162557456353
-0.417498003056803,-0.154640225638202,-0.411641665140035,0.157377058597998
-0.417574756281331,-0.154765944031968,-0.411883951466825,0.157705108120001
-0.417604035304917,-0.154911081153951,-0.411970301033905,0.157999161855557
-0.417481669470735,-0.155215610870335,-0.411966056303617,0.158351705970799
-0.417467345476532,-0.155478499740079,-0.412024306540712,0.158641616952251
-0.417605276850626,-0.155835083305003,-0.411883928671557,0.158842475631565
-0.417535012801049,-0.15599882727812,-0.412112921674842,0.159017134609809
-0.417531457090208,-0.156321558631183,-0.412003012669882,0.159296424795954
-0.417664277239735,-0.156608721114175,-0.412033823627737,0.159561215697315
-0.417640853468027,-0.156914974971203,-0.41199471422213,0.159931817699397
-0.417814976234566,-0.157086769212986,-0.412033747838953,0.160014656825579
-0.417686081372511,-0.157341750008932,-0.412228078427777,0.160487748348973
-0.417537130897877,-0.15757576973115,-0.412413559062422,0.160847578104433
-0.417644178674109,-0.157779610651578,-0.412520752529009,0.160974624590851
-0.417656955804905,-0.157975281583509,-0.412452635828003,0.161245704887111
-0.417848037487892,-0.158133072766895,-0.412504261174359,0.16151886084854
-0.417897586298928,-0.158336578655078,-0.412554546288984,0.161651415712141
-0.41799006052813,-0.158164861518886,-0.412689973998737,0.1618108362271
-0.418065494649015,-0.158576699729576,-0.412805819154484,0.161957935190365
-0.417909206813089,-0.1589029836056,-0.413112248200763,0.162347423522289
-0.418010787276171,-0.15911774244925,-0.413322002047556,0.162451894380714
-0.418210377201588,-0.15935314405917,-0.413542711655881,0.162746145169806
-0.418327038480849,-0.159618946897547,-0.413765985555463,0.163166923130647
-0.418221275650138,-0.159603439206479,-0.413925062807515,0.163437830922196
-0.41818669460037,-0.159820053805733,-0.413782046944503,0.163622760871195
-0.418137796923757,-0.160053725697372,-0.414080359732837,0.164020605196223
-0.41807719958002,-0.160571030391198,-0.414043913549636,0.164204084911416
-0.417999151405977,-0.160909458380506,-0.414117166729399,0.164559173010183
-0.418134151523756,-0.161247053836219,-0.41416080241638,0.16480817638523
-0.418140426556981,-0.161294219519356,-0.414190227940229,0.165286553107209
-0.418185056802608,-0.161725878770527,-0.414265814124916,0.16531927706765
-0.418057838738614,-0.162142081265428,-0.414355955737863,0.165744549188394
-0.418153596301046,-0.162238669677375,-0.414467227080922,0.165977091590596
-0.418217398436061,-0.162526875774592,-0.414529440342699,0.166172253216795
-0.41825472813797,-0.162816027696604,-0.414444952613944,0.166364123616978
-0.41839459205361,-0.163038651278061,-0.414392846948518,0.166365610582151
-0.418292707153932,-0.163143530736876,-0.414490112719021,0.166561496979071
-0.418188573904684,-0.163201475644727,-0.414514392952564,0.166837021806326
-0.418125557818152,-0.163355573135621,-0.414718775265861,0.166956410642275
-0.417988396340013,-0.163476262265247,-0.41470777254245,0.167097499909754
-0.418173366580563,-0.163266369738076,-0.414679737884622,0.167357233857538
-0.41817300865255,-0.163649297121999,-0.414648845850515,0.167698925173421
-0.418215155203789,-0.163918433441297,-0.414831886485986,0.167956688753746
-0.418164080609472,-0.16419093759273,-0.414983281884811,0.168104638704078
-0.418278845093549,-0.164481805826972,-0.415114599333547,0.168216469468092
-0.418339652174306,-0.164791528526036,-0.415197862631938,0.168539079621267
-0.418332620648855,-0.165119105636741,-0.415242178585906,0.168809065988062
-0.418750365917483,-0.165317497010553,-0.415319805334221,0.169091100259702
-0.418878940858437,-0.165688581088383,-0.415329455349206,0.169484417905406
-0.41909417317255,-0.165909865350126,-0.415285627610058,0.16973037465422
-0.419250985990369,-0.166035592595209,-0.415206353166529,0.170022887455657
-0.419062160798706,-0.166367397388289,-0.415323081209567,0.170113885418362
-0.419203881815931,-0.166484590526516,-0.415396200023799,0.170296449598877
-0.419111899888512,-0.166761326829079,-0.415480045972492,0.170574070014343
-0.41920872371447,-0.167055636998003,-0.415784599890518,0.170913112361754
-0.419275735127689,-0.167235996723654,-0.415873152050955,0.171195951205419
-0.419252982491749,-0.167429739227472,-0.415875195355033,0.171500050391011
-0.419348596091517,-0.167671253531437,-0.415925410417254,0.171867299628184
-0.419244898564644,-0.16779122321975,-0.416046842357599,0.172007193168204
-0.419262966263709,-0.168249876216508,-0.41590785777467,0.172196556467019
-0.41924603590304,-0.168489709410999,-0.41577347348972,0.172470174928907
-0.41920440206199,-0.168530665898304,-0.415882428199058,0.172545529761053
-0.419177150907746,-0.1688081032074,-0.416082842423923,0.172781484963264
-0.419230276734709,-0.168871333262584,-0.416055291933011,0.172936495279913
-0.419154705801079,-0.169354164393641,-0.416063223784743,0.173013513653314
-0.419277089083573,-0.169456214766956,-0.416008405959829,0.173054764562421
-0.418980022210628,-0.169725025027253,-0.416162904776708,0.173157353780309
-0.418996118754433,-0.169924466103413,-0.416280450212931,0.173658904408796
-0.419131137367395,-0.170140745323787,-0.416445316425567,0.173857957665741
-0.41925698752142,-0.1702887040279,-0.416432073743395,0.174449023319502
-0.419352713492087,-0.170474087876715,-0.416428033075553,0.17468216877494
-0.419336075137219,-0.170717091061633,-0.416481763504247,0.17511889178112
-0.419304378288577,-0.170912400709803,-0.416472600879582,0.175466470135162
-0.419312745484164,-0.170939266803908,-0.416859403144266,0.175716417989947
-0.419295953367531,-0.17119933040059,-0.416826967596397,0.175934332170287
-0.41906302323529,-0.171348797496401,-0.416872869043779,0.176025298774906
-0.419003337771041,-0.171637557751018,-0.417049364346524,0.176432614038941
-0.419053956078071,-0.171772181813904,-0.416986365500637,0.17668854293645
-0.41918099874188,-0.17184612192714,-0.416913040726654,0.176908165320209
-0.419031359893079,-0.172107395858729,-0.417046440434605,0.177080499100253
-0.419136161042268,-0.172365555454309,-0.41682223955226,0.177449118305773
-0.419068621904084,-0.172689014648427,-0.416601707195719,0.177659829137879
-0.419111710168332,-0.172777223667574,-0.416664558558292,0.177864472632993
-0.419082266405111,-0.173134757208075,-0.416641476923363,0.178181337596464
-0.419107398524664,-0.173385778491212,-0.41670039310672,0.178528146522485
-0.419074668244296,-0.173519671896448,-0.416767838052469,0.178694238889935
-0.418960132875163,-0.173725165723582,-0.416685204697297,0.179049087891667
-0.419178765492933,-0.173896968156033,-0.416823871043772,0.179214142597521
-0.419269486123346,-0.174099729617528,-0.416884011255721,0.17926320997995
-0.419253147817933,-0.174372224317128,-0.417003562227964,0.179462964407583
-0.419381253923424,-0.174674559880871,-0.417029967158037,0.179587995788683
-0.419563443722164,-0.174945856620309,-0.417175866970682,0.179894379856483
-0.419498817630727,-0.175136282021177,-0.41707841214299,0.180083894293646
-0.419398014634332,-0.17535533852181,-0.417120497480094,0.180404474211519
-0.419592463436879,-0.175512762117586,-0.417350474887128,0.180540580472205
-0.419782644640043,-0.175913667669358,-0.417393333672484,0.180724540379843
-0.419836066111891,-0.176357694031706,-0.417264213637967,0.181169797097551
-0.419783575460723,-0.176454895250124,-0.417357462700752,0.181401595046917
-0.419827303875157,-0.176683175859629,-0.417528060880118,0.181596857775814
-0.419749870122367,-0.176936702881,-0.417542124928226,0.181972828508468
-0.419766729199662,-0.17702719102952,-0.417621282011045,0.18219075437494
-0.419580291232914,-0.177030021438885,-0.417358145998719,0.182403680061615
-0.419649966897299,-0.177137378272466,-0.417393093374273,0.182767205771464
-0.419716972974725,-0.177208749161452,-0.417210231630063,0.182972798755652
-0.419887943864615,-0.177365852373281,-0.41733266738913,0.182894339954292
-0.42002283097045,-0.177781626466735,-0.416986032140033,0.182866404593035
-0.42028916072375,-0.178227136680538,-0.416990268967569,0.183250319971066
-0.420395137131811,-0.178508313532683,-0.417088909919373,0.18344908999159
-0.420351986501301,-0.178751369933983,-0.417397045433483,0.183346445623351
-0.420434461635251,-0.179177600724784,-0.417444063836277,0.183699011575235
-0.420488458677982,-0.179435644804298,-0.41741149489952,0.184145451861129
-0.420506232994222,-0.179545899182558,-0.417365366478011,0.184145575019384
-0.420595112723533,-0.179678489858964,-0.417135347626488,0.184274670112966
-0.420665665782718,-0.180029376223391,-0.416983220118744,0.184500843094906
-0.420884227516019,-0.180427725131193,-0.417151589507813,0.184822784396332
-0.421010653458503,-0.180910992186441,-0.417206223416267,0.185093459996914
-0.421249300225652,-0.181366365533731,-0.417249792240445,0.185288227189088
-0.421297264720046,-0.181770517835085,-0.417139075909061,0.185517254856717
-0.42130214888545,-0.182099410724799,-0.417238952780356,0.185908001978102
-0.421204976977597,-0.182376334566168,-0.41723670578328,0.186089175405977
-0.420985631653628,-0.182803356503397,-0.41730053356776,0.186246474689763
-0.420915501658651,-0.182849224549721,-0.41728863397614,0.186464998905473
-0.421014977381535,-0.183085113981932,-0.417325043597277,0.186811840525259
-0.421209295098371,-0.183373388043042,-0.417358120625477,0.186951172309704
-0.421386154833042,-0.18374458900362,-0.417554297709745,0.187313582123756
-0.421453992549816,-0.183864553639809,-0.417500864565354,0.187316098482698
-0.421309586033283,-0.183980140711718,-0.417512132837154,0.187468409731098
-0.421114084317002,-0.18409117048642,-0.417548709614218,0.187961860445402
-0.421247765339332,-0.18430291579545,-0.417519104768602,0.188384622513589
-0.421242403980416,-0.184524416535789,-0.417376498059648,0.188693696587401
-0.421544373621322,-0.184748753614207,-0.417445530052265,0.189242403643857
-0.421321453437883,-0.18491042887137,-0.417560852250203,0.189435771985297
-0.421565036606678,-0.185190211146287,-0.417467672998603,0.189699562110793
-0.421662082666356,-0.185425232286383,-0.417441270671093,0.189957227751329
-0.421538338987926,-0.185869876937824,-0.417567439025865,0.190213947083591
-0.421511534422546,-0.186148109464528,-0.417457445655078,0.190152135591843
-0.421493498332128,-0.186586841131157,-0.417378827746942,0.190267582040455
-0.421271783552418,-0.186961028509161,-0.417484933573236,0.190557178537653
-0.421184192466165,-0.18713607857927,-0.417263136239701,0.190643454865146
-0.421321700060522,-0.187490055621411,-0.417032270962003,0.190757997884042
-0.421281728548699,-0.187729899928417,-0.416986371298173,0.191068314352591
-0.421040453927143,-0.187975131762925,-0.417020529262153,0.191207592168833
-0.420887234738379,-0.188411010504246,-0.417119442948816,0.191305231157682
-0.421093059053,-0.188716016505865,-0.417166987018876,0.191860665552064
-0.421154671408724,-0.188926216966328,-0.417314511752215,0.192181976269528
-0.420974581278239,-0.189055726685811,-0.417307584418362,0.192521638654167
-0.420824675257283,-0.189065628967635,-0.417398891837799,0.192510813569302
-0.420930535302631,-0.189185938252719,-0.41726145918247,0.192661066401533
-0.421017912438703,-0.189517111150921,-0.417435664432304,0.192777460434403
-0.421240029865502,-0.189738164258866,-0.41761001205203,0.193090722316031
-0.42149334780684,-0.190353280130067,-0.417556217202132,0.193558082681608
-0.421550872496734,-0.190448826850316,-0.417561837439123,0.194085020168452
-0.421447062747779,-0.190918884543813,-0.417557061591992,0.194705006388316
-0.421594992328608,-0.191105471622978,-0.417642168708595,0.195135006922704
-0.42155386863922,-0.191385853793389,-0.41770672794226,0.195352889743635
-0.421718699525082,-0.191442692766941,-0.41787185319728,0.195608051325894
-0.421713278241389,-0.191850147149052,-0.41777206689709,0.195560188564865
-0.421717642910347,-0.19218753266178,-0.417727619643671,0.195715140873363
-0.421582490262306,-0.19256596761493,-0.417785634303617,0.196162269839615
-0.421876170325634,-0.192969880977458,-0.417776608309868,0.196397223211868
-0.421795278933372,-0.193060655761388,-0.417808336176927,0.196779943586356
-0.421877399421508,-0.193069997838608,-0.417850792023364,0.197196032957948
-0.42232894175864,-0.193181526928133,-0.417870101212166,0.197531520058783
-0.422344144835359,-0.193456154174492,-0.417908652299535,0.197613821451496
-0.422418852606694,-0.193809129676318,-0.417876834790743,0.197996406279063
-0.42242109016536,-0.194161219666658,-0.41783912317529,0.198165800338558
-0.422450527825227,-0.194395132295322,-0.418060668014443,0.198294897462437
-0.422769741705697,-0.194668717718752,-0.417825354408997,0.198536363391701
-0.422609705852506,-0.194731986548601,-0.417621507936855,0.198865699900842
-0.422565743215547,-0.194920636546535,-0.417582306171658,0.19902426903673
-0.422858132101409,-0.195234992169012,-0.417365610437846,0.199126449333031
-0.422979168560638,-0.19542079291861,-0.417572674445919,0.199276397223155
-0.423043943892211,-0.195412653107532,-0.417767267313201,0.199545170517074
-0.42290698871779,-0.195660877707778,-0.417815209886421,0.199746285032236
-0.422698673492049,-0.195760620110336,-0.417905717218359,0.199950134975505
-0.422731323466394,-0.196058757207571,-0.418097230953048,0.200224079871657
-0.422895158490253,-0.196050258098461,-0.418185283485849,0.200339882356378
-0.423017589121081,-0.196273402650421,-0.41837703291242,0.200567321089871
-0.422963623156937,-0.196276568815887,-0.41849679785673,0.200866839867133
-0.423013778344179,-0.196701947976003,-0.418518268376955,0.201010346761268
-0.42287522190159,-0.19671317026318,-0.418367539788111,0.201041454407698
-0.423044620645008,-0.196991383722073,-0.418213049492073,0.201343720627797
-0.422996104030353,-0.197210523327505,-0.418236697627507,0.201344447552355
-0.422980536768698,-0.19736886984938,-0.418342669172298,0.201511519164832
-0.423029032130272,-0.197520545124576,-0.418194138427932,0.20178324136774
-0.423245075445617,-0.197535166941065,-0.418358170470953,0.202052493489171
-0.423114603164692,-0.197810909070721,-0.418463687169103,0.20220488273308
-0.423171673924089,-0.197889055687555,-0.418552483255862,0.202080812745969
-0.423120154091999,-0.198227403141537,-0.41847098651973,0.202462493256312
-0.423208101110237,-0.198668340248444,-0.418439419887655,0.202438092162558
-0.423339591866644,-0.19890654311081,-0.418377670026238,0.202948676874019
-0.423535982644001,-0.198936483080874,-0.418608158895139,0.203125899195209
-0.42352287446669,-0.199157358786461,-0.418394984306068,0.203124464011464
-0.423529635012731,-0.199461658994322,-0.418310967372811,0.203249663838185
-0.423504831332186,-0.199529282442157,-0.418475982439613,0.203402539581726
-0.423468187805051,-0.199676953398869,-0.418575418477207,0.20352177779626
-0.423747539842209,-0.19994244987501,-0.41854224050477,0.203523070481369
-0.423758063761858,-0.200095810702703,-0.418590450906993,0.203753425881372
-0.423528304334978,-0.200221984104877,-0.418491478294427,0.203855560610225
-0.423253466396187,-0.200500310485763,-0.418584251339508,0.204189490858791
-0.4233147363341,-0.200690255625998,-0.4186306631435,0.20437913258319
-0.423144435795499,-0.200696335704928,-0.41842962010424,0.204775251880933
-0.423072175627471,-0.200852201340154,-0.418245623939539,0.205117548057157
-0.422831975546328,-0.201025871304989,-0.418271796114686,0.205416086413309
-0.423074327672364,-0.201328344933893,-0.418347243096715,0.205538672335
-0.423074530251087,-0.20155722368834,-0.41857467878982,0.205979529835253
-0.423012441478958,-0.201741943757862,-0.418774754694574,0.206415947498632
-0.423133125643268,-0.201812096454961,-0.418830941946164,0.206540428469296
-0.423080273173225,-0.201895309338531,-0.418803516676331,0.206736540327242
-0.423077180186069,-0.202431326193241,-0.4189533234569,0.207116531857713
-0.423163201271907,-0.202826159558249,-0.419027703208986,0.207469674418742
-0.423399991322408,-0.202962682518998,-0.419143863346586,0.207272621993743
-0.423411197746629,-0.203325214104605,-0.419097753734609,0.207550405237231
-0.423547950759878,-0.203455923934223,-0.419142524125572,0.207768791391519
-0.423571599509544,-0.203898720154896,-0.418943042585508,0.207931596359276
-0.423468765427873,-0.204217435024101,-0.419001118769801,0.208115342421197
-0.423344751510491,-0.204442889165183,-0.419071686878909,0.208549422436033
-0.423553594018247,-0.204712267521837,-0.418968430158539,0.208728228658769
-0.423544098115099,-0.205133921653089,-0.419159723004753,0.208820409960894
-0.423622027569611,-0.205231412055384,-0.419088429080009,0.20890274395707
-0.423715199176588,-0.205445984421781,-0.419302907756967,0.209093253434472
-0.42371101996395,-0.20565266730505,-0.419302631488499,0.209413049357481
-0.423647293712493,-0.205892438314207,-0.419601868108636,0.209634537280542
-0.423886670051496,-0.205918455118953,-0.419598802101011,0.209899548091477
-0.42398178528381,-0.206192890559851,-0.419953792910475,0.210303416328485
-0.424154353789795,-0.206560047542344,-0.419916886840946,0.21028694257028
-0.42404384478342,-0.206579033463459,-0.419892696973936,0.210314954067093
-0.424031502664978,-0.20689753928463,-0.419974530179163,0.210537628427212
-0.424091959991034,-0.207104445794622,-0.419917651079913,0.210906840329525
-0.424127576906877,-0.207278965369122,-0.419939306881813,0.211050830184599
-0.424064278330382,-0.207489276054297,-0.419944893546413,0.211038948531926
-0.424041460512249,-0.20791095943794,-0.41981912440234,0.211081658172103
-0.42400866891982,-0.208227821139146,-0.419796341348655,0.211353781692922
-0.423975080927132,-0.20838638380197,-0.419598480386065,0.211371053922375
-0.42387436213999,-0.208705023236833,-0.419623094663792,0.211686476817387
-0.423467613875506,-0.209114629714194,-0.419640596548215,0.211693761231357
-0.423511845542452,-0.209250801376035,-0.419728578819025,0.211974421883888
-0.423645951960858,-0.209618037541304,-0.419691421761088,0.212127564774158
-0.423440616334494,-0.209665439491134,-0.419376011581939,0.212253626772623
-0.42339780359854,-0.210003284233824,-0.41952081845223,0.212391081737779
-0.423390716161564,-0.210161282561687,-0.419558659408471,0.212621031122774
-0.423478863124871,-0.210368754690549,-0.419738198690018,0.212852213605821
-0.423569053318853,-0.210531308867805,-0.419777084522876,0.213160440553019
-0.423552920872626,-0.210764325534103,-0.419520849096613,0.213263993342073
-0.423471269651971,-0.211163198309521,-0.419649112074542,0.213386714139884
-0.423119774119023,-0.211377071367682,-0.419442515289325,0.213745462365652
-0.423426363224077,-0.211368698528555,-0.419459271957026,0.213970648712656
-0.423309365084678,-0.211505162941845,-0.419447827717061,0.214165512504427
-0.423402474314532,-0.211943691158184,-0.419270968487655,0.214294260901549
-0.423373222086463,-0.212145954337291,-0.419329368566955,0.214497405074859
-0.423174099186326,-0.212566642330813,-0.419258526040495,0.214623687393979
-0.423113015355794,-0.21281103755157,-0.419487840022805,0.214768291852489
-0.423088947118771,-0.213035164951586,-0.419627106241366,0.21516294771288
-0.423211524425934,-0.213146720173942,-0.419367928510458,0.215316139158625
-0.423331114795124,-0.21312902563986,-0.419475380654195,0.215647955814436
-0.423492233539168,-0.213324467213514,-0.419528713997442,0.215667592537581
-0.423604310562317,-0.213499037111415,-0.419639531343389,0.215977718453767
-0.423488996077207,-0.213905686103691,-0.419591889578337,0.216475566408519
-0.423604162464681,-0.214375231400136,-0.419515134915164,0.216709224189414
-0.423416737837268,-0.21459815705013,-0.419540845081788,0.217037303332639
-0.423340275246086,-0.214596162886131,-0.419567492549651,0.217137232337482
-0.423141833621049,-0.214866446775343,-0.419855196426994,0.217333537404135
-0.423140579704503,-0.214978697259491,-0.41981953214657,0.217502623882919
-0.423216861110611,-0.214999661041984,-0.419706039207436,0.217438904442424
-0.423278357325693,-0.215146183780921,-0.419990954973313,0.217694994124082
-0.423190262007361,-0.215715852039254,-0.420068660660435,0.217851983814522
-0.42337177925084,-0.215870012691036,-0.420120049102861,0.217997234806762
-0.423471154050499,-0.215924806621573,-0.41997534840449,0.218121037601936
-0.423758858110737,-0.21606405434852,-0.419957808989246,0.218449542550358
-0.423807815561001,-0.215997778457834,-0.419720688180186,0.218700170011269
-0.423776506545552,-0.216109102163442,-0.419728844076642,0.219000072202639
-0.423794520718023,-0.216290123225149,-0.420009148947472,0.219226285167022
-0.423774089863963,-0.216478910473174,-0.419654218756441,0.219522071861747
-0.423728064109419,-0.216812834203244,-0.419672299024958,0.219815145964299
-0.423647388777236,-0.21707317346667,-0.419745812487391,0.220062946286972
-0.423677351779018,-0.217343036259138,-0.419782535802344,0.220430674074847
-0.4238107155904,-0.217736336394758,-0.419886732629078,0.22057170369405
-0.423808407539252,-0.217972417622952,-0.419982857988809,0.220680971876795
-0.423660470740663,-0.218145209203203,-0.419972762407771,0.220923836170394
-0.423401793069097,-0.218295675204042,-0.419847859254487,0.221120581185662
-0.423341478577742,-0.218303931928304,-0.4198391188823,0.221369204580249
-0.423349272498325,-0.218549116025319,-0.419614842606297,0.221743007418064
-0.423529090533664,-0.218771848696479,-0.419600832892702,0.221941411853028
-0.42354900764173,-0.21899053583091,-0.419621487261556,0.222082170227671
-0.423582041424413,-0.219126996173286,-0.419898648519363,0.222084829789149
-0.423540873149798,-0.219313291528868,-0.419804468848062,0.222139755869181
-0.423427613847203,-0.219539043087288,-0.419600567618827,0.222257113826047
-0.423521614537436,-0.219658536207336,-0.419691484407319,0.222425151472281
-0.423410728069823,-0.219904393495406,-0.419766407594521,0.222761070799483
-0.423178648900091,-0.220161024188364,-0.419922702925172,0.222741855053116
-0.422985577526258,-0.220300061242186,-0.420125430439258,0.222736490872532
-0.422902527138901,-0.220465612421006,-0.420214090596731,0.223177749296328
-0.423251716407318,-0.220690070767215,-0.420390485121,0.223586987115398
-0.423443139758922,-0.220845067312602,-0.420195227251034,0.223609063474916
-0.423274455496902,-0.221017867730798,-0.420487937325739,0.223950671474187
-0.423371592857956,-0.221253474135881,-0.420659689065117,0.224262443702474
-0.423212770247949,-0.221505206928633,-0.42073494857775,0.224610907304172
-0.423319196723829,-0.221458192865422,-0.420722887617323,0.224831194642668
-0.42321361887153,-0.221434585961846,-0.420646019497247,0.225013666775057
-0.42321758522442,-0.221672815861865,-0.420764659650843,0.224965582985122
-0.423154214921733,-0.221971898839259,-0.420839360787235,0.225117945726931
-0.423227955123633,-0.222227413798556,-0.420518823262423,0.225563597568036
-0.42344559450536,-0.222472202993581,-0.420333417407193,0.225953658982275
-0.423515969140838,-0.222528494963776,-0.420568406454032,0.226086560092505
-0.423801548897421,-0.222927408679433,-0.420592865295781,0.226346346509759
-0.423941188158773,-0.22307916127062,-0.420831901420922,0.226528069229532
-0.424095814661871,-0.223523997427616,-0.421157388613555,0.226765177853609
-0.424218270230063,-0.223605967239183,-0.421398430414399,0.226936986806546
-0.424480755215651,-0.22383582202453,-0.421382017806126,0.227140284318237
-0.424329281260949,-0.223844641318982,-0.421357101008229,0.227406471523395
-0.424197404725546,-0.224004421346523,-0.421267317916752,0.227548157974526
-0.424005941234198,-0.224065855279407,-0.421455828341352,0.227743742352417
-0.424176738427986,-0.224242231677465,-0.421545296009131,0.227742318906913
-0.424065860202209,-0.224304238019389,-0.421511082214877,0.228105783774576
-0.424204177534621,-0.224334809675997,-0.421523351973428,0.228235705864672
-0.424282223110431,-0.224752618086593,-0.421554656184631,0.228385973835324
-0.424201479161443,-0.224822893738298,-0.421469911554909,0.228761389327049
-0.424195672480276,-0.225065802476951,-0.421357804678388,0.228799789986568
-0.424327528307204,-0.225601290198544,-0.421573166799677,0.228864023895126
-0.424302152877031,-0.225957157440208,-0.421561801110808,0.22911406735457
-0.42439115770281,-0.22626710713574,-0.421749778322366,0.229216266135103
-0.424477525638188,-0.226387141619004,-0.421686075007029,0.229537037348163
-0.424456034931012,-0.226745712548504,-0.421516678320583,0.229872132714413
-0.424286959569732,-0.226667478721861,-0.421593083408909,0.229696338721306
-0.424406331458172,-0.226925414022894,-0.421722442231361,0.230066464448612
-0.424283397518092,-0.227129313714693,-0.421373974455697,0.230173269144072
-0.424288871415231,-0.22714233601622,-0.421272708874168,0.230409492566739
-0.424133085671216,-0.227228608419707,-0.421307937656816,0.23055058835033
-0.423964540364342,-0.227280719472193,-0.42118633659446,0.230953634868914
-0.423801238424358,-0.227651720263916,-0.420937738132631,0.231199132323287
-0.424017404952922,-0.227836939964848,-0.420962874105379,0.231495074765404
-0.424062280110992,-0.228077610141988,-0.420842262644585,0.231701886139374
-0.423975333927224,-0.22824852841069,-0.420910267131744,0.232129114595101
-0.424045363938224,-0.228534048237076,-0.420847804419818,0.232284331285289
-0.424240393039142,-0.228573133440174,-0.421163129244253,0.232462812367215
-0.42432720052176,-0.22889922939065,-0.421258061013556,0.232884886799087
-0.424430524265997,-0.229044395635847,-0.421086392830239,0.233224279590458
-0.424523214317527,-0.229369142791218,-0.421356350030695,0.233400425426427
-0.424490622122827,-0.229829905108733,-0.421040442632541,0.233944181554989
-0.4244381367069,-0.229931975029864,-0.421134651593708,0.234177666606676
-0.424522380762387,-0.230215346141511,-0.421286986843452,0.234456123485186
-0.424409883218097,-0.230217647150204,-0.421213705016673,0.234794267092234
-0.424569832197198,-0.230624481511723,-0.421439230248322,0.234872356910402
-0.424494279445322,-0.230630468882,-0.421537130707595,0.235331224307159
-0.424507015598117,-0.230871541716077,-0.421724830057151,0.23545071589696
-0.424488565264927,-0.23113126291789,-0.421500646360498,0.235661595592701
-0.424753279354778,-0.231385156578988,-0.421446993558303,0.235747118397047
-0.424796513796194,-0.231631075023,-0.42133787599522,0.236312746600395
-0.42488493814331,-0.231754510508058,-0.421434743210477,0.236356775209956
-0.424678311713096,-0.231883746938835,-0.421336439233424,0.236308140630963
-0.424640813763532,-0.231985850256328,-0.421259557058593,0.236692657006998
-0.424744789750601,-0.232382997970643,-0.421368910663545,0.236815030977865
-0.424815597853885,-0.232538350551036,-0.421247699958791,0.236917206729126
-0.424908798333491,-0.232740287111485,-0.421195263890996,0.237184618105243
-0.424999381813174,-0.232963558693116,-0.421297146963538,0.237445676790298
-0.425035962615969,-0.232902204585998,-0.42151788233711,0.237673143925894
-0.424969474230678,-0.233061683661288,-0.421365216749095,0.237747799619181
-0.425052769834964,-0.23339463167828,-0.421489443734199,0.23787673991099
-0.424972242525624,-0.233610415558206,-0.421678807111389,0.237999735498322
-0.42498728957542,-0.23394608204849,-0.421559309754028,0.23807251331664
-0.42514933443554,-0.23401304162117,-0.421625083781885,0.238233859673967
-0.425323813963117,-0.234139983648979,-0.421508680480798,0.238432735239793
-0.425407698593828,-0.234159845178626,-0.421349315640492,0.23854497866438
-0.42525768098667,-0.234369240401872,-0.42144253243066,0.238838513080991
-0.425286619714112,-0.234614445137147,-0.421158210627447,0.239207152782059
-0.425400719569352,-0.234881142960363,-0.421228817439727,0.239585232672408
-0.425344036112536,-0.23494593461357,-0.421345596783803,0.239870391552555
-0.425379682046739,-0.235374116262604,-0.421567930400079,0.239858958259655
-0.425321862201463,-0.235560779549036,-0.421585406615712,0.240105722229833
-0.425619598654258,-0.23581154966989,-0.421667494450407,0.240535441248873
-0.425578593090449,-0.235877349458982,-0.42170993570845,0.240748366529242
-0.425505079683316,-0.236118195829398,-0.421657718952385,0.240968725645469
-0.425338564473676,-0.236299216276495,-0.421796185814828,0.240969156080867
-0.425451819172535,-0.236728687972722,-0.421766010111927,0.241188131390401
-0.425645893655325,-0.236925605784015,-0.421926557300722,0.241359004823319
-0.425529430388786,-0.237071875482538,-0.421985568708947,0.24172797768685
-0.425607153259956,-0.237188122961499,-0.421863491819031,0.241673740743558
-0.425587955771152,-0.237437812694974,-0.421976349950359,0.241854344302007
-0.425781261004438,-0.23763916172875,-0.421990374935887,0.242172490260279
-0.425945175770582,-0.237886438222906,-0.42182435505904,0.242446952683065
-0.425957923192989,-0.238018286430057,-0.421815837761425,0.242629349207998
-0.425737401216338,-0.238403326451784,-0.421683727298173,0.242644562301354
-0.425727927147706,-0.238503401347007,-0.421517403313669,0.242908465369471
-0.425572562722402,-0.238955193904708,-0.421563053891315,0.243098083009704
-0.425571747319249,-0.239157880490019,-0.421811451883326,0.243353879739816
-0.425365145850147,-0.239425721457056,-0.421528095421843,0.243660612718684
-0.425301121269446,-0.239800925843322,-0.421697877682534,0.243784928252638
-0.425379978377292,-0.239874450092031,-0.421739146140933,0.243945519187994
-0.425638745282091,-0.240147792985535,-0.421698749308053,0.24409796654903
-0.425578239285293,-0.240359574268213,-0.421496874269725,0.244170682766515
-0.42562812961908,-0.240619226531366,-0.421236444348121,0.244332453676254
-0.425800649101402,-0.24093314393147,-0.421275344584727,0.244628496516324
-0.425734737522377,-0.241189562584136,-0.421050107819988,0.245003597073429
-0.425716004127963,-0.241557646737842,-0.420928713889129,0.245307994127384
-0.425434790593557,-0.241536418555139,-0.420830322276626,0.24539729997182
-0.425242239642044,-0.241360941972058,-0.420808894040007,0.245662173631825
-0.42540469142522,-0.241630528704691,-0.420896854682037,0.245897008385112
-0.425378143584929,-0.241861638787456,-0.420664338117383,0.246070333677148
-0.425426627929103,-0.241869341009706,-0.420573533012104,0.24625469370426
-0.425306040343905,-0.241891310141674,-0.420678384081728,0.246327412607212
-0.425398290188222,-0.241871788423437,-0.420819645069434,0.246386934201339
-0.425598563674645,-0.242102936570054,-0.420982123862511,0.246401099566629
-0.425295798687177,-0.242186204070652,-0.42095546343245,0.24663839309472
-0.425560360690097,-0.242546392416976,-0.420613011226305,0.246886350082859
-0.425462118412992,-0.242654022954279,-0.420627165171665,0.2469750107322
-0.425478006696255,-0.242741750051171,-0.420353313005671,0.247239597056021
-0.425406251957876,-0.242977391002832,-0.420264892289145,0.247470102655021
-0.425401004082104,-0.243245829757948,-0.420302559108032,0.247782732633261
-0.425272263675527,-0.243678804898632,-0.420430021892821,0.247847143731301
-0.425463960147745,-0.243970997688155,-0.420644843432739,0.248033911228292
-0.42575498082703,-0.244281749737238,-0.420672979632183,0.24832646687378
-0.425733332921226,-0.24451536079741,-0.420721183451495,0.248549341013709
-0.425644869783089,-0.244457822538872,-0.420881821143988,0.248723552265919
-0.425878913803498,-0.244767005142058,-0.421065630535872,0.248803240312496
-0.426144752394572,-0.245092891301348,-0.420841936511686,0.249219424672688
-0.4260345021737,-0.245386004526144,-0.420915345040552,0.24972998382778
-0.425914532367076,-0.2455950813905,-0.420707648516137,0.249802394460627
-0.425798551298444,-0.245633482729188,-0.420768113490328,0.249633643115838
-0.425596473331728,-0.245830174566602,-0.420961969181184,0.249828282885337
-0.425458581373147,-0.246168524680593,-0.421380926756762,0.24991104902516
-0.425502842018858,-0.246368143434045,-0.42150647519121,0.250233310256226
-0.425426699665879,-0.246442432072533,-0.421320399986012,0.250161175750405
-0.42533328192147,-0.246625445975037,-0.421330145280889,0.25028622399844
-0.425307431583944,-0.246827303187128,-0.421201273896118,0.250654763178834
-0.425206378100719,-0.246537608827892,-0.42110709764085,0.251011811010703
-0.42536748374987,-0.246784567113211,-0.420891919949214,0.25139220104185
-0.425271148592601,-0.246841319750062,-0.420790653318956,0.251704565600259
-0.425252880447197,-0.247115118655081,-0.420532987993626,0.252096497086808
-0.425316396690809,-0.247660143800133,-0.420316718779467,0.252109048320923
-0.425130183210515,-0.248164759707171,-0.420364483597491,0.252224307298909
-0.424946687435276,-0.248639672876111,-0.420498787812887,0.252452487834969
-0.425069416659209,-0.248943741215048,-0.420564870839637,0.252823369900377
-0.424883605911787,-0.249101876406652,-0.420224075504075,0.253060722985122
-0.425037854470337,-0.249299773553897,-0.420276108241563,0.25332002132803
-0.425072206297346,-0.249551378503929,-0.420259346982798,0.25320813643855
-0.425165629945607,-0.249745312575739,-0.420200994855366,0.253169994143481
-0.425156693657876,-0.250061441363291,-0.420211053914317,0.253407065735584
-0.425358842448546,-0.250293787921701,-0.4203306046059,0.253558393981256
-0.42553758077858,-0.250462266322527,-0.420600167593245,0.253724746314733
-0.425817550974586,-0.250498687279907,-0.420746315459502,0.254076364469372
-0.425776420180816,-0.250775734557639,-0.420692626084516,0.25433436599687
-0.426003763712009,-0.251161179994631,-0.42070205171749,0.254425262772788
-0.425936156167872,-0.251387988756164,-0.420573688616066,0.254708633051831
-0.425934319266708,-0.251461750920151,-0.420431250979771,0.254969866029253
-0.4259445140546,-0.252017700922832,-0.420599008144875,0.255322258517924
-0.426142196720506,-0.252237952932674,-0.42048570251448,0.255822674425562
-0.42613840898796,-0.252331084892979,-0.420643678602658,0.256091304658829
-0.426308530285165,-0.252520201999599,-0.420506289165677,0.256299321728858
-0.426216709193841,-0.252703657401066,-0.420573291577493,0.256433221172661
-0.426299184907772,-0.25298464988393,-0.420528352698472,0.256916543842711
-0.426117045237194,-0.253347494438056,-0.420619878382424,0.257057228467217
-0.426344270983903,-0.253633043542695,-0.420789963314875,0.257144575492526
-0.426585330057683,-0.25381077887228,-0.420629436796779,0.257368700132994
-0.426611792956201,-0.253994679994364,-0.420795696753776,0.257764955799726
-0.426547821090639,-0.253880251921839,-0.420691267659269,0.257888063325218
-0.426885204131402,-0.254051647611238,-0.420649322213606,0.25827514822714
-0.426970369823417,-0.25428332676472,-0.420894770366101,0.258488100189537
-0.426702733167648,-0.254530638547498,-0.42088666224258,0.258755896272816
-0.426693130698401,-0.254776767619311,-0.42057790869176,0.258798638273427
-0.426669657643144,-0.255091072816267,-0.420677612414364,0.259034124349228
-0.426755872768445,-0.255203247301057,-0.420491183305538,0.259215022504312
-0.426881339167379,-0.255479370487175,-0.420625800022973,0.259285850043136
-0.427015106500562,-0.255858971720543,-0.420709856005588,0.259375493225733
-0.426706170602078,-0.256173467104064,-0.420684659131128,0.259585184424539
-0.426627863122397,-0.256226837638521,-0.420710616587605,0.259709798794624
-0.426918144963592,-0.256503429714743,-0.420630772181665,0.259949574697735
-0.42700787782291,-0.256491827951869,-0.420233096620006,0.26005473624441
-0.427198110379388,-0.256761759526191,-0.420255685183448,0.260281310832643
-0.426999901138907,-0.256729834401492,-0.420614503877043,0.260325057621345
-0.427374113122498,-0.256931435500049,-0.420692666709617,0.260804319351199
-0.427474479606488,-0.256749077054146,-0.420627472049704,0.261110608901501
-0.427124378059968,-0.256860870336878,-0.420551732776771,0.261335806601895
-0.427183612580049,-0.256831454098234,-0.420558874895981,0.261599154718795
-0.427021526990958,-0.25703735070223,-0.420678897785824,0.261798946207056
-0.427052343276179,-0.257129216997225,-0.420719703633575,0.262085785611859
-0.426935197314005,-0.257395662135495,-0.420776101468212,0.262354043326496
-0.427005301147238,-0.257394133167213,-0.420935717971748,0.262333507762958
-0.426923920235914,-0.257562717783432,-0.420763546259227,0.262767674329514
-0.427197172058122,-0.257712240800084,-0.42073477895197,0.26315959022727
-0.426908108331892,-0.257722316577804,-0.420515249935542,0.263353409520432
-0.426935372221057,-0.257885360727759,-0.420368344595003,0.263360067653797
-0.427174131857337,-0.258037918344515,-0.420561438212665,0.263640896319745
-0.427292030017402,-0.258258853154788,-0.420416085373495,0.263828187457778
-0.427380544836867,-0.258341013809076,-0.420295357468106,0.26392123436569
-0.427324990307585,-0.258519951567966,-0.420137283031793,0.264310890460137
-0.427470306711896,-0.258589653708608,-0.419927986061129,0.264658499310605
-0.427409902954769,-0.258784510434093,-0.419836390053972,0.264958247555497
-0.427467789693723,-0.25903215110783,-0.419998865764719,0.265165779132633
-0.427454328173712,-0.259260085917805,-0.42002652625876,0.265245758069944
-0.427527541727353,-0.259555807604488,-0.420213150644808,0.265195524244612
-0.427455983327459,-0.259765238010603,-0.420014100406377,0.265287247174402
-0.427470546496521,-0.259825068740735,-0.419567893856101,0.265518650442924
-0.42755070938383,-0.259877916929941,-0.419601128288795,0.265594087795792
-0.42771441208466,-0.259818083937055,-0.41948252848652,0.265818389175891
-0.427958854640219,-0.260113674206403,-0.419520044974294,0.266220626605966
-0.427846311727132,-0.260228828087179,-0.419349019718078,0.266616520569121
-0.427666404926141,-0.260270073625588,-0.419335213943945,0.267102807355594
-0.427864456867357,-0.260314581833464,-0.419466565041881,0.267298263998921
-0.427897364046138,-0.260574427510827,-0.419399235686543,0.267390738797765
-0.427981673492054,-0.260934443441059,-0.419220559899005,0.267612174461201
-0.42791828581877,-0.260997461971267,-0.418850198275418,0.267604531150487
-0.428073591121131,-0.261193811480413,-0.418722597773035,0.267773865531146
-0.427990705166889,-0.261412999106511,-0.418986265238841,0.267903085651918
-0.428104344852882,-0.261467338512936,-0.419195266872513,0.2680823625675
-0.428308233468603,-0.261853466008898,-0.419038245641936,0.268300247737718
-0.428399500542214,-0.262273352235484,-0.418981294901295,0.268580314576123
-0.428433990253778,-0.262374147192891,-0.418656387599644,0.268693067629757
-0.428296220052054,-0.262545549165431,-0.418600791349299,0.268900542315787
-0.428279248617924,-0.262565419928633,-0.418455293948562,0.268980663394817
-0.428083093052893,-0.262826336773219,-0.418418995999583,0.268826971613261
-0.427996742398656,-0.263284481358352,-0.418438513267339,0.268898192335905
-0.428087813597761,-0.263550116095986,-0.418402430083925,0.269178425426852
-0.42795618007567,-0.263793237599487,-0.418307578458981,0.269458144560695
-0.42801821035316,-0.264158590967734,-0.418413833770511,0.269705355988342
-0.428076616267839,-0.26427876399833,-0.418119824449387,0.269721569268787
-0.427903466579645,-0.26450723059688,-0.418188197838954,0.269904718785137
-0.427815146697312,-0.264800581983631,-0.418251630751189,0.269986458880856
-0.427776485535866,-0.26485429974682,-0.418192727801942,0.270089173590646
-0.427780866348528,-0.26506793332709,-0.418105160742252,0.27008947180816
-0.427669509071789,-0.265193946007616,-0.418008948798901,0.270217941193675
-0.427772893271866,-0.265204303507327,-0.417968088689407,0.270641973243483
-0.427856627166256,-0.265212690141077,-0.417828448523337,0.270763292274695
-0.428036840750706,-0.26531564219618,-0.417594174595191,0.270958323990936
-0.427912371001319,-0.265465164516098,-0.417772557563004,0.271240968727675
-0.427897825368913,-0.265516533634432,-0.417683655271656,0.271701811238267
-0.427922766144444,-0.266012780318483,-0.418076393096298,0.271863672233676
-0.427930726021062,-0.266248366847608,-0.418312997014167,0.272168316629177
-0.428022532141106,-0.266555985976207,-0.418535667388453,0.272497747484315
-0.427752680753901,-0.266730713519712,-0.418399288925157,0.27248034692853
-0.428126005000834,-0.266772882252142,-0.418472387322077,0.272560961649087
-0.427883128166635,-0.267037526096352,-0.418360899164787,0.272660932521849
-0.427915509415044,-0.267387710604515,-0.418394010762873,0.272626918602435
-0.428002257780802,-0.267749781501213,-0.418302329672561,0.272877846143688
-0.427915062249987,-0.267987317994959,-0.418179651058684,0.273008159696065
-0.427719044487943,-0.268374521753103,-0.418183574974855,0.27323109576076
-0.427620695513421,-0.268571716673838,-0.41804091245536,0.273480109130116
-0.427679188910686,-0.268871765506434,-0.417996729351194,0.273690137794529
-0.427701045972186,-0.268691191660174,-0.418173691368457,0.274267299485988
-0.42787302034096,-0.26909664514286,-0.418362364476512,0.274722529681391
-0.428007905764781,-0.269523230456846,-0.418429024282856,0.275038692646544
-0.427778537229077,-0.269574916095364,-0.41842821616088,0.274824996036492
-0.427602807737897,-0.269578876359617,-0.41851892437526,0.274920750108296
-0.427921283629094,-0.269690198775308,-0.418561135676526,0.275381735356337
-0.428064737443319,-0.269732687348885,-0.418597933651343,0.27566261293985
-0.427997506375814,-0.269979391392935,-0.418430574615474,0.275599046065966
-0.428003858652699,-0.270209291200988,-0.418451882477215,0.276021869858748
-0.427890153990441,-0.270291514276874,-0.4183735438062,0.27634751000264
-0.427719226718639,-0.270448500822026,-0.41808625649194,0.276573975536086
-0.427710876828452,-0.270564978610083,-0.417839810291537,0.276698453262486
-0.427909091152938,-0.270663491837358,-0.417779929200371,0.276939378980685
-0.427862155388488,-0.270842521058358,-0.417950527117607,0.276951720291363
-0.427928311424776,-0.271313489022117,-0.417965037124854,0.277276641851402
-0.427945021384983,-0.271267121421874,-0.418043494109611,0.277448841785943
-0.427741591487996,-0.271277712230356,-0.417583310376782,0.277522540881059
-0.428082137321446,-0.271277889910776,-0.417536361820262,0.277899606209363
-0.42811751450835,-0.271349821651544,-0.417385263029607,0.277895662485624
-0.428287425636618,-0.271620122172392,-0.41765704281154,0.277915506647593
-0.42829246084767,-0.271948092414834,-0.417754735540915,0.278124959781194
-0.42846345357913,-0.272122900123436,-0.417548604285478,0.278312761113037
-0.428257766251313,-0.272304674821928,-0.417419526330468,0.278370521269282
-0.428022463395766,-0.272469242596099,-0.417449312105195,0.278605292297096
-0.427908582419707,-0.272553271952048,-0.417430355300834,0.278909963684707
-0.427920118542954,-0.273022466824012,-0.417456011717551,0.278952151219043
-0.428014629086179,-0.273041711362817,-0.417552834382328,0.279087334324687
-0.427720199995268,-0.273113415026441,-0.417496454381105,0.279221039274394
-0.42769154900739,-0.273056177607315,-0.417382018002273,0.279423802350439
-0.427802491178926,-0.273031986805115,-0.41757779853346,0.279490503828343
-0.427815563309229,-0.273098344180511,-0.417573255357193,0.279511919285279
-0.427683485598785,-0.273407699504162,-0.417314325838415,0.279517910331904
-0.427625444473253,-0.273619514088875,-0.417491842357031,0.279699067038441
-0.427627728055373,-0.27383414228249,-0.417566009148884,0.279981303954209
-0.427662318522455,-0.273936852628871,-0.417465781451421,0.280232272492147
-0.427600377698569,-0.274007551171114,-0.417394175057826,0.280434086706214
-0.427573795887451,-0.274280463091145,-0.417429434603072,0.280638537849782
-0.427439616614038,-0.274451763058816,-0.417393127136342,0.280734277041389
-0.42745243020183,-0.274603520536115,-0.41741318982739,0.280819276405904
-0.427307265650098,-0.275125007493273,-0.417214792229536,0.280933873064144
-0.427212465788743,-0.275498915376413,-0.417298410266624,0.28127410956362
-0.427061850700779,-0.275618570947836,-0.417495645390711,0.281414958473238
-0.427267788509635,-0.275978584594873,-0.417710321974321,0.281502128429024
-0.427023787360156,-0.276205976351322,-0.417688306960402,0.281593189403231
-0.427228389502422,-0.276297323039447,-0.417938304037845,0.281801221538173
-0.427313114869307,-0.276283507708574,-0.417784972113393,0.282026063378626
-0.427374999462894,-0.276353041713022,-0.417732655256877,0.282111282653478
-0.427414797327555,-0.27655050767108,-0.417616696819374,0.282250045485354
-0.42734901656248,-0.276530763259271,-0.417357605052247,0.282225206355378
-0.427342695681967,-0.27675275756935,-0.417344566408667,0.282309124265241
-0.427301548153082,-0.277164633852922,-0.417284462318932,0.28221829406495
-0.42721260692437,-0.277079436950345,-0.417592759131422,0.282404549316349
-0.427096208963047,-0.277241974906112,-0.417848416858852,0.28270428650665
-0.426880871271327,-0.277865240159281,-0.417871102224111,0.28266806217704
-0.426989710141893,-0.278181564444723,-0.41773588073198,0.282837127415082
-0.426997739766512,-0.278452258096048,-0.417637735660236,0.283042327842471
-0.426858600870986,-0.278495900416731,-0.417728979874878,0.283486529118692
-0.426625697446428,-0.278624419477271,-0.417708592573763,0.283726500223865
-0.426776558174189,-0.2784420968891,-0.417579652157529,0.283908705060922
-0.426709676035502,-0.278585368524073,-0.417661542294963,0.284329971391175
-0.426792096324488,-0.278783459758814,-0.417569465708598,0.284500245815864
-0.426459543705848,-0.278921134674563,-0.417569608360437,0.284508360801262
-0.426521564644207,-0.279167992075661,-0.417535034170706,0.284558661682645
-0.426457495696832,-0.279307465856979,-0.417507809813087,0.284915833692941
-0.426640997989489,-0.279358392376499,-0.417287871624489,0.285375889741028
-0.426683463596268,-0.27942526432851,-0.417268571224893,0.285293394155136
-0.426636114580433,-0.279490123106116,-0.417319897107107,0.285700747448039
-0.426525565174946,-0.279615340702958,-0.417261483332645,0.286057158868221
-0.426624214662157,-0.279913968086975,-0.417470365778096,0.286261731176675
-0.426556962825172,-0.280053723638451,-0.41757475169166,0.286351418469119
-0.426524836904293,-0.27997758233141,-0.417597086138982,0.286591179712582
-0.426563609785912,-0.280061221980193,-0.417662013381883,0.286579192447591
-0.426509095714748,-0.280179913635295,-0.417521753788208,0.286972053093078
-0.426608871917111,-0.280266652669707,-0.417606335554246,0.28711760933304
-0.426500953175325,-0.280343188363983,-0.417709802465844,0.2875894540074
-0.426408807990841,-0.28070229987927,-0.417583222138855,0.287876301982367
-0.426504149563793,-0.280957334021002,-0.417525623169667,0.287905815108746
-0.426592718816789,-0.281062736400925,-0.417522616661598,0.288229946805614
-0.426420060863758,-0.281026258663953,-0.417498724530866,0.288430376757015
-0.426460741981462,-0.281284848603373,-0.417357942825827,0.288487673559752
-0.426486503375671,-0.281653262663525,-0.417371164651638,0.288666547501946
-0.426239938019268,-0.281873325771802,-0.417538466088589,0.288934353325067
-0.426166456832734,-0.282109107578203,-0.417583400658947,0.289236279024094
-0.426044595186675,-0.28229083430548,-0.417449067194974,0.289556210860297
-0.426184503667653,-0.282819356505339,-0.41740108062165,0.289863539857467
-0.426095719534432,-0.283197044721448,-0.417275634648866,0.290179262249642
-0.425993229968424,-0.283676957178211,-0.417104428791549,0.290457582239485
-0.425736180370938,-0.283762700677118,-0.417108352217337,0.290791981240577
-0.425867290262921,-0.283812140409563,-0.417282243762136,0.290873780812928
-0.425917749218925,-0.284122665295618,-0.417246610058972,0.290815527657634
-0.425963381347394,-0.284444312793019,-0.417561737881967,0.290834200102217
-0.425993337267238,-0.284896788852032,-0.417800633631307,0.290960484317649
-0.425819819039128,-0.285074052198198,-0.417807480836993,0.291395008602975
-0.426074033118401,-0.285207610825814,-0.417612296324311,0.291604449941063
-0.426081505458159,-0.285474663435568,-0.417696134629007,0.291720695099562
-0.425871234434605,-0.285588483145681,-0.417712284256467,0.291964933820422
-0.425957418682311,-0.285734595629736,-0.417619947112007,0.292326542141837
-0.4257566904418,-0.286043784902328,-0.417262088674209,0.292402551946746
-0.425597987640176,-0.285994795741408,-0.417310269621951,0.29256080829592
-0.425507611370907,-0.286281666663502,-0.417199796374136,0.293041226070628
-0.425544352813915,-0.286357961353774,-0.417002566660256,0.293157470160501
-0.425369422749103,-0.286542592914171,-0.417077921922173,0.293142606446831
-0.42546300433804,-0.286760336506091,-0.417028577473558,0.293465705241631
-0.425472296374712,-0.286934360765186,-0.417062639188538,0.293495410314201
-0.425487280820636,-0.286906779605329,-0.417146632349017,0.293918117993097
-0.425404746249316,-0.287038402959236,-0.417058703281742,0.294111201650836
-0.42530148687815,-0.287102657485723,-0.417086297097301,0.294222924625483
-0.425225442413743,-0.287050687406015,-0.416938821493673,0.29431307503914
-0.425431798690417,-0.287362653741974,-0.416906853922279,0.294340851686775
-0.425281373006533,-0.287633232801943,-0.416580049039119,0.294460220417672
-0.425110126646768,-0.287867706777928,-0.416704141042482,0.294554594328583
-0.424948922927536,-0.287988538156471,-0.416894517371679,0.294840105086144
-0.424844686397544,-0.288061419393769,-0.416729767638906,0.294899489884479
-0.424756097724111,-0.288215141063393,-0.416749800363662,0.294924719026782
-0.424397958608308,-0.288591016116411,-0.416768185985363,0.295169233578814
-0.424335393228009,-0.288681363941766,-0.416929292894025,0.295250399070816
-0.424356013707843,-0.289015083263802,-0.416637972886829,0.295292596385009
-0.424277287047462,-0.289006712813329,-0.416521353666639,0.295381269888175
-0.42427713095355,-0.289286570252742,-0.416577471232286,0.295605209702274
-0.424166141745558,-0.289406469021035,-0.416670435157746,0.295927972002281
-0.424460156666212,-0.289478767696251,-0.416457706159054,0.296376280114497
-0.424582791713168,-0.289618691661448,-0.416588030845934,0.296509620005426
-0.424363073740429,-0.289787467444974,-0.416606650252933,0.296446870639776
-0.42443944857963,-0.29008596039212,-0.41631693228845,0.296731929939647
-0.424431353483991,-0.290224473164037,-0.416097533237335,0.296938829369889
-0.424388345625135,-0.290558066566508,-0.416252672425745,0.297033897776911
-0.424533205236848,-0.290988180438533,-0.416347100194319,0.297313829753594
-0.424383077956857,-0.291014081449097,-0.416505345199115,0.297648627534678
-0.42451349352421,-0.291226031884759,-0.416351934352309,0.297975179359821
-0.424458723203922,-0.291410219281431,-0.416832324982182,0.298153866958354
-0.424342149139696,-0.291429325709894,-0.416520420890316,0.298439188256986
-0.424175257631228,-0.291479452865771,-0.416685969543471,0.29844652242719
-0.423903603666237,-0.291445740076278,-0.416456473679891,0.298567648401822
-0.423609162028772,-0.2915387719989,-0.416631357126455,0.298679851334341
-0.423469083605484,-0.291815269222328,-0.416679134196407,0.298863694077083
-0.423546152247859,-0.291866201796445,-0.416600100144201,0.299230330013277
-0.423502814448372,-0.292093944692798,-0.416481421198279,0.299240646109197
-0.423188435457313,-0.292466652736304,-0.416444582497697,0.299563586461223
-0.422940028731622,-0.292662255062547,-0.416427664934913,0.299866825935397
-0.422974441137526,-0.292723677949467,-0.416197422904819,0.300102232207271
-0.422774841287934,-0.292808065882841,-0.41646451680577,0.300324502527674
-0.422748310784588,-0.293095312140069,-0.416432273843914,0.300329163734555
-0.422718342596001,-0.29348492569978,-0.416333145439967,0.300629429421726
-0.42247501449758,-0.293712592979601,-0.416376511460441,0.300864008439946
-0.422480320673783,-0.293786989989695,-0.416261414133028,0.300988805300305
-0.422462830391248,-0.293777379571789,-0.416115373869249,0.301121089147128
-0.422462724394671,-0.29378692388334,-0.416151400236608,0.301238184804155
-0.422627817690564,-0.294200648592664,-0.416121709706981,0.301366000164524
-0.422562839100062,-0.294669587193002,-0.416320345349509,0.30173463514646
-0.422319108196829,-0.294833748305513,-0.416528900278586,0.302027923224835
-0.422234277543064,-0.29488309249279,-0.416585068007547,0.302170800998368
-0.422197021993594,-0.295146278253505,-0.41666795061532,0.302355966739982
-0.422021491574696,-0.295468637427338,-0.416720734572008,0.302514436435904
-0.421946920954262,-0.295546552372461,-0.416837328907831,0.302669470869479
-0.422098097511973,-0.295597744451773,-0.416840308479404,0.303243844587268
-0.422112573727924,-0.295538607515099,-0.417064169957428,0.303352228910474
-0.422001122241296,-0.295631491801785,-0.41711880986274,0.303577341604597
-0.421833422041926,-0.295903154679702,-0.41683123636382,0.303769037781712
-0.422008868494341,-0.296022562151189,-0.416837813459612,0.303945731752186
-0.422298814293114,-0.295949971477847,-0.416505965302258,0.303914993580762
-0.422203737114489,-0.296010805865511,-0.416434659369138,0.304419513150176
-0.422170347441636,-0.296097194259563,-0.416410164036148,0.304508659485093
-0.422026477575802,-0.296242349383697,-0.416262905815502,0.304639015236142
-0.421955768814087,-0.296413995892358,-0.416105299527296,0.304706241518279
-0.421958659385376,-0.296446446577636,-0.416045695234473,0.304977225345561
-0.42172318621754,-0.296884039024192,-0.416164460840264,0.304918275248257
-0.421693183035751,-0.297230612093146,-0.416193540922792,0.305036515006016
-0.421646026378512,-0.297376367134214,-0.416297308377318,0.305166392066477
-0.421667258998228,-0.297477927244478,-0.416115251140405,0.305493650733274
-0.421824910630089,-0.297405450432603,-0.41609452197744,0.3055743816416
-0.421930258173276,-0.297544799372408,-0.416218121298642,0.305919803592454
-0.42187014729331,-0.297851951895836,-0.415897402597613,0.306192846876108
-0.421906896003932,-0.298279945770625,-0.415599280020542,0.306330508374044
-0.42171984135728,-0.298353739201963,-0.415658929021036,0.306557754197748
-0.421951659163346,-0.298642602474323,-0.415506319203723,0.307020985715314
-0.421843025455226,-0.298845659453515,-0.4154288565695,0.306978638404453
-0.421882820915144,-0.299210418205348,-0.415525025963147,0.30699041068037
-0.42207363944428,-0.299486052470744,-0.415754625330857,0.307225907027785
-0.422052761924411,-0.29957975874196,-0.41567851675433,0.307163707746667
-0.422163085797405,-0.299913576945448,-0.41549726568081,0.30713783847955
-0.422218835078325,-0.299870866309448,-0.415521336610921,0.307027829826997
-0.422423989713111,-0.300615606328754,-0.415671890793449,0.307441382237704
-0.422328432508193,-0.300701361080645,-0.415507650377443,0.307786994060323
-0.422358840795041,-0.3008363035812,-0.415365677979118,0.308001258741886
-0.422420386043032,-0.300940852286882,-0.415548302821539,0.308305918080418
-0.422479926655066,-0.30113723366756,-0.415172943977774,0.308599544433905
-0.422336750442748,-0.301477474728439,-0.415535509012535,0.308601799942188
-0.422232428122596,-0.301615832627155,-0.415321498961722,0.308965009005233
-0.422330882154659,-0.301832798831397,-0.415372976361728,0.309066337181662
-0.422404248621809,-0.301928809651895,-0.415469554312848,0.309279233437302
-0.422139889398255,-0.302109990462218,-0.415214432866386,0.309537354325852
-0.422161838904162,-0.302235196512166,-0.415377589732628,0.309355547523313
-0.422200449630305,-0.302524246819055,-0.415181538384784,0.3093222530775
-0.422219826235486,-0.302689985366562,-0.415214314606478,0.309507377938919
-0.422111245763732,-0.302740408941503,-0.41542746873107,0.30980182239243
-0.421999516022841,-0.303018733319287,-0.415390281469981,0.309959462275201
-0.422104970492479,-0.303403118197009,-0.415498445030088,0.310020496931946
-0.422068510969231,-0.30354005517453,-0.41556375046837,0.310086162647946
-0.421794321572966,-0.303784537177055,-0.415475238050177,0.310010542727935
-0.42189708377636,-0.303772881139849,-0.415425554943011,0.310143086929184
-0.421734361741009,-0.303854697490512,-0.415156908188943,0.310331853552077
-0.421813090299223,-0.303985484717666,-0.415436190001701,0.310398573363262
-0.421740669671402,-0.304066040734589,-0.415469399337604,0.310560265505588
-0.421418076934553,-0.30434747795525,-0.415404390331231,0.31068252449267
-0.421515899301558,-0.304351500412179,-0.415517156697384,0.310890009090057
-0.421555621209308,-0.304437071883563,-0.415451351739948,0.311007072901961
-0.421403292997166,-0.304619199440843,-0.4155152708359,0.311184564737625
-0.421268796533543,-0.304735475033251,-0.415206976728596,0.311297418125362
-0.421152090707416,-0.305183214148076,-0.415290435498393,0.311452735261776
-0.421045860270745,-0.305263449511898,-0.415138396562214,0.311835746829749
-0.421166090445086,-0.305571762721091,-0.415040653498193,0.312276127331661
-0.421033728423876,-0.306129826489876,-0.415104096294197,0.312413139753822
-0.421071445928397,-0.306396664297366,-0.415349831602518,0.312570660928922
-0.4209617074688,-0.306868583758554,-0.41525896076834,0.31288169871845
-0.42074161351241,-0.307070544462512,-0.415212923038916,0.313038740276766
-0.420817118340289,-0.307311730971854,-0.415308284506764,0.313191286654876
-0.420783791466039,-0.307315176446097,-0.414854015937828,0.31337587204686
-0.420689243545817,-0.307314565147203,-0.414755054683852,0.313789444690596
-0.420640509103145,-0.307218233688228,-0.414708140022757,0.313934228428276
-0.420606281553884,-0.307688635380207,-0.414682890893255,0.314095024780544
-0.420573100472775,-0.307825854546179,-0.414554573926046,0.314412147293175
-0.420609487885446,-0.307739678743675,-0.414415608298762,0.31431262302216
-0.42082059151254,-0.308023133358494,-0.414507996060017,0.31436864491029
-0.420725779657114,-0.30816040873499,-0.414555361866193,0.314589068930145
-0.420609194125344,-0.308040907047623,-0.4146115648063,0.314758452837955
-0.420418707455185,-0.308295268381856,-0.414620553566535,0.314988581294062
-0.4202507038629,-0.308492009798462,-0.414586616187644,0.315035672153154
-0.420269683731024,-0.308517806390762,-0.414368522110072,0.314819897365668
-0.420111785241288,-0.308849665643602,-0.414480298749317,0.315105093352291
-0.41988792121707,-0.308960605321937,-0.414315096088387,0.315141661428766
-0.419947597695269,-0.309223984991958,-0.414200197921543,0.31518111585242
-0.419954117795478,-0.309293758616688,-0.414322851257407,0.315298934824742
-0.420003638276557,-0.309263050864437,-0.414502747110721,0.315228741459404
-0.420215082019358,-0.309322603532654,-0.414731442912987,0.315309165562105
-0.420358756358687,-0.309659586563839,-0.414770835820076,0.315650010812499
-0.420343576506642,-0.309822007389569,-0.414514693197947,0.315772258448525
-0.420277288450219,-0.309993084919283,-0.41465493743621,0.316027695166071
-0.42021266743659,-0.310125839811151,-0.414908280366543,0.316050749871607
-0.420090896615019,-0.31044001986983,-0.414836574752282,0.31612670361231
-0.419628331724568,-0.310693087122735,-0.414666306818579,0.3160509551094
-0.419588999976412,-0.310890059378464,-0.414455069270508,0.315937541620383
-0.419672738166287,-0.311430797874341,-0.414130161565004,0.316246758816213
-0.419775686537816,-0.311878626175548,-0.414122128814094,0.316423742303329
-0.420051721080466,-0.311883177191299,-0.414124633026531,0.316617182609908
-0.420051406054457,-0.311807396675363,-0.41412874266471,0.316591138146853
-0.42027264575213,-0.312160768034992,-0.413821008628796,0.316659302354303
-0.420131562218455,-0.312368082324871,-0.414002038670989,0.316771999700999
-0.419858632467515,-0.31250693435246,-0.41379584538595,0.317063823686939
-0.41973741618905,-0.312686109854575,-0.413712212937539,0.317148289626304
-0.419604556760033,-0.312804383798606,-0.413540913416043,0.31752944003409
-0.419563714296466,-0.312879970146884,-0.413760278990741,0.317607343846923
-0.419452186489374,-0.313007512255171,-0.413433518871259,0.317673626079617
-0.41932603847137,-0.313075096505924,-0.413448497170583,0.31785135930154
-0.419331785694711,-0.313254174281813,-0.413507728225782,0.317714218921019
-0.419212745512081,-0.313189246564648,-0.413231215038919,0.317673889960323
-0.419333250928039,-0.313302491353264,-0.413208886214468,0.317954831924072
-0.419464929631862,-0.313577292047729,-0.413235674504876,0.317979541778523
-0.419451067788868,-0.31384413973837,-0.413225126025419,0.318302864390488
-0.419222662753145,-0.313902256904217,-0.413145465921755,0.318581924749187
-0.4191640320348,-0.313852181798754,-0.412850189656717,0.318956434803768
-0.41910284029626,-0.313920868434037,-0.412797689965756,0.319354183232947
-0.41908223973337,-0.314071304199348,-0.41272153330787,0.319640886556283
-0.418787316483514,-0.314137116773386,-0.4127046751989,0.319814259787481
-0.418407360406306,-0.31435316334767,-0.412654025291555,0.320135745612916
-0.418166736142206,-0.314589959821009,-0.412533866179767,0.320397557489068
-0.418130697677123,-0.314911528373955,-0.412330163677458,0.321027683112724
-0.417874174338302,-0.314996995755635,-0.412334299455335,0.321254899937615
-0.418047249578967,-0.315309574194229,-0.411894948987871,0.321501418900253
-0.418171873866215,-0.315414831620149,-0.411838480989885,0.321536330156691
-0.418133502154525,-0.315536552903812,-0.411872747014861,0.321750606382386
-0.41794206398685,-0.315591360028577,-0.411755863838438,0.321805006411168
-0.417937214050385,-0.315768357835916,-0.411686631984017,0.322164146027742
-0.417962247592568,-0.316067603609546,-0.411658143712099,0.32219934639506
-0.417888775756274,-0.316010234422169,-0.411508983206335,0.322191162204618
-0.417616502774972,-0.316162878145776,-0.411417549478884,0.322459130114127
-0.417459086060576,-0.316339896356216,-0.411597128593381,0.322342384467355
-0.417327640189552,-0.316445004931187,-0.411705458909533,0.32248095025722
-0.417190355202962,-0.316935189516462,-0.411642961590845,0.322598413889578
-0.417128496919237,-0.317113053015065,-0.411650816727239,0.322945514015069
-0.416893168389979,-0.317453781972108,-0.411540412421254,0.323183970082395
-0.417276213344493,-0.317638984202251,-0.4115876563603,0.323221452053383
-0.41710081398001,-0.317797598370432,-0.411662998938709,0.323355128784271
-0.41711932906809,-0.318177149588927,-0.411525934194335,0.323483544434398
-0.417098967714157,-0.318321360818509,-0.411394232706297,0.323765600805184
-0.417016031342403,-0.318636031720095,-0.411087821080893,0.324011753862976
-0.417001331610768,-0.318811691907843,-0.411153645185024,0.324024927627104
-0.416728262331322,-0.31905694984451,-0.411111778018096,0.323956021529421
-0.41658609065123,-0.319448858603037,-0.410921401010484,0.32428724317794
-0.416483392484643,-0.319820477517618,-0.411063280004168,0.324548900177641
-0.416387726784047,-0.319936014317699,-0.41085005168045,0.324547628037076
-0.416695143826289,-0.319927587035501,-0.41088129545499,0.324897384431408
-0.416393039057419,-0.320026339903732,-0.410868824386704,0.325089585010363
-0.416219455213857,-0.319978155503439,-0.410571704882795,0.324927437122148
-0.415933331790731,-0.320218596553053,-0.410553208235379,0.325207704181392
-0.415738196935541,-0.320328235967005,-0.410668363401016,0.325443842632037
-0.416010380667862,-0.320337173408834,-0.41056261402835,0.325644353222908
-0.416005033637165,-0.320501447369904,-0.410702230115968,0.325649201282477
-0.415954497959114,-0.320868452437382,-0.410340267994109,0.325644048750973
-0.415990665697957,-0.32097836615399,-0.41044434523024,0.326037935157015
-0.416081432811758,-0.321099740560931,-0.410517477120813,0.326144466124502
-0.415902443242974,-0.321644299284697,-0.410506187838708,0.326325200594629
-0.415756986940028,-0.321785587562223,-0.410445737071872,0.326591184284
-0.415680906859727,-0.321862498964438,-0.410432119051723,0.327014127594878
-0.415603678270661,-0.322033694024578,-0.4104241778932,0.32742651937189
-0.415460606671527,-0.322143654686574,-0.41025754794982,0.327719914792828
-0.415350005750464,-0.322302976164916,-0.410046621985308,0.32773654165902
-0.415300738106541,-0.322444208581457,-0.409681943817651,0.32800622757217
-0.415215853773855,-0.322565113336736,-0.409821699104516,0.328060726840824
-0.415063065771784,-0.32266104100232,-0.409781942254733,0.327937271281726
-0.415039036645411,-0.322533457923943,-0.409474538873806,0.327928995834064
-0.414914179169869,-0.32280583336336,-0.409349785917766,0.327916917533343
-0.415126621690781,-0.322850734033921,-0.409562846231907,0.328021671011703
-0.415044987813606,-0.323110594210985,-0.40924582392881,0.328230254972299
-0.414731907780594,-0.323178053983447,-0.408774302600432,0.328333775514605
-0.414762310424606,-0.323396165001367,-0.408659468481846,0.328428864628636
-0.414731160889524,-0.323546545803969,-0.408382049732396,0.328447729157111
-0.414907106455415,-0.323966994509201,-0.40828357912313,0.328488616401893
-0.414921402900426,-0.324051546284274,-0.408402428253274,0.328507234187258
-0.415209351455052,-0.32415969502859,-0.408142736827748,0.328581769724148
-0.414681162385106,-0.324198787716625,-0.408119816038851,0.328833787299189
-0.414576431228894,-0.32454613631828,-0.408016235588632,0.329074878817363
-0.414572015608961,-0.324635465386545,-0.408003508336402,0.329054212801768
-0.414788753696896,-0.324961249366087,-0.408022863413256,0.32909139319646
-0.414245022932217,-0.325041019097021,-0.40802933310348,0.329364238904632
-0.414287602188353,-0.325395381198117,-0.407940881542821,0.329750451886103
-0.41433046841525,-0.325654457555306,-0.407828432931817,0.329814086729635
-0.41434689672974,-0.325646286727246,-0.407896497557117,0.330015187865215
-0.414549220274279,-0.325888110435603,-0.407829876504805,0.330084102673138
-0.414450345467617,-0.326274740519642,-0.407923140595632,0.330387530634326
-0.414445412228293,-0.326656189391735,-0.408004736694003,0.330520803805814
-0.41414227498092,-0.32671190037457,-0.407862436959063,0.330534099481854
-0.414100047470259,-0.326890148161947,-0.408115336543967,0.330747663261061
-0.414221494197914,-0.326891146812918,-0.408027186869444,0.331107482326424
-0.414219078807523,-0.327145847998514,-0.408209595445605,0.331119843034359
-0.414067655937708,-0.32730981671676,-0.408267315732122,0.331546292350919
-0.413948448824048,-0.327474001150785,-0.408247678677958,0.331880999959694
-0.41371668347114,-0.327985844318445,-0.408162390953906,0.332267276335925
-0.413829829766629,-0.328101361269275,-0.40822891603916,0.332452086192369
-0.414091804887292,-0.328067492286214,-0.408207973403051,0.332623267353371
-0.414139789551675,-0.328432590183444,-0.408162298814273,0.332888062851468
-0.414319336426988,-0.328701911855654,-0.408070588119844,0.333010427156097
-0.414153408709351,-0.328859136269724,-0.40785099225032,0.333469264739922
-0.414049352453744,-0.329258600538715,-0.407759066694366,0.333745534714118
-0.413650563021496,-0.329169215724395,-0.407705941080052,0.333953809427836
-0.413630713998213,-0.32901457105501,-0.407414869199773,0.334383138786981
-0.413675742699399,-0.328899585464571,-0.407491777589681,0.33468046861686
-0.413566751435658,-0.328774062681156,-0.407680039971379,0.334839716313605
-0.413568666439341,-0.328938849186821,-0.407603431881922,0.334946502711103
-0.413398107676822,-0.328970293392784,-0.407516054330422,0.335148402760351
-0.413258119303206,-0.329137018939953,-0.407353965914792,0.335192910496696
-0.412873959097332,-0.329137155929795,-0.407250315716251,0.33528793388937
-0.412857521686201,-0.329220991495487,-0.407105856194976,0.335438339769973
-0.412844415416489,-0.329330956815899,-0.407008569162088,0.33529850515248
-0.412860813403591,-0.329506579199484,-0.407097797888963,0.335638268258795
-0.413123783940649,-0.329730705350578,-0.407073587223304,0.335796653446307
-0.413110783722106,-0.330154543045724,-0.406744675120646,0.335996487773295
-0.41297348070606,-0.3303799775211,-0.406680586827068,0.336051933441893
-0.412687932380896,-0.330297648931472,-0.406624378374716,0.335983869363389
-0.412464375478173,-0.330549220052209,-0.406439639660429,0.336042717937284
-0.41226530179645,-0.330423470491406,-0.40633263864844,0.336183451769773
-0.412372280651333,-0.330588636600245,-0.406580447905026,0.336458991554375
-0.412250962187462,-0.330896689418138,-0.406595398408998,0.336631551162939
-0.412219654356167,-0.331341970652508,-0.406731933468366,0.336949159986627
-0.412072886333138,-0.331410192275318,-0.406497039538708,0.337070048539332
-0.411854639574774,-0.331408772977391,-0.406293217804962,0.337264466348944
-0.411787233628563,-0.331715753679917,-0.406148348991835,0.33756848059059
-0.411845532852196,-0.331659696564537,-0.406190002532939,0.337782365331941
-0.411807797398788,-0.331747510194375,-0.406374107067144,0.337909455361542
-0.411875879098008,-0.331828725989704,-0.406298212911395,0.338282015618717
-0.411814030833907,-0.332116955425151,-0.406031752834322,0.338571777203277
-0.411844894986039,-0.332244244450507,-0.406223414594126,0.338628795116039
-0.41187544446066,-0.332695510379155,-0.406163018551069,0.338839741195105
-0.411847655338655,-0.332888237434237,-0.406404713470783,0.339068544927216
-0.411660716161428,-0.333012921445469,-0.406216712889704,0.339167884757634
-0.411587239610588,-0.333083535815565,-0.406093711063912,0.339220580026519
-0.411753047537747,-0.333108283960393,-0.406298833783058,0.339563466140978
-0.411987411343695,-0.333116195380902,-0.406198937498757,0.339750612728973
-0.411964303363545,-0.333261106111458,-0.406000128508294,0.339830074937619
-0.412010657288492,-0.333150513376686,-0.405843097158642,0.339889780884762
-0.411893705922759,-0.333460280143168,-0.405968250415729,0.3399192008485
-0.411998803885035,-0.333713788863087,-0.405844718576605,0.340409247472901
-0.411964885082497,-0.333924915466441,-0.405689870865471,0.340585709864991
-0.411422822428013,-0.334279735053542,-0.405869223602977,0.34063074530302
-0.411433279121314,-0.334641407329508,-0.405754226802215,0.340582434483974
-0.411485610336803,-0.334749181911847,-0.405744668063216,0.340734702665842
-0.411380949620576,-0.334975771038053,-0.405755578976071,0.340847158948655
-0.411399691098892,-0.335149953543339,-0.405639945438494,0.341054924337875
-0.411384793355895,-0.33501426722895,-0.405397608015265,0.34094847739203
-0.411142545765519,-0.33509962471227,-0.405113699315956,0.341226189815152
-0.411002159101866,-0.335112387395428,-0.405088897320926,0.341325740364647
-0.411065110803061,-0.33508524253244,-0.405034182827361,0.341555664140133
-0.410984751522672,-0.335513052234315,-0.40514787616518,0.341951860645202
-0.410964160564075,-0.335936266577004,-0.404937352490617,0.341777065301304
-0.41084557373945,-0.33598113089665,-0.404981108987743,0.341878565102052
-0.410638734326407,-0.336204564596432,-0.405087087491063,0.34201732136614
-0.410277429961301,-0.336306853687617,-0.405193611682523,0.342162109231941
-0.410274708797756,-0.336331533905982,-0.405164829530212,0.34231823715686
-0.410143300565871,-0.336502704241654,-0.405015799022093,0.342213204582938
-0.409937061383872,-0.336780778860209,-0.405061405926977,0.342412546654966
-0.409968443249439,-0.337058394952812,-0.405155102091737,0.342566412484134
-0.40994650939919,-0.337424900517978,-0.405116732335625,0.342600845801355
-0.409944575832173,-0.337570075959678,-0.404814014194866,0.342565622588881
-0.409755726320922,-0.337675076592991,-0.405020544202784,0.342810370369249
-0.409718070352153,-0.33774092197852,-0.404987753394688,0.343005291798614
-0.409410680359525,-0.337787062799597,-0.404833800291242,0.343125643522107
-0.409465149926225,-0.338047651123264,-0.404933217860306,0.343371234202813
-0.409410057940653,-0.338347300238813,-0.404833189425336,0.343314246703754
-0.40949542518765,-0.338296001801571,-0.404886556472372,0.343633131862129
-0.409510376001638,-0.338369676336317,-0.404942282629923,0.343481496227988
-0.40935975892072,-0.3384518816163,-0.404639426980262,0.343691968177294
-0.409167104036084,-0.33845177226549,-0.404508795047993,0.343847976720682
-0.408979487782697,-0.338664381080378,-0.404615399105057,0.344202250469007
-0.408637616094304,-0.338677337537028,-0.404756158987634,0.344281884676654
-0.40849109525878,-0.338661166327251,-0.40461772297681,0.344380308449458
-0.40873752579167,-0.339224303664877,-0.404752807213773,0.34456240928805
-0.408878579011239,-0.339184048069081,-0.404758750434581,0.344713894210604
-0.408584570825125,-0.339286692226633,-0.404823781023652,0.344709439658325
-0.408518203727011,-0.339503244514191,-0.40466922746367,0.344928262556301
-0.408381454643106,-0.339581920684678,-0.404642175629531,0.345269586670854
-0.408565029180113,-0.339680049765549,-0.404462654940576,0.345551713966181
-0.408432203320908,-0.339831108722959,-0.404379250748316,0.345915095451511
-0.408382303259716,-0.339833472866322,-0.40460752569121,0.346185385520809
-0.408594744038052,-0.339821197561003,-0.404512143680393,0.346557110894788
-0.408633364928892,-0.339911429642998,-0.404476067745192,0.346685791619048
-0.408620965492274,-0.340333467838831,-0.404387737235789,0.346898090211958
-0.408456163984604,-0.340569026170755,-0.404120833319924,0.346861450239737
-0.408296256000124,-0.340684281404207,-0.403936151893748,0.347192112336444
-0.408202797678409,-0.340936814094842,-0.403959478704961,0.347306254389941
-0.40795036778258,-0.341278262382783,-0.403623542972864,0.347387199265235
-0.408010156022402,-0.341384701138795,-0.403577924827156,0.347618621234225
-0.407957646445732,-0.341725703644557,-0.403451360139192,0.347893320041808
-0.407634976784567,-0.341951553785164,-0.403097687812038,0.348179836967528
-0.40747318897534,-0.342102737904589,-0.403134077088897,0.348348424887796
-0.407567860501345,-0.342183153530444,-0.403367709136236,0.348371200345622
-0.40773437947693,-0.342043266546905,-0.403222090070703,0.348740946957301
-0.408003795068424,-0.341658117081795,-0.403229268674441,0.348962207972363
-0.407895033793788,-0.341842648786394,-0.403149037827311,0.349144593242906
-0.407595889351079,-0.341769666753992,-0.40286904412469,0.349266788764013
-0.407282362928417,-0.341944848610095,-0.402717055546522,0.349459535923429
-0.407013709410991,-0.342157077145105,-0.402743254792078,0.349488206389383
-0.406727040839867,-0.342243647569354,-0.402785555658653,0.349726241992358
-0.406546455492408,-0.342303402252938,-0.402559898094208,0.349870783307504
-0.406571931108023,-0.342568546382752,-0.40273674248077,0.350123878879061
-0.406657469682179,-0.34274317501038,-0.40273218573978,0.350270460671317
-0.406570567928436,-0.343192819231083,-0.402603775971438,0.350396828228292
-0.406101657386089,-0.343494798803374,-0.40252988231116,0.3505319945517
-0.406152482709131,-0.343475402698486,-0.402651409005707,0.350780281251748
-0.406235304893721,-0.344074772208902,-0.402320684805411,0.350711595207097
-0.406224693278813,-0.344106103242039,-0.402243284520314,0.350661231068412
-0.406194090781864,-0.344489416461376,-0.402065049415009,0.350789296647487
-0.406317519831277,-0.344604426313116,-0.401942846516198,0.35094915364321
-0.406296370817737,-0.344908714592499,-0.402033786218953,0.351246098879281
-0.406166787799116,-0.344751427277563,-0.401868322107638,0.351474289717181
-0.406101834858078,-0.344784873381283,-0.401877421373673,0.351256777274194
-0.405965681365386,-0.345187253935637,-0.401911765886971,0.351540842554029
-0.40588919776579,-0.345225245039366,-0.401554899028618,0.351755619397513
-0.405514730665309,-0.345344313869596,-0.401613822265073,0.352074461983582
-0.405384621252019,-0.345235235246226,-0.40165791944998,0.352017442141099
-0.40502986702127,-0.345448284307321,-0.401642125087886,0.352479689282117
-0.405021014368044,-0.345726061522117,-0.401459104450429,0.352879182262354
-0.405197285172468,-0.345791389049561,-0.401124809861702,0.352844588165131
-0.405329922647701,-0.346338382917691,-0.40109535469495,0.353132104092432
-0.405070701163283,-0.34644127007454,-0.400955642515519,0.353348208812673
-0.404925370710595,-0.346692394123645,-0.400448850697201,0.3532990044236
-0.404738769161428,-0.346737765315497,-0.400182131933068,0.353170994866743
-0.404663121863523,-0.346834372951203,-0.400344792419968,0.353314297898649
-0.404472921555814,-0.346990358239155,-0.400066395843353,0.353290098525844
-0.404367859518262,-0.346983830167971,-0.40000852745661,0.353175896955397
-0.404247723750086,-0.347162246697164,-0.399779022185022,0.353415640445555
-0.404192200898869,-0.347033220845066,-0.399558559599926,0.353488147100911
-0.403958228179683,-0.347202195116508,-0.399587510529769,0.35370083466383
-0.404137395077855,-0.347191552240308,-0.399463749426921,0.353816511050677
-0.40387783191429,-0.347487058455275,-0.399325208029135,0.35374697579439
-0.403935173741559,-0.347838750840926,-0.399295208632167,0.353590654445777
-0.403732607385964,-0.348044838585361,-0.39923838779668,0.353755353290597
-0.403893686723194,-0.348139575980282,-0.398981427764312,0.353993306599091
-0.403792120190766,-0.348327820034051,-0.398760744058896,0.353869419549389
-0.403608107656267,-0.348217542163378,-0.398526741461254,0.354014534580586
-0.403424893240419,-0.348174416129352,-0.398234165408971,0.3540863681445
-0.403327531876511,-0.348034051307401,-0.398045968940977,0.354427642171144
-0.403274023046974,-0.347969526291487,-0.397606872431506,0.354462263372132
-0.403149440391405,-0.348372234836883,-0.397605944018325,0.354518397458978
-0.403202977158067,-0.348632581199086,-0.39768389491328,0.354703606434246
-0.40331102510459,-0.348920883909092,-0.39792574616752,0.355010654579737
-0.403019348346761,-0.349226100595974,-0.397898663969511,0.355326432613837
-0.403179159196085,-0.349451805238706,-0.398030729149049,0.355296655429034
-0.403304189965009,-0.349535656609746,-0.39809845630412,0.355131560897779
-0.403184245076915,-0.349840624571843,-0.398034508275029,0.355210245646041
-0.403010674672941,-0.349879559063921,-0.39791980704599,0.355367073357181
-0.402924990454419,-0.349953944185503,-0.397938603322957,0.355556915061991
-0.402906544634347,-0.350038098291301,-0.397638882549336,0.355695292778311
-0.402693898233932,-0.350185893709219,-0.397629820501528,0.355538710577793
-0.402601212734786,-0.3503011096,-0.397468631609087,0.355782928415927
-0.40263656417463,-0.350157809829113,-0.397396745883955,0.355848629008322
-0.402591288025052,-0.35042188149451,-0.397121090538424,0.355878218728606
-0.402554384743416,-0.350619772382885,-0.397219587231011,0.35600452818213
-0.402381108198961,-0.350431028696721,-0.397090796362449,0.356403618982973
-0.402132015653505,-0.350502507956656,-0.397013547063312,0.35658666528837
-0.402086706062192,-0.35048275963,-0.397062261055381,0.356460554217683
-0.40195604593596,-0.350663572296043,-0.396946903106654,0.356828941142907
-0.40170509769042,-0.350526982017329,-0.397154255217912,0.356875813187182
-0.401784444651351,-0.350669129663236,-0.397285528992015,0.357123672210504
-0.401550250804759,-0.350941507180559,-0.39725936510363,0.357192557535039
-0.401364973708443,-0.351184151631803,-0.397136730056289,0.357369334882609
-0.401063692242476,-0.351249267821075,-0.397070637525216,0.357511710823526
-0.401147710781065,-0.351229648385755,-0.396969957517629,0.357754948889987
-0.400994087902452,-0.35117330270509,-0.397168379383981,0.357582342083541
-0.401034645280086,-0.351030787095187,-0.397111091819138,0.357901613164037
-0.400835756213015,-0.351226427874021,-0.39686258041794,0.357878247861668
-0.40093775378356,-0.351319183349161,-0.396808933782819,0.357849005813525
-0.401057406740298,-0.35148822133126,-0.396734041196347,0.357931014200757
-0.401016496762441,-0.351768498590764,-0.396738413144743,0.35801864736533
-0.401041390439704,-0.351721680403093,-0.396601000062211,0.357944130500807
-0.400623440445314,-0.351818893324213,-0.396535272168356,0.358154749120532
-0.400604974777696,-0.351725154687856,-0.396564201042733,0.35826603723969
-0.400624176290584,-0.351477112511809,-0.396346583283622,0.358254543754716
-0.400666179159796,-0.351419019653596,-0.396224224879489,0.358437768504528
-0.400528839900962,-0.351455377633613,-0.396393226822031,0.358507380572603
-0.400472440614914,-0.3515651700488,-0.396079922565767,0.358717540893638
-0.400434053847108,-0.351682675012631,-0.395762836321731,0.35848707180122
-0.400365443246587,-0.351962395214205,-0.395672541130285,0.358599446040622
-0.40010803967092,-0.352318763832936,-0.395847624257816,0.358653227216262
-0.399910250834275,-0.352712050200371,-0.395793900160669,0.358715273520512
-0.399577797995378,-0.352991999087573,-0.39592377406759,0.358684576495688
-0.39936481781162,-0.353055842039397,-0.395913883393171,0.358844710972606
-0.399267960342873,-0.353114927511754,-0.395626210593958,0.359081869910803
-0.399168557505524,-0.353270775800745,-0.395460286379143,0.358955345884638
-0.399125196819074,-0.353483962732646,-0.395598095348674,0.359155066885762
-0.399154364537814,-0.353489315075852,-0.395366117392363,0.359317657790009
-0.398809065632983,-0.353588240544303,-0.395459596978614,0.359257754415349
-0.39885308438391,-0.353805787865766,-0.395270317407318,0.35937720276197
-0.39848741417546,-0.353696010964607,-0.395222753832556,0.359523322382957
-0.39827179574633,-0.353794411403045,-0.395129026393129,0.359914279375375
-0.397978106942879,-0.354000459782326,-0.395181976125174,0.360074796992266
-0.397859665571429,-0.354062071285746,-0.39534391878215,0.360231870374699
-0.397477348796375,-0.354059832086791,-0.395064337881417,0.360397326184859
-0.397638374657228,-0.354089381745651,-0.39487796641626,0.360363428200576
-0.397425651332779,-0.354299323690446,-0.394715183303826,0.360647370120811
-0.397475648483666,-0.354545374732631,-0.394751723069968,0.360788235936741
-0.397391378071988,-0.354753039081378,-0.394559050819207,0.36069659003223
-0.397471186316025,-0.354617473042264,-0.394245897701079,0.360981280232278
-0.397430832096115,-0.35460755240929,-0.394144137326338,0.361095430455333
-0.397442969367053,-0.354453634055382,-0.394231092275178,0.361240646601581
-0.397470647684458,-0.354603632948642,-0.394184061978465,0.361236781720763
-0.397187881730633,-0.354981792153726,-0.394163708417909,0.361652477919728
-0.397126740377474,-0.355261906946425,-0.394233974268942,0.362104374615056
-0.397427268821957,-0.355545338245096,-0.394373426198134,0.362291123606119
-0.397125812142601,-0.35540078568534,-0.394381709914568,0.362444521223383
-0.397054866939267,-0.35497054645679,-0.394291186299696,0.362505973562093
-0.396871389224968,-0.355454712457672,-0.39403770934907,0.362780800596803
-0.396797460658293,-0.355575319743376,-0.393910436152829,0.363137766113873
-0.396849639866747,-0.355804076713215,-0.393772442695753,0.362812461132669
-0.396953864961628,-0.355836919110581,-0.393585689926609,0.362620541592062
-0.39684018681791,-0.355873925359396,-0.393349611625023,0.362747287863139
-0.396954486814243,-0.355890178595051,-0.393132173455346,0.362517694145002
-0.39695757051934,-0.355884486933421,-0.393154252957444,0.362753904433964
-0.397153079103928,-0.355944479468042,-0.392936720784343,0.362718748724566
-0.397147303857547,-0.355988211720152,-0.392772920002321,0.36274607849063
-0.396893826902739,-0.356219789573541,-0.392536250650161,0.362840633976565
-0.396877206323797,-0.35645214607941,-0.391912969834674,0.362997815944917
-0.396673068850673,-0.356674940447943,-0.391595736563959,0.363069269317089
-0.396573054227228,-0.356756558286814,-0.391497738669982,0.363174223424675
-0.396377023200502,-0.356829506919481,-0.391151102198977,0.363260011587422
-0.396303983660065,-0.356930394374255,-0.391415093161149,0.363366819766976
-0.396288981887446,-0.356980300668592,-0.391495121185957,0.363408811996314
-0.396225142615755,-0.357099146018299,-0.391402786625835,0.363484357781523
-0.396125972929638,-0.357055284934526,-0.391261537718444,0.363595334398788
-0.396087833456705,-0.357171210431801,-0.390829039786563,0.363891479589108
-0.396157340176845,-0.357361157882018,-0.39085279314872,0.364473394507298
-0.396102103305647,-0.357335625349129,-0.390583957023738,0.364781891656201
-0.396178793050664,-0.357309927434408,-0.390440237776396,0.364858403385792
-0.396156519433724,-0.357230186666809,-0.390334822084669,0.364926307225132
-0.395937138033485,-0.357313261745087,-0.390566130834552,0.365339026801413
-0.395763838453276,-0.357519135975475,-0.390445221920757,0.365899286828045
-0.395713037021464,-0.357708093814349,-0.390471205374592,0.366225667062346
-0.395596307440102,-0.35807827655313,-0.390638459649714,0.366361483870021
-0.395229967105492,-0.358121066666783,-0.390461372945742,0.366584726856381
-0.39531974144145,-0.358472110396794,-0.39039609416297,0.366817191133491
-0.395289424093049,-0.358368514323299,-0.390368475283469,0.366965849579916
-0.395242702859448,-0.358569499448175,-0.390306210667533,0.366666456260295
-0.394919514369707,-0.358752807273707,-0.390062936903886,0.366861640060227
-0.394914907638288,-0.358514102034706,-0.389947706564456,0.367023039635922
-0.394655951949402,-0.35829438871383,-0.389820086066812,0.367391427469229
-0.394806750636635,-0.358823633892943,-0.389900055663075,0.367770560846833
-0.394965272152188,-0.358973445261645,-0.389758976325917,0.367824291221873
-0.394675328206852,-0.35904805821936,-0.389754271241789,0.367891584162567
-0.394331569409477,-0.359382197704152,-0.389680273088362,0.367969410809217
-0.394368146060901,-0.359629671586044,-0.389500396713163,0.368078414007949
-0.394341419157356,-0.359877338536535,-0.389515356451744,0.368014039162385
-0.394245670900072,-0.359912963187413,-0.389357816039245,0.368192739365232
-0.394251006166002,-0.360015322037053,-0.38920395186509,0.368281300207122
-0.394193923388103,-0.360017341270651,-0.389423553490241,0.368197316960729
-0.394100601340626,-0.359749041499759,-0.389248709744169,0.368099981451456
-0.393879406050909,-0.359860018285168,-0.388844395208927,0.36823023215344
-0.393785186308875,-0.360165531642287,-0.388308472937996,0.368210677421082
-0.39366228709796,-0.360233566884602,-0.388389808423332,0.368343673600706
-0.393654621164571,-0.360159953584216,-0.388324813728705,0.368288951012334
-0.393583375548663,-0.360480385427507,-0.388169946780607,0.368605343969829
-0.393168922448295,-0.360846317908054,-0.387743675894488,0.368478895994656
-0.392803849299767,-0.361006531836802,-0.3875501425216,0.368767513579263
-0.392823515348389,-0.361132140896027,-0.38769916819864,0.369031857877743
-0.392766760616091,-0.361265253503868,-0.387641649655336,0.369208745128366
-0.392883042358111,-0.361268496081747,-0.387406331385119,0.369324731413409
-0.392951719411036,-0.361283716145253,-0.387225877510315,0.36946806387457
-0.392995661312364,-0.36169730716537,-0.387119190120345,0.369488485350323
-0.392973487886603,-0.361921189447456,-0.387275820362775,0.369573637440918
-0.392651246611371,-0.362458573123406,-0.387088395243815,0.369914308722256
-0.392558991621625,-0.362655478744854,-0.386360173650862,0.369907839104681
-0.392524051935587,-0.362724141885878,-0.386355678586703,0.370102929418656
-0.39263494536747,-0.362798784695588,-0.386071644755202,0.370439588870091
-0.392437876489405,-0.363053675158487,-0.386326272574232,0.370607136511978
-0.39228476096956,-0.363520944029598,-0.38638025513174,0.370918399356843
-0.392188908662366,-0.363340346545681,-0.386250071701938,0.370736563651367
-0.391877634665101,-0.363748524849371,-0.385953603506977,0.370745428476507
-0.391940461798184,-0.363981307694332,-0.385759688845524,0.371097073156733
-0.391769272753099,-0.364216449518548,-0.385504315409753,0.371077566445938
-0.391420284626752,-0.364255717252382,-0.385133236547294,0.371245257376256
-0.391185737072584,-0.364290651057513,-0.384933896936254,0.371366821902218
-0.390965442964164,-0.364481671618445,-0.385043691028736,0.371375943322593
-0.390953865460489,-0.364520688995446,-0.384894360424515,0.371648959411706
-0.390781584123255,-0.364518458222679,-0.384781683939637,0.37171211448715
-0.390540392623362,-0.364344984802075,-0.384401450375404,0.371778835679719
-0.390219573522811,-0.364288447146884,-0.384162040860594,0.372135476175692
-0.390153226597128,-0.364343823858816,-0.384079434239562,0.372399682542945
-0.389752028009781,-0.364435007123681,-0.383947628449683,0.372395063142508
-0.38958405139568,-0.364521019838162,-0.383840122313242,0.372682302678149
-0.389715097708173,-0.364561624310377,-0.383750486007813,0.372995843258233
-0.389602954877793,-0.364501251513036,-0.383710036112412,0.372796845701805
-0.389662406911413,-0.364695387277521,-0.383635132470588,0.373183475551593
-0.389602344751157,-0.364699623648244,-0.383511470401035,0.373058293380712
-0.38945693792944,-0.364716945459327,-0.383467937321676,0.372906229044588
-0.389238329415261,-0.364478953005474,-0.383296044898933,0.372913378437323
-0.38914287427111,-0.364503966354961,-0.383129719031028,0.373049786881583
-0.388638541601766,-0.364700938836342,-0.382885566190128,0.373120282815403
-0.388649933637408,-0.364848149536576,-0.382738183901337,0.372892651486066
-0.388401207450748,-0.365103318398285,-0.382474414368874,0.372941215457744
-0.388620180972654,-0.365394960979446,-0.382610926625161,0.373268784793903
-0.388596421054994,-0.365492208798826,-0.382626511463943,0.373351793645248
-0.388807875879465,-0.365698181004278,-0.382433257971591,0.37371291991804
-0.388952114642548,-0.365886761013779,-0.382091809100857,0.373760042450962
-0.388740596012064,-0.365689847949521,-0.381850340496841,0.373921039711532
-0.38820615261984,-0.366059490142888,-0.381726263215791,0.373778084765942
-0.387981547357346,-0.365966517138231,-0.381473198685037,0.373746670978585
-0.388119374529093,-0.366117197194461,-0.381568789123146,0.373775204288535
-0.387982399310504,-0.366356556662481,-0.38154292798775,0.373590444478001
-0.387949421937221,-0.366641798472921,-0.381636426174014,0.373773396032468
-0.387816865431697,-0.366672410295973,-0.381296209741176,0.37388967454681
-0.38756419735856,-0.366937405185163,-0.38128264990621,0.374207702444347
-0.387404043978031,-0.367159583633933,-0.381176562983032,0.374430546200397
-0.387018500329388,-0.367329477951351,-0.381358494301361,0.374373071388131
-0.386972692273479,-0.367279915517358,-0.381381431923375,0.374460227661798
-0.386825461244089,-0.367231350926874,-0.381310434656832,0.374542485388914
-0.38658238431038,-0.367580527322772,-0.381053024918989,0.374657133445595
-0.386572283330403,-0.367492306911198,-0.380826108013944,0.374959301198443
-0.386446447904994,-0.367444222454233,-0.380313973279511,0.374952589519085
-0.386390134462865,-0.367519255281645,-0.380389093404481,0.375282930234145
-0.386381725764349,-0.367450528898133,-0.380002305068611,0.375413339134509
-0.386016313017081,-0.367799128568723,-0.379895544079175,0.375606609697228
-0.385658328837587,-0.367970219760852,-0.379910812366853,0.375844645672326
-0.385180632949109,-0.36808159878638,-0.379714751242932,0.376113746451659
-0.385249376908831,-0.368129576215203,-0.379662114516345,0.376256009528681
-0.384725595046244,-0.368267305598195,-0.379470405377696,0.376263587872397
-0.384640183909491,-0.368583388906579,-0.379479779740586,0.376547998982922
-0.384322268413739,-0.368341693889402,-0.379482959179782,0.376305595931041
-0.38457820155234,-0.368338985972075,-0.379508602660971,0.376342448065839
-0.384506803320644,-0.368595491934567,-0.379427812425132,0.376520595760202
-0.384336532069127,-0.368742169245717,-0.379337097242264,0.376810236651813
-0.383871770144939,-0.369005519788591,-0.379120232004324,0.376651684581846
-0.383449806427843,-0.369064256175684,-0.37908561763715,0.376960514174107
-0.383015190301216,-0.369244198289905,-0.378982185709074,0.376844143098522
-0.382920945739499,-0.369368297605681,-0.378876839452086,0.377114560053959
-0.382704939769672,-0.369623273203547,-0.378652393678123,0.377027798778994
-0.382580023044656,-0.36946884776472,-0.378812169995405,0.377114964191457
-0.382286581204824,-0.369527721900321,-0.378838259838239,0.377340344641354
-0.382036731336329,-0.369694005440427,-0.378961301914061,0.377188205785189
-0.381973968868452,-0.36984091638021,-0.378790289401936,0.377174099405996
-0.381981888941826,-0.369673017519597,-0.37850856284457,0.377173634026254
-0.382081948276936,-0.369731128281054,-0.378046473168249,0.377255109140709
-0.38213253728387,-0.369882046772195,-0.377909121125285,0.377602647282469
-0.382234163208494,-0.370263085658294,-0.377872897384368,0.377818588461121
-0.381596647086482,-0.370440375103104,-0.378024101653714,0.378402892607102
-0.381438177966731,-0.370844293140914,-0.377749901759373,0.378651590190292
-0.381238291438365,-0.370623301609805,-0.377565754951727,0.378724100381019
-0.380764996741602,-0.371132544862137,-0.377443068260491,0.378623654291307
-0.380709458900719,-0.371129363906889,-0.377256319876051,0.378750106338615
-0.380317371072456,-0.370691103208974,-0.377040051031217,0.378872655068745
-0.380208608060514,-0.370568351173245,-0.376924969204625,0.378788236396032
-0.379809212163533,-0.370491814859702,-0.376803330255423,0.378684975537677
-0.379801230532915,-0.370954229097514,-0.376739649854322,0.378613140390865
-0.379667957826483,-0.371141077622405,-0.376779486930202,0.378488084177014
-0.379767226223212,-0.371043688112312,-0.37658123282917,0.378500306794974
-0.379570899644932,-0.370760228583492,-0.376298949052422,0.378586888911102
-0.379343704292512,-0.370562537753259,-0.376229505065588,0.378726922473876
-0.379054898228241,-0.370552778999865,-0.376059691020645,0.378693956167836
-0.378969827326987,-0.37052964483348,-0.375941288407211,0.378966431691194
-0.378980217393394,-0.370623158422864,-0.375781969253359,0.378991521206351
-0.378797452600587,-0.370384377132666,-0.375677516411991,0.378986836892139
-0.378821010345067,-0.37061222785566,-0.375671649055587,0.378962600224244
-0.378604026447618,-0.370923411986223,-0.375757209161888,0.378999917090923
-0.378559900549521,-0.37100938669518,-0.37548163795485,0.378975248703011
-0.378155564645103,-0.371034262694198,-0.375289462423841,0.37921544256052
-0.378042511982021,-0.371189081883795,-0.375148726334682,0.379195491506358
-0.377696311797804,-0.371451562570839,-0.374954215965541,0.379617560058741
-0.37779439376267,-0.371785717882093,-0.374583455232306,0.379886933622846
-0.377710986250767,-0.37197040160587,-0.374446879848736,0.380000448336788
-0.377375457438592,-0.372111113479829,-0.374342326303893,0.380045336038475
-0.377159661024092,-0.372393043268413,-0.374291190083754,0.380226374627229
-0.377144577362671,-0.372440367472265,-0.374416481138769,0.380317827802209
-0.377274245059679,-0.372498786129906,-0.374234418162419,0.38039128489415
-0.377295270237734,-0.372516276904921,-0.37398549260446,0.380238036805848
-0.377096510192043,-0.372634729964367,-0.373923326886273,0.380272587321183
-0.377109496577735,-0.372609864797322,-0.373932077629577,0.380148038811305
-0.377118315010637,-0.372687815831632,-0.373793720211732,0.380136151853045
-0.376777640997937,-0.372988188962428,-0.373741985595443,0.380370543336047
-0.376741729820192,-0.372988051550716,-0.37350772959509,0.380366715444859
-0.376613244564827,-0.373080723442383,-0.373729664723312,0.380431402661644
-0.376382213181804,-0.373309686101854,-0.373824844595432,0.380452017215906
-0.376530972320292,-0.373418870622877,-0.373889430989622,0.380493012441887
-0.376254792795962,-0.373552089490944,-0.373737632486192,0.380786098130645
-0.376043636800433,-0.373787566000524,-0.373336394776825,0.380817593367171
-0.37603626343039,-0.373892063454768,-0.373113312601343,0.3810832534897
-0.375877434941163,-0.374233170535488,-0.372881543953105,0.381482735571854
-0.376081779822877,-0.37433885999256,-0.373157281848358,0.381474171884222
-0.376021437912513,-0.374402848462578,-0.373067787781763,0.381508931901485
-0.375790701315972,-0.374480695115973,-0.372771299246017,0.381552468356451
-0.375634517602683,-0.37435315641589,-0.372457869408636,0.381540865815405
-0.375406715710994,-0.374556386383818,-0.372281265912894,0.381630859177599
-0.375078182851961,-0.374497963768962,-0.372186762364345,0.381457082543843
-0.375089643411705,-0.374323610322355,-0.372066772955294,0.38138046068295
-0.375224996763384,-0.374581609993588,-0.372392529229066,0.381476768069075
-0.375093207559301,-0.374526765320505,-0.372045158068384,0.381383573604681
-0.374870931079453,-0.374689504103136,-0.371730141744372,0.381191955617804
-0.374732405889365,-0.374966254568217,-0.371564206203608,0.3813026469832
-0.374578777146009,-0.374964146328968,-0.371558700119187,0.381689589162349
-0.374445285298511,-0.375039011896117,-0.371355774873441,0.382062381576596
-0.374259716752703,-0.375057452708235,-0.371446243958158,0.381734952010434
-0.373982527352124,-0.375036514524862,-0.371181617861193,0.381821585046132
-0.373723847599106,-0.375189736940959,-0.37092517052627,0.381830576097654
-0.373401994303705,-0.374950252291274,-0.370834681936488,0.381803405248858
-0.373076807260745,-0.375228505660196,-0.370474744011952,0.381672363045372
-0.372980739357858,-0.375462250041727,-0.370312639890795,0.382123628441215
-0.372594011219255,-0.375656065930801,-0.369915923950277,0.382236061180695
-0.372467250203217,-0.375897202774848,-0.369840523232412,0.38191106326638
-0.372324491285924,-0.375515564977054,-0.369827522383959,0.381690249247014
-0.371957917647931,-0.375508239676327,-0.369557220764686,0.381793151943833
-0.371774583195638,-0.375508172456838,-0.369325861741266,0.381888787623205
-0.371596850293889,-0.375617184304279,-0.369298829706191,0.381764017893665
-0.371450918795722,-0.375744902310189,-0.369297357125744,0.382213591936919
-0.37112101075136,-0.376243201251217,-0.369114309480031,0.382401149133626
-0.371171164629394,-0.376461365477228,-0.368945079486494,0.382774760998662
-0.371164777404693,-0.376252357614089,-0.369017379014179,0.383180245184275
-0.371185714568349,-0.376256503678195,-0.369026748790598,0.383000591501035
-0.370894702832881,-0.376616771419986,-0.368658260451737,0.382734769042968
-0.370874918017115,-0.376519727604704,-0.368504123238657,0.382965687604481
-0.370990213896728,-0.376795842398857,-0.368227246764553,0.382919663102354
-0.37065949782686,-0.376661575659244,-0.368068826110316,0.38284641363651
-0.370429249768496,-0.376822064591058,-0.368015959238793,0.382746708921894
-0.3701535751916,-0.376976994608453,-0.367911257445998,0.382582961941771
-0.370244982358389,-0.376829969882291,-0.367749952825754,0.382566410662541
-0.370166705189556,-0.376960206297672,-0.36746526388491,0.382487485993584
-0.369884441290434,-0.377002867421099,-0.366889650410529,0.382618750255859
-0.369700899425476,-0.377193571836142,-0.36680249429823,0.382818604847413
-0.36958038380509,-0.377446553730306,-0.366553190123023,0.3829964484614
-0.369063164676744,-0.377567189618104,-0.366463753997567,0.383065256726411
-0.368740565936447,-0.377678266793906,-0.366232019843655,0.382956991737411
-0.368896058021247,-0.377801847185953,-0.36609993844871,0.382892932741207
-0.368877645897252,-0.378233558353007,-0.365801663898016,0.382952660896863
-0.368461139044217,-0.378678993477964,-0.365594067257306,0.38307591900502
-0.368274021249019,-0.378434878639741,-0.365180571897604,0.382969806062512
-0.368404763365162,-0.378599788709671,-0.364693718189286,0.382903624152421
-0.368323082282652,-0.378400614699659,-0.364752199716589,0.38273833991839
-0.368259572805269,-0.378653692500175,-0.364681271753284,0.382878334661674
-0.367709323312395,-0.378791410537408,-0.364760766129273,0.382884088246251
-0.367730797777826,-0.378927731357227,-0.364606895747168,0.382992480734557
-0.367323330436003,-0.37902393666086,-0.364669795349437,0.383096532125623
-0.367357001032657,-0.379241820853889,-0.364512012176479,0.383267532832091
-0.367353858843539,-0.379186285038544,-0.364232185223013,0.383154782896169
-0.367380898222203,-0.379337037549584,-0.364250452903195,0.383075254523088
-0.367304511153075,-0.37954879475561,-0.364020705764529,0.383257609222497
-0.367304088811411,-0.379798855216127,-0.363951858667628,0.383426978319723
-0.367206732464423,-0.380093814792684,-0.363788146662648,0.383804637775093
-0.367127371309554,-0.380024797684284,-0.363428514435452,0.383849203475676
-0.366688308110265,-0.379956012228763,-0.36329428926018,0.383873362651124
-0.366585711412309,-0.380315952313985,-0.363351452702169,0.383673382628316
-0.366460706446985,-0.380265999108586,-0.363533968509112,0.383773365184167
-0.366288499529751,-0.380198762604853,-0.36336802146882,0.383898231388886
-0.366077612041558,-0.380238127091515,-0.363513535271693,0.383708653605033
-0.365916603015021,-0.380401586688361,-0.363195339466558,0.383878632408601
-0.365591803216987,-0.380546530095495,-0.362841511939468,0.383931122383634
-0.36539973522885,-0.380531168828559,-0.362751941142202,0.383917713862055
-0.365346799575669,-0.38060812293082,-0.362568145091794,0.384224053173528
-0.365232006995,-0.380590349353637,-0.362789418649603,0.383885113440636
-0.365069259002397,-0.380540184859772,-0.362881675476378,0.383970133721808
-0.365055909128093,-0.380716029494478,-0.362678396632012,0.384406844008205
-0.36478203618705,-0.380605885540927,-0.36216798645479,0.384643953449219
-0.364527609374059,-0.381065865384365,-0.362130461641332,0.384865438130254
-0.364691819201041,-0.381098870679441,-0.361767394610827,0.384735850103645
-0.364504709476152,-0.381184191805215,-0.361993331294618,0.38488959644862
-0.364332081225444,-0.381125721803845,-0.361989934874274,0.385098740879047
-0.364254712533726,-0.381397988227575,-0.361771960297916,0.385111900317727
-0.364162760802678,-0.381622884962211,-0.361603372090937,0.385251443937384
-0.363900881853558,-0.381570855272295,-0.361419132538385,0.38527824444898
-0.363562588092091,-0.38147748841472,-0.361114491554252,0.385764752282
-0.363347556093472,-0.381485048406819,-0.36073193890703,0.385948338764456
-0.363502917524755,-0.381612449184009,-0.360832991712201,0.385741513327529
-0.363015440368231,-0.381628055695347,-0.360545900132899,0.385651544744197
-0.362617738747406,-0.381814606660181,-0.360231769751682,0.385830172927543
-0.362239706442364,-0.381909706914502,-0.360316637118973,0.386018227874158
-0.362371988166794,-0.381658548844028,-0.359921653876835,0.386246046557161
-0.362119750309982,-0.3817325178414,-0.359978970131624,0.386337200193371
-0.362019832960716,-0.381897903981904,-0.359989205283009,0.38658351974157
-0.361979065333778,-0.381972979688118,-0.359598642803022,0.386641218277851
-0.361777837973191,-0.381827515263093,-0.359174120810501,0.386710970685151
-0.36164577226564,-0.381843261186234,-0.358728268787224,0.387021998987595
-0.361839618236715,-0.381968056343803,-0.358583302958465,0.387036136043902
-0.361767793217355,-0.382038479717877,-0.358362952093256,0.387026491809689
-0.361584944642731,-0.382454705907273,-0.358280970934261,0.387113654589507
-0.361574243230617,-0.382420429171944,-0.358117386369789,0.387389347230074
-0.361382437212161,-0.382316017245261,-0.357671122382198,0.387313503332609
-0.360964416210752,-0.382345180056996,-0.35747023785305,0.38741196444376
-0.360613801697188,-0.382185483548716,-0.357003247538959,0.387466646666637
-0.360452748988721,-0.382348917599618,-0.357200797900488,0.387624958652072
-0.360347517582177,-0.382347952928691,-0.357115353878678,0.387729561888022
-0.360079238913519,-0.381971617063578,-0.357294912826827,0.38779347519322
-0.359788234079823,-0.382032913906838,-0.357142151359215,0.388003334460391
-0.359582102825054,-0.381947175406689,-0.356753401499867,0.388044793595751
-0.359280007867416,-0.381809966057361,-0.35633994437086,0.387954942596759
-0.359144658791015,-0.381951990284853,-0.356236047521107,0.388030587263105
-0.359175090798339,-0.381759483829599,-0.356078217418703,0.388175297826133
-0.35902038428105,-0.382026690003503,-0.35587435479311,0.388345175492744
-0.358630182079482,-0.382085366229859,-0.355619183539593,0.388749785916859
-0.358663264409277,-0.382192695511527,-0.355566751696542,0.38855539450723
-0.358427236732201,-0.38218119704279,-0.355408007144823,0.388520072988921
-0.35835064076351,-0.382091067468868,-0.355156757319028,0.388328712058084
-0.358160392477713,-0.382202582806497,-0.354909765673637,0.38857311929774
-0.358227093097953,-0.382533088190676,-0.354835809069301,0.388743299873707
-0.358502204875117,-0.38266285390727,-0.354728050868591,0.388610015899518
-0.3583794180666,-0.38275172299922,-0.35448925891228,0.388808031946082
-0.358133210527079,-0.382785118703286,-0.354550875175791,0.388837185583296
-0.357752273851158,-0.382668166611943,-0.354481025531609,0.388754527881747
-0.357761080845219,-0.382914158573358,-0.354320297555672,0.388673949483523
-0.357593237420493,-0.382798678844379,-0.353905311961407,0.388883165042701
-0.357308290955746,-0.383014018969704,-0.353509704029002,0.388970567960567
-0.357263925562913,-0.383204626783528,-0.353472437640556,0.388956606783618
-0.357209546969971,-0.383294989271042,-0.35329803069108,0.38903700624639
-0.356898085285995,-0.383217705918227,-0.353220741494245,0.389211626868359
-0.356653441266281,-0.38338609659288,-0.353085377224645,0.389253532617141
-0.356610260886023,-0.383670285049742,-0.35307581737033,0.389471533508752
-0.356441452215537,-0.383982749357771,-0.352953429959084,0.389647101897861
-0.35620362693495,-0.38411550794994,-0.352778977983314,0.389599246735431
-0.35603873719307,-0.384045567732497,-0.352519520329533,0.389710421790723
-0.355766557368344,-0.384099879148587,-0.352387255714999,0.389599886360458
-0.355691241571537,-0.384118251108846,-0.352202295932673,0.389454078308054
-0.35549329716619,-0.384541245800934,-0.351803386405755,0.389379215635758
-0.355133458696195,-0.384402655903644,-0.35177950234004,0.389445622608344
-0.354548522862333,-0.384342309478312,-0.351206132878323,0.38964258080466
-0.354555766443079,-0.384287574950148,-0.350902915390136,0.389530486483903
-0.354332602298114,-0.384177101429617,-0.350753808508791,0.389636914942894
-0.354157050354838,-0.384207550304234,-0.350479075630515,0.389696878767118
-0.354063825534747,-0.38435339649486,-0.350594382518031,0.389847228069493
-0.353505182948835,-0.384624482473452,-0.350203362274056,0.38981712202742
-0.353164733137917,-0.384529417093993,-0.350238148254587,0.389676820677603
-0.353196234555685,-0.384487215903299,-0.350399728796656,0.389721944446785
-0.352767528307751,-0.384604568573207,-0.350341533590962,0.389582132833472
-0.352621737157437,-0.384900184899936,-0.350051498411039,0.389917611188895
-0.352507998314427,-0.385145805463222,-0.349799223383357,0.389573571324109
-0.352683128484775,-0.385002568338687,-0.349666189472315,0.389511775430549
-0.35250675490178,-0.38489777157415,-0.349567233289924,0.389871823455611
-0.352141405464449,-0.384828696842608,-0.349333987434471,0.389932712348487
-0.351882874993777,-0.384765243044906,-0.349566391734609,0.389963020876707
-0.35180685513958,-0.384851617268766,-0.349402739039199,0.390064621805549
-0.351616645771294,-0.384758569356499,-0.34905259577685,0.390365209686572
-0.351649966831254,-0.384730001669739,-0.348920572849361,0.390593664555915
-0.351606842657667,-0.384669803834509,-0.348533311358615,0.390558579144382
-0.351254903605013,-0.384711246090972,-0.348214544376628,0.390450750059041
-0.350900374321639,-0.384773629186663,-0.347983727939847,0.390585294522085
-0.350595376043917,-0.384930023444469,-0.347750311113955,0.390520730620147
-0.350569484603122,-0.384880754924004,-0.347688537566739,0.390438654208959
-0.350418544306792,-0.384608595322318,-0.347239949639427,0.390383397391098
-0.350174618727204,-0.384709266616009,-0.346983101370332,0.390512868757055
-0.349790953511231,-0.384767117934357,-0.346962402954858,0.390593884656663
-0.349730838421924,-0.384590648229356,-0.34694023787165,0.390505880464761
-0.349619996679355,-0.384770460287603,-0.346832408606285,0.390675990482797
-0.349833450655085,-0.384887531211405,-0.346716231665361,0.390425828944645
-0.349798911274998,-0.38475129650804,-0.34652645902942,0.39049997018468
-0.349491707153278,-0.384667289679525,-0.346404348278601,0.390404816954949
-0.349222036331156,-0.385029777239885,-0.346193644030052,0.390455964781768
-0.348903830034438,-0.385034258301495,-0.34585686284594,0.390244236534061
-0.348684481111341,-0.384917950343307,-0.345602159201534,0.39018023046411
-0.348511357169846,-0.384990313982625,-0.345307214880636,0.390080769488217
-0.348660469385181,-0.385046385898919,-0.345212536242613,0.390092078003573
-0.348499453351184,-0.385243129847652,-0.344691248863801,0.390358973220054
-0.348305268819979,-0.385292892553786,-0.344681685397874,0.390373767715944
-0.348395395803816,-0.385096041985455,-0.343986524579512,0.390428538142874
-0.348115995572129,-0.384950080086475,-0.343717870017347,0.390558236249629
-0.34796829638011,-0.384898262271316,-0.343606045087901,0.390618349073668
-0.347688448937494,-0.385272963972539,-0.343442721671881,0.390577090556858
-0.347616247621863,-0.385273736945076,-0.343145647862698,0.390527280756152
-0.347463065439538,-0.385441887613106,-0.342971749947668,0.39042958127148
-0.347332595356057,-0.385716821174418,-0.342867516390784,0.390259033865879
-0.347189716817981,-0.385555358782046,-0.342908716546577,0.390056591157813
-0.346996479407959,-0.385866897322784,-0.342593000150324,0.389996749176513
-0.346704514419946,-0.38571149681149,-0.342475198206534,0.390381274515217
-0.346299996246556,-0.385741273469836,-0.342557090481624,0.390475417953432
-0.346145542770805,-0.385571344832757,-0.342204276288766,0.390340147331043
-0.346071545871719,-0.385535886984142,-0.341922507901969,0.390680676851864
-0.345670274732764,-0.385738370788151,-0.342054853845116,0.390999227112772
-0.345432155557481,-0.385564151924228,-0.341795376507869,0.390972146217588
-0.345521402151355,-0.385350091760413,-0.341534463371712,0.391397448444215
-0.345364893106522,-0.385686463790099,-0.341441964712567,0.391359076091249
-0.345206190549672,-0.38547187870273,-0.341231287510003,0.391342036215448
-0.344889169826316,-0.385332106308002,-0.341168312778966,0.391572697048554
-0.344918277943687,-0.385467359553288,-0.341251571629859,0.391923930639591
-0.344746093763192,-0.385587676764965,-0.340961955007022,0.391956211728385
-0.344600549950712,-0.38601635707428,-0.340812412340153,0.391828143562903
-0.344345231566749,-0.38615958123659,-0.340816956748071,0.391923940612833
-0.343875342662374,-0.386407924080271,-0.34052543189794,0.392041842998236
-0.343897164584171,-0.386364936076039,-0.34030652957925,0.392175558954895
-0.343499789888301,-0.386295964224775,-0.339989769499516,0.392414648045281
-0.343169082522155,-0.386602527204955,-0.339825839449912,0.392311486502146
-0.342983150151662,-0.386516946136756,-0.339948994601824,0.392202133012429
-0.34288265399706,-0.386402316734793,-0.33980935411706,0.392263744820767
-0.34267928092759,-0.38626075366973,-0.339440726560795,0.392314616134355
-0.342100145908091,-0.386261394254701,-0.338992608682316,0.392339793110825
-0.341619150674372,-0.386528135374645,-0.338835782093902,0.39244482590232
-0.341739762987698,-0.386211706910829,-0.338712290236888,0.392418875322853
-0.341693959372662,-0.386151492706927,-0.338465160768732,0.392400449845376
-0.341745492199497,-0.386356676726594,-0.338139981349923,0.392542623953748
-0.341498069101213,-0.386379636375703,-0.337853066649675,0.39262672953486
-0.341159345774602,-0.38644902368269,-0.337373715698552,0.392837208267125
-0.340738897404384,-0.386591539357049,-0.337265119621804,0.393048534204972
-0.34075021372589,-0.386650752804748,-0.336949023504681,0.393166718737841
-0.340634788264388,-0.386581882927385,-0.336668149268006,0.39324529366149
-0.340598748128109,-0.386588379633494,-0.336565689990955,0.393387154327259
-0.340484974586755,-0.386499012489451,-0.336651785802301,0.393273772807221
-0.340549069028539,-0.386411457549718,-0.336379314684393,0.393197184289071
-0.340507371817175,-0.386275500418769,-0.336177483345261,0.392826181041727
-0.340238021394022,-0.386388248601998,-0.336119082916639,0.393046022145018
-0.339992388661793,-0.38616822419666,-0.335847576938193,0.392872245189396
-0.339778297785025,-0.386342628857013,-0.335985818345734,0.392845146242245
-0.339787334050511,-0.386511341616756,-0.335617606000112,0.392866534082884
-0.339426639522035,-0.386587331337121,-0.335381514406808,0.392905391225386
-0.33929966983515,-0.386849645830923,-0.335324737439242,0.393161205700048
-0.339393652427223,-0.386761424599692,-0.335162329043373,0.393055162211693
-0.339239405868694,-0.386923790252454,-0.335014323650593,0.393280126088092
-0.338938836959361,-0.386925728133717,-0.334884797315588,0.393154240390956
-0.338776395314565,-0.386977423175313,-0.334507618440278,0.393110946030199
-0.338707362400629,-0.38692281452172,-0.334333090996849,0.393196209825559
-0.338745968131561,-0.386787965357332,-0.334381501633869,0.393338122315868
-0.338279524692884,-0.386665045363172,-0.334141961523202,0.393490807740988
-0.338082719292721,-0.386401665978548,-0.333936335572973,0.393370682763792
-0.337849991557733,-0.386700109206379,-0.33353377600613,0.393229097400016
-0.337800238355874,-0.387052367887262,-0.333353260242305,0.393236079209804
-0.337767858946178,-0.386878825387901,-0.332997435841729,0.393510048519822
-0.337807602037793,-0.386787804682029,-0.332651956444496,0.393398071012386
-0.338007676677302,-0.386719596147911,-0.332373480360657,0.393557491305995
-0.337918625919711,-0.386800604100058,-0.332424590373639,0.393420837772963
-0.337600099679667,-0.386708469161663,-0.332383512133108,0.39344739500632
-0.337439800384708,-0.386677954633667,-0.332459652009768,0.393594629800361
-0.337073227565464,-0.386717663930399,-0.332393741994074,0.393715247073853
-0.336854272689234,-0.386879521043137,-0.332133644652879,0.393820662027831
-0.336575495823049,-0.387141442961191,-0.331981090878814,0.393776929588958
-0.336259055431261,-0.387190564309075,-0.33179673344989,0.393820251517487
-0.33635703822412,-0.387061855941368,-0.331775912469129,0.393561605429109
-0.335970880135693,-0.386946192536979,-0.331573227302675,0.393411450510206
-0.335941593314803,-0.386781418321043,-0.331097129183144,0.393573163286401
-0.335545484856348,-0.387220718436621,-0.331072312880155,0.393565049179876
-0.335335680389128,-0.387247012813653,-0.330846692087662,0.393339430027451
-0.335143986395728,-0.387057918936181,-0.330844169332931,0.393274665171143
-0.33499136189282,-0.387056369727192,-0.330706021471973,0.393508050325575
-0.334716213247321,-0.38673631544317,-0.330632645620135,0.39353803117806
-0.334655595031632,-0.387346323876725,-0.330395481532396,0.393327110269569
-0.334504868591774,-0.387492311478719,-0.329905164151443,0.393193347106771
-0.334421202388583,-0.387228912703853,-0.329792374431136,0.393321354071655
-0.334435655892505,-0.387465452297017,-0.329531591882441,0.393294031527147
-0.334288761097054,-0.387351365142373,-0.329134900414574,0.393232807152075
-0.333995502348816,-0.387197189540321,-0.329017301385647,0.393349786949109
-0.333420824407043,-0.38724926730935,-0.328669916156898,0.393385710770755
-0.333366817669859,-0.387392130896572,-0.328506000253157,0.393343824145819
-0.33333884669161,-0.38730237290702,-0.328325403268956,0.393348154071862
-0.333076367425184,-0.387281153169649,-0.328161637307458,0.39346427672445
-0.332512458774375,-0.387174680748312,-0.327909102062962,0.39338498404368
-0.332174585006048,-0.387378892785098,-0.327779139888174,0.393620780822198
-0.331879187926986,-0.387392514654826,-0.327661192109423,0.393659943472483
-0.331672166638048,-0.387185025834181,-0.327386078340518,0.393597322953608
-0.331306541929572,-0.38722749710937,-0.32717491282981,0.393684654892763
-0.331056813405365,-0.387112400087189,-0.326936218654375,0.393965541887435
-0.330989843282107,-0.387146296928226,-0.326881341872332,0.394035902533147
-0.330731864031687,-0.38736650782562,-0.326993280634722,0.393982554508336
-0.33045215115713,-0.387084405693909,-0.326846449199756,0.39387190903796
-0.330301543837109,-0.387283794761656,-0.326820074713694,0.39408300721463
-0.330016273268341,-0.387231371909944,-0.326470477852196,0.393992513200787
-0.329832784651816,-0.387329462765732,-0.326251681278228,0.393747610255972
-0.329688724443043,-0.387368013142004,-0.326016440773337,0.393937221686964
-0.329131621062117,-0.387614185744304,-0.325718246731162,0.394052049233888
-0.328957885171042,-0.387690861568707,-0.325336779007836,0.393966495583303
-0.3288071254909,-0.387723484553192,-0.324956458382267,0.393969802526282
-0.328597252220501,-0.387490544641112,-0.324688588897131,0.394183383522318
-0.328237862936344,-0.387468002864597,-0.324344352015571,0.39417294283545
-0.327890173676976,-0.387391841228442,-0.324144049129539,0.393997133349441
-0.327725536223993,-0.387278204816541,-0.324065037709891,0.39425757105563
-0.327498870343831,-0.387288600343679,-0.324107892979234,0.394278509151003
-0.327353962092368,-0.386851076625573,-0.323834712951923,0.394323094755086
-0.326853590693108,-0.386934130046064,-0.324081969247898,0.394590949396492
-0.326611528827389,-0.386723570613249,-0.323734104842803,0.394808008472322
-0.326518275232856,-0.386819652348212,-0.323562755552414,0.394619910118921
-0.326255965711378,-0.386998296463356,-0.323182764981913,0.39461120506978
-0.325897327603161,-0.386804341130895,-0.323238094253231,0.39451392640679
-0.325570872659828,-0.386646033853398,-0.32300321470065,0.394746241041297
-0.32540205496231,-0.386855201400578,-0.322895954151168,0.394815548458232
-0.324968032399345,-0.386583070299313,-0.322862884872498,0.39483100603175
-0.324717666371373,-0.386731614400722,-0.32265724807466,0.394684636044182
-0.32448416953973,-0.38706649457919,-0.32248287187536,0.394643943381843
-0.324278138121845,-0.386978500320472,-0.322394009779701,0.39436169707142
-0.32385874806346,-0.387119038771539,-0.322202649408021,0.394489999763448
-0.323599366278361,-0.387419524699994,-0.32168732208177,0.39460036687556
-0.323352627961048,-0.387565513776791,-0.321444679222845,0.394744297685315
-0.323177700327392,-0.387808078945612,-0.320952094977985,0.394931781520842
-0.322925411238767,-0.388048991894275,-0.320753169083388,0.394817584611308
-0.322667018789288,-0.388009127660741,-0.320563744460403,0.395038510956887
-0.32234270052493,-0.388149311093873,-0.320415702256844,0.39502523815605
-0.321838343906126,-0.387949222735949,-0.320201186448729,0.395005215979514
-0.321766009285385,-0.388133760123024,-0.319831174846233,0.394747533053997
-0.321992516993216,-0.388291193824185,-0.319647627220124,0.394649150906384
-0.322271140006733,-0.388475903613465,-0.319435497648001,0.394697093854458
-0.321971124864948,-0.388541778884825,-0.319422543631535,0.394614917479805
-0.321653091827906,-0.3884145149111,-0.31924346018745,0.394706044899285
-0.321046001038802,-0.388470777751668,-0.319276925755237,0.394778252776398
-0.320804953304794,-0.388186288140202,-0.319200372398406,0.394790032721767
-0.320370572563325,-0.38818064695553,-0.319016085928249,0.394948825913539
-0.320147781267061,-0.388083483365071,-0.318730927234766,0.394856942524425
-0.320012118476254,-0.388191356818811,-0.318415053702013,0.394841560717922
-0.319879473633794,-0.388258904792962,-0.318149155439905,0.394702820004091
-0.319537441664456,-0.388403093281861,-0.317951115867766,0.394697757498346
-0.31931225876221,-0.388439464657802,-0.317780572424007,0.394473173555284
-0.319083275905314,-0.388534328218892,-0.317462758403147,0.394574429701313
-0.318845747899459,-0.388541738207836,-0.31726671006188,0.394431528501255
-0.318815335010803,-0.388748233300846,-0.316993420757409,0.394234951371112
-0.318493925472394,-0.389007184833578,-0.316920697131635,0.394509122461532
-0.318026332035742,-0.389207711527117,-0.316591918217455,0.394627061878796
-0.317647303810759,-0.389332565916317,-0.316545801424656,0.394307130853517
-0.317586339201771,-0.389352087681064,-0.315945283452429,0.394744866915009
-0.317396121817262,-0.389314985285324,-0.315662174756786,0.39491649534152
-0.31701217419772,-0.389242472635502,-0.315403155327529,0.3949852330796
-0.316722988208146,-0.389179207464458,-0.315016213226813,0.394925869365334
-0.316361191567079,-0.389169170482593,-0.314752245510669,0.39502035106714
-0.316275297412061,-0.389126787742652,-0.314300193355578,0.395147855751225
-0.316021725507641,-0.389230920077479,-0.314177304195935,0.395382545106448
-0.315787809775894,-0.389184945744475,-0.314055466910372,0.395236768623257
-0.315464842820243,-0.388771887891813,-0.31402282013458,0.395264133391536
-0.315234947523275,-0.388788431886929,-0.313439564041944,0.395297841964614
-0.314917387512211,-0.388849757066493,-0.313128984989035,0.395401615208322
-0.314635850535256,-0.389027445884346,-0.312831356289685,0.395297812482727
-0.314714730216987,-0.388949121132606,-0.312621016181347,0.395680371592407
-0.314329301155089,-0.38862906688084,-0.312485298287361,0.395626054044739
-0.314254224689195,-0.3886463435743,-0.31251619017036,0.395821526752989
-0.314018597611802,-0.388738432259995,-0.312561085680636,0.395933421496293
-0.313883221851444,-0.388692825913802,-0.312585898442102,0.395762339168031
-0.313882595308385,-0.388500381795104,-0.312243442560943,0.395805025717787
-0.314147532359808,-0.388626664499185,-0.312265237825053,0.395598304065067
-0.313920671357941,-0.388611567639934,-0.312235460551399,0.395670219973465
-0.313903582033572,-0.388663346724384,-0.312209150374464,0.395608492722992
-0.313980180617254,-0.388651236206046,-0.312016004296643,0.395656170859306
-0.3136389919674,-0.388931118095411,-0.311892882245472,0.395695114692695
-0.313556792392048,-0.389120377828955,-0.311542889471508,0.395658585795694
-0.313339911084528,-0.389024941198833,-0.311360759342252,0.395557977743143
-0.313215830982191,-0.389009964291502,-0.311144679569449,0.395406741924466
-0.313094372672508,-0.389238024001328,-0.311045808808897,0.395251179311333
-0.312944424930985,-0.389564287260685,-0.310569079718185,0.395215287490066
-0.312727049070866,-0.389595979186443,-0.310554832189941,0.395339365806585
-0.312562797127924,-0.389825204150682,-0.310115765368966,0.395529614908372
-0.312353777845213,-0.389829135913011,-0.309975043186306,0.395293434262148
-0.3120852041524,-0.389662644765321,-0.309848959020547,0.395803562326848
-0.312023512821686,-0.389625774003069,-0.309525075123174,0.3957899167601
-0.312015760652492,-0.389567417993942,-0.30924206813436,0.395569925248994
-0.311554193625242,-0.389702650543306,-0.309322745496994,0.395543941541011
-0.311293479183169,-0.389455446439032,-0.308890999190046,0.395476299100072
-0.311240936837346,-0.389431346194668,-0.308771901526321,0.39526394925548
-0.311002602174353,-0.389505546729617,-0.308440623087875,0.394969396656105
-0.310876493959598,-0.389482668254493,-0.308157175897608,0.394975336287929
-0.310793991356756,-0.389671145238129,-0.307747762359269,0.395204742654276
-0.310573460589543,-0.38957368458863,-0.307379091664017,0.395168799380942
-0.310504554576179,-0.389602607618796,-0.30701514457099,0.395191675626275
-0.310392902473203,-0.389582904377214,-0.30665003340099,0.395499471336885
-0.309914296075208,-0.389353165157779,-0.306693613129739,0.395453151042329
-0.30987509037668,-0.389229802843559,-0.306576544266964,0.395804718906075
-0.309401004444658,-0.38913490494334,-0.30641027266227,0.395618666217277
-0.309432196713152,-0.388816395251324,-0.306198254148328,0.395567819670199
-0.309470645958126,-0.389054579890188,-0.305552169824439,0.395533156183828
-0.309219633085183,-0.38924466920437,-0.305344847438629,0.395577515705338
-0.309128256726523,-0.389526233827589,-0.305445598515135,0.39567160384994
-0.309048483683651,-0.389467769793856,-0.305220660454503,0.395247565937905
-0.308803940047334,-0.389512325877104,-0.304950876841785,0.394936326893183
-0.308644364380802,-0.389578456952315,-0.304609882517952,0.394869645101522
-0.308450227762993,-0.389696406610219,-0.304231192004299,0.394835221981232
-0.308205847027915,-0.389792842597019,-0.304096625134344,0.394747284795269
-0.307680617008032,-0.389867168682835,-0.304102154535127,0.394428298672168
-0.307467316972383,-0.389689183092908,-0.303742733681789,0.394357035902177
-0.307389339947066,-0.38969252654187,-0.303492902204867,0.394192505985995
-0.306908780699014,-0.389465385779911,-0.303253230826298,0.394149784316913
-0.306561133520578,-0.389537377391255,-0.302923690821846,0.394312949547077
-0.306489238444429,-0.389412027125135,-0.30262281174666,0.394170039985365
-0.306336843780465,-0.389308119954936,-0.302569509808654,0.39433600038834
-0.305957809618005,-0.388926782953673,-0.302922729930463,0.394395301640426
-0.305713254967723,-0.389264749773203,-0.302499201747519,0.394407450708189
-0.305461717580812,-0.389358259023863,-0.301896581283606,0.394313969398223
-0.30524833036868,-0.389292513738514,-0.301773886619295,0.394327221187624
-0.305039476734943,-0.388994141246081,-0.301616154140843,0.394501096950631
-0.30512571970696,-0.388969296663644,-0.301472696025277,0.394665164081016
-0.305033170101767,-0.38890740077169,-0.301153416780487,0.394700470674679
-0.305204750042129,-0.389259760535084,-0.301098160089132,0.39485720087466
-0.305010990985548,-0.389241823657998,-0.300879034092768,0.394761885275041
-0.30455149719226,-0.389564701786121,-0.300621066301984,0.394519992115486
-0.304322361117414,-0.389428993844141,-0.300748972363299,0.394520552804422
-0.304050032967863,-0.389214231543192,-0.30077814368794,0.394556718945702
-0.303821092012538,-0.389509105704975,-0.300647312598117,0.394534275970413
-0.30347240313826,-0.389258603810407,-0.300410298649581,0.394446298120231
-0.303459663535257,-0.389487004077197,-0.3001113446312,0.394333467499207
-0.303100801083125,-0.389617541746007,-0.299905693864307,0.394302256425429
-0.302876073903223,-0.389485074090732,-0.299416990099296,0.394440007162025
-0.302386851253259,-0.389727807828097,-0.299344554606841,0.394365931330435
-0.302415100989322,-0.389896424898515,-0.299048737156131,0.394540657014125
-0.302069232327342,-0.389851689330395,-0.29859854578274,0.39465593636821
-0.301814425424406,-0.389970515624259,-0.298443102936227,0.394644055616453
-0.301681542671028,-0.389968972367203,-0.298203370639608,0.394938493287022
-0.301400409435076,-0.389838694006261,-0.297961095803274,0.394786615169146
-0.301022880299461,-0.390112894986395,-0.297607441014447,0.394536220764308
-0.300721130529382,-0.390171431469063,-0.29727055272708,0.394311562667285
-0.300818616660448,-0.390276418779496,-0.297017940750307,0.394052050562951
-0.300806257596478,-0.390266927287469,-0.296676409815359,0.394133575755765
-0.300660198371743,-0.390179089923562,-0.296436786780781,0.394157195002947
-0.300433868200089,-0.390219490502883,-0.29627700481816,0.394388258554891
-0.300441216090467,-0.390186145335293,-0.296137211120797,0.394253800885608
-0.300609481833128,-0.390197046713267,-0.296013888257026,0.394330253485552
-0.300422065878414,-0.390420610587573,-0.295769086435988,0.394412460861495
-0.300040930807077,-0.390312714494689,-0.295643999129067,0.394417898795467
-0.299850079573025,-0.390543806409661,-0.295675143291405,0.394253140631891
-0.299705068570946,-0.39059908993309,-0.29549018817044,0.394397324050035
-0.299457082134515,-0.390657503379962,-0.295214563331697,0.394587669835369
-0.29930003194962,-0.390732648962253,-0.295045032389167,0.394519720453722
-0.29881397844249,-0.390793647978713,-0.295062823927116,0.394182397607097
-0.298339483292879,-0.39090942587327,-0.294880171436604,0.394088194495282
-0.298026379057748,-0.390926614059358,-0.294652582230999,0.394136827519389
-0.298001487916469,-0.390707683145863,-0.294377667547658,0.394085046729265
-0.29757251622871,-0.390496179930337,-0.294097289170506,0.394227009945174
-0.297031154840393,-0.390558171548192,-0.293547137547461,0.394213312423483
-0.29682678524499,-0.390332251804028,-0.293462267986024,0.394184832763625
-0.296639234182689,-0.390278813511836,-0.293172422138612,0.39397203640617
-0.296171756047917,-0.390081756981819,-0.293085150396362,0.393808774853987
-0.295991168891908,-0.390316192180226,-0.292813122106507,0.393679504853279
-0.295747617898225,-0.390137630489986,-0.292575829338687,0.393540197288854
-0.295462743564578,-0.390022065492561,-0.292125062272625,0.39353972241801
-0.295122888990574,-0.38979360081214,-0.292057671980542,0.393537508408387
-0.294985862373295,-0.389585899918908,-0.291637946117674,0.393512959999635
-0.294914394500963,-0.389553640817303,-0.291571818721405,0.393249957090914
-0.294376915991383,-0.389219472061539,-0.291447922260316,0.393282039306193
-0.294104740904104,-0.389231658038713,-0.291292108847096,0.39348986068547
-0.293807605875539,-0.389065781875884,-0.29095316536061,0.393301044518205
-0.293514139301806,-0.389093917569009,-0.2911882860263,0.393275722172485
-0.293185750793277,-0.389446855269811,-0.291013793290086,0.393191562845191
-0.293030305584196,-0.389405194832379,-0.290718605263859,0.393095747887977
-0.292923363881148,-0.389305759648075,-0.290709861182815,0.39304901629405
-0.292713469976524,-0.389029018165526,-0.290547582767704,0.393082861739845
-0.292297783252987,-0.388918856334187,-0.290223328193335,0.392922194270665
-0.291926748549436,-0.388866530308468,-0.289912169493464,0.392969742210207
-0.291548000146098,-0.388964896892802,-0.289474863151943,0.393017681276421
-0.291440316012388,-0.388941425162857,-0.289295577549901,0.393173426527152
-0.291302869679063,-0.388996494332152,-0.288942471047532,0.393200664853485
-0.291002707798656,-0.389071264092613,-0.28858669554043,0.393112891361747
-0.2907577751869,-0.388941310045929,-0.288346532171397,0.393017291048595
-0.290785223507869,-0.388781779100053,-0.288212042256103,0.39288004528041
-0.290260013329611,-0.388764056300388,-0.288232329107727,0.39297631213298
-0.29016208859406,-0.388861466806761,-0.287990034983235,0.392993330406715
-0.289933018894557,-0.388598014190972,-0.287758698695895,0.392536838777646
-0.28962512480643,-0.388361235527115,-0.287521817886973,0.392689979750048
-0.289429838845559,-0.388098276737763,-0.287276370960708,0.392653223341578
-0.289033045241608,-0.387914684316862,-0.287113623243289,0.392403700645117
-0.28846178553507,-0.388218678149453,-0.286878758076376,0.392456536002552
-0.288090377681468,-0.387894949130661,-0.286489243418633,0.392334275527706
-0.288227034739434,-0.387924763481164,-0.28655032252067,0.392209904650226
-0.288188923484757,-0.3879277427182,-0.286188409501046,0.392266932327696
-0.288143817599793,-0.387695018974299,-0.285999325585341,0.392299316460078
-0.287828320748055,-0.387623315291338,-0.285773650189728,0.392318265158488
-0.287501118087339,-0.387782045462686,-0.285700659510005,0.392286285120026
-0.287231694488135,-0.387697532668508,-0.285310356057787,0.392101122364104
-0.287007633094315,-0.387717071235002,-0.284840408675165,0.391842247440315
-0.286608659264851,-0.387813300020373,-0.284474791934289,0.391619833246623
-0.286392680363914,-0.387894232669247,-0.284211504561976,0.391692179793542
-0.286198523774887,-0.387712043900696,-0.284231898927059,0.391612288777193
-0.286102396870443,-0.387909737790136,-0.284126589185814,0.391502142751619
-0.285482591614045,-0.387929067912501,-0.283693839348065,0.391425600592851
-0.285419378561617,-0.388389454459366,-0.283540966930507,0.390939514828057
-0.285121714789113,-0.388581699550468,-0.283376765585554,0.390762974401427
-0.284749370321291,-0.388458305070406,-0.283393854291427,0.39064320886066
-0.284564394845103,-0.388146848872214,-0.283273455567801,0.390718062957439
-0.284219523373394,-0.388062931766365,-0.282830539050623,0.39062240671933
-0.283872880469211,-0.38814149750459,-0.28252549690869,0.390690102679873
-0.283554045281354,-0.388132489721065,-0.282265818517143,0.390430869821561
-0.282924768602032,-0.387918380013606,-0.281983122614309,0.390524957546147
-0.282736123757004,-0.387850211400407,-0.281843867631687,0.390531890437636
-0.282771748270919,-0.387664571339631,-0.281495500543252,0.390917372123268
-0.282398066133908,-0.38759196400557,-0.281186257559266,0.390969947442208
-0.282387606686621,-0.38744598720756,-0.280897874526926,0.390825666987874
-0.282079478847315,-0.387478092742137,-0.280628728398025,0.390880397746057
-0.282006096107939,-0.387437111932072,-0.280618454345385,0.391068510098662
-0.281929628181326,-0.387351279978539,-0.280574151832481,0.390959295941751
-0.281488231981881,-0.387072384668926,-0.280369829333676,0.390666094670778
-0.281362464431505,-0.387079057614601,-0.279917639861076,0.390619481611752
-0.281344120939744,-0.386999571604791,-0.279657790249738,0.390361028065302
-0.280866427531123,-0.387050858756358,-0.279230157571569,0.390381103436253
-0.280513829940266,-0.386747686854719,-0.278888442294544,0.390384206821115
-0.280234856588278,-0.386745061856626,-0.278514435662204,0.390155480340017
-0.279566347412413,-0.386807096204327,-0.278570147053832,0.38988140448091
-0.279482772816562,-0.386588242951093,-0.278347088496803,0.390078166179381
-0.279268803988986,-0.386658609406717,-0.278085424218345,0.390307146274076
-0.279226111038642,-0.386510192201135,-0.278019704200799,0.389910472907177
-0.278786252860686,-0.386668678556739,-0.277934444957493,0.389793514621725
-0.278730142774384,-0.386653387300474,-0.277795076644982,0.389435465792778
-0.278444525755407,-0.38652059590684,-0.277547070079728,0.389639244970697
-0.278291246152083,-0.386547089601731,-0.277365438374878,0.389439620682516
-0.278009646946104,-0.386532655755508,-0.276810534865403,0.389190175584835
-0.278039533868144,-0.386601113501536,-0.276513642432478,0.389002240978907
-0.278138256324066,-0.386515283874554,-0.276451674257625,0.388866629453957
-0.277895574899551,-0.386467168701448,-0.276137177944379,0.388759082933971
-0.277573158545426,-0.386291065693718,-0.275790709928957,0.388751920542993
-0.277257992805372,-0.386333674690441,-0.275712442772974,0.388732202144925
-0.277103372787699,-0.385933348980628,-0.275289400354815,0.388377960869536
-0.276614239391535,-0.386123278373965,-0.274891667378727,0.388209678963696
-0.276487532921697,-0.385997098436754,-0.274417484726353,0.388118451642103
-0.276201115188248,-0.386258673173591,-0.274102206409138,0.388317051764028
-0.275700617274735,-0.386136115427027,-0.273702504378713,0.388329093607114
-0.275340737362804,-0.38635795656957,-0.273543961451689,0.388140748698348
-0.275153249323959,-0.386230700247383,-0.273186484920663,0.388231844237607
-0.275014873570795,-0.386199405887418,-0.273192081789664,0.387974452227152
-0.274598515448556,-0.386180787949969,-0.272903248077944,0.388022560833059
-0.274294849277412,-0.386158526452273,-0.272452653419283,0.387771427916682
-0.274058141539629,-0.386095277633118,-0.272416870872421,0.387769554352697
-0.273595753987137,-0.386127558878362,-0.27230114671198,0.387990672037117
-0.273319561747754,-0.38624694674422,-0.271905755105856,0.388001383197312
-0.273114730755449,-0.386017535301481,-0.271873962796499,0.387718626078876
-0.27297652144035,-0.386085430117455,-0.271750964473693,0.387655110827605
-0.272497367736978,-0.386168897358137,-0.271438895326753,0.387573891875705
-0.271823737157188,-0.38596014108207,-0.27106420541958,0.387523336027161
-0.271555498658998,-0.386057851750925,-0.270721611352335,0.387507374274332
-0.271234516833891,-0.386399260036274,-0.270535078501015,0.387353116283029
-0.270949287933352,-0.386411957197086,-0.270009944575272,0.387320277806719
-0.270539313052415,-0.386471477534457,-0.269859231273854,0.387145242381042
-0.270522225014409,-0.386379092156706,-0.269529483405699,0.38714012546742
-0.270347871508171,-0.386495229834186,-0.269361973499905,0.38714130978282
-0.270025758849573,-0.386301165454462,-0.268814058962712,0.386811425387551
-0.26944683375309,-0.386013970688785,-0.268580775319507,0.386765262706946
-0.269355425833537,-0.386052487267152,-0.268262914136899,0.386647240120488
-0.268924422147902,-0.386079498677432,-0.268064856700431,0.386312518185342
-0.268647465631117,-0.386161528007802,-0.267880695506279,0.386311400744947
-0.268101294096448,-0.38600919567636,-0.267876805405138,0.386717140487298
-0.267639330819171,-0.386173836099202,-0.267509857864634,0.38665108627116
-0.267622570688576,-0.385963153810354,-0.26719757793165,0.386920188409742
-0.267454151695752,-0.386015989505088,-0.26705693969282,0.386900887739244
-0.266992093955654,-0.385853660364797,-0.266802671148759,0.386630685083387
-0.266583555398001,-0.385573811987664,-0.266668525749508,0.386405297488194
-0.266185748554087,-0.385583197393122,-0.26592947668243,0.386643015512203
-0.26615978782562,-0.385431944259964,-0.265795941161966,0.386519209023985
-0.265429281920314,-0.385396844578367,-0.265555245976059,0.386706142224609
-0.264974321763117,-0.38532999726335,-0.265357484497285,0.386670010252526
-0.264800225884098,-0.385406255104117,-0.265410627029532,0.386512376425326
-0.264523630854172,-0.385054330209475,-0.265453689426769,0.386567362864054
-0.26431081218325,-0.385077351965271,-0.265250915863248,0.386323611791435
-0.264198958915476,-0.384719640044242,-0.264863715370892,0.386412347813423
-0.263884562649525,-0.384582732257712,-0.264738758787688,0.386197032341556
-0.263524863205021,-0.384271897285843,-0.264367592716819,0.386002901675002
-0.263511942860098,-0.384397194854572,-0.264400375342611,0.385860739325986
-0.263262321824358,-0.384091647298885,-0.264102078448938,0.385478057819919
-0.263046013849094,-0.383787651968667,-0.263996572942102,0.385465546524021
-0.262964248111365,-0.383882877096998,-0.263711319807213,0.385155366861801
-0.263242243659474,-0.383974371429585,-0.263223953936624,0.384909178739846
-0.262669026312434,-0.383900513537593,-0.262907276814956,0.384904884515254
-0.262484706304379,-0.383783275536124,-0.262662974091666,0.384574779030373
-0.262144083092117,-0.383664123235653,-0.262556692929484,0.384357984220625
-0.262092020402803,-0.383896359869533,-0.262239768600213,0.384229752174032
-0.262022764916275,-0.383750247374703,-0.261899289660241,0.384456141794917
-0.261889867332786,-0.383998248203866,-0.261711936275083,0.3845137341504
-0.261565804498209,-0.383813962011933,-0.261476598452586,0.384313604848083
-0.261400424342457,-0.383642291239877,-0.261442160266169,0.384386148296171
-0.260893355626351,-0.383407280356605,-0.261242566720724,0.383912332291542
-0.260645824148624,-0.38298714464124,-0.261035902520676,0.383735714701529
-0.260277998085779,-0.38281781204774,-0.260778567412909,0.383526317902355
-0.260050953498667,-0.382910230800793,-0.260555107676615,0.383328963756875
-0.259720314008559,-0.382522378758193,-0.260461743551093,0.383148973363701
-0.25945161877327,-0.382167706176252,-0.260264225794603,0.383050157369848
-0.259005082464904,-0.382086123602806,-0.259902794731635,0.38297832359396
-0.25856638596421,-0.381962910553225,-0.259785364108037,0.382766099700911
-0.25850510606522,-0.381723353672999,-0.259581469065628,0.38244250032352
-0.258457388387347,-0.381589042266977,-0.259144352278647,0.382333516390029
-0.258263243620364,-0.381150280517973,-0.258676041721028,0.382213063892051
-0.257990761081514,-0.381107983223084,-0.258435534222092,0.382356193092887
-0.257777881171054,-0.380984458921295,-0.258325191301391,0.382174122885175
-0.257538840524735,-0.381086569748121,-0.258096495934365,0.381791113207141
-0.257413959580812,-0.380669071167287,-0.257940881782555,0.381770687034013
-0.257243596617262,-0.380580321089972,-0.2577398775197,0.381551850447911
-0.257100803286321,-0.380323450628678,-0.258078089808973,0.38146241411942
-0.257069465400479,-0.380283355518467,-0.258236569754347,0.381498087573867
-0.256715786377657,-0.380246769858859,-0.258036706580627,0.381425801335467
-0.256650493530545,-0.380192204898305,-0.257739408356665,0.381546814760614
-0.256606881756753,-0.379950553257223,-0.257527141505482,0.381255118974649
-0.256349762135161,-0.38013969105614,-0.257107377373487,0.380874399839699
-0.25617144905223,-0.380036149005016,-0.256755822827356,0.381003707331386
-0.255703427965256,-0.379669320136902,-0.256597400984514,0.380705828149355
-0.255473438197575,-0.379649797610163,-0.256507029733762,0.380641224821808
-0.255445757730207,-0.379621179590362,-0.256248384685402,0.380555762515504
-0.255017197520418,-0.379571862623574,-0.255735545947278,0.380723021852296
-0.254615531831337,-0.379729675217768,-0.255393519034417,0.380606462320393
-0.254197554221647,-0.379792316002998,-0.255093625523214,0.380216829309245
-0.253889971637796,-0.379287948599874,-0.254937263640915,0.379874399769923
-0.253980325479163,-0.379101765756809,-0.254525033054876,0.379706186498927
-0.254100541617111,-0.378902839618768,-0.254111641523792,0.379677676900234
-0.253545598382439,-0.378862772814644,-0.253734289501811,0.37946371695886
-0.25325194785604,-0.37902443458887,-0.253406186685489,0.379707772121812
-0.253204276041712,-0.379139633933304,-0.252967173319479,0.379605351481124
-0.252974742065699,-0.379080847631312,-0.252656953601273,0.379579771147288
-0.252896513915902,-0.378891699069028,-0.252108782638942,0.379162520766283
-0.252575666856982,-0.379021856861495,-0.251564705826094,0.37919172423031
-0.252151016729981,-0.379246749388669,-0.251176856421818,0.378995324887098
-0.251864333818109,-0.379126889162467,-0.251030301758802,0.378758852203519
-0.251722663954483,-0.37894175965467,-0.250520535300214,0.378659212491867
-0.251377985509039,-0.378736283248113,-0.250326594557632,0.378720950653219
-0.251378529492236,-0.378714557744014,-0.250486459803532,0.378591421979942
-0.251084093654166,-0.37835273910948,-0.249994721665632,0.378213983788359
-0.250859720998861,-0.378064608914404,-0.249639965762611,0.37805096511162
-0.250321972522558,-0.377980143164092,-0.249461149501909,0.378281641018259
-0.250099922375408,-0.37769657428913,-0.249003148996003,0.377969154568229
-0.249908045580357,-0.377739614030922,-0.248420494262024,0.377847415954293
-0.249755982365902,-0.377978006147143,-0.248303538337562,0.377838964317044
-0.249567817826601,-0.377881412811927,-0.248118823121611,0.377613621732162
-0.249187215000522,-0.377736326373388,-0.248076652248107,0.377405258409032
-0.248971546926608,-0.377450671376905,-0.248174648151547,0.377429410354517
-0.24878973973036,-0.377178541915206,-0.247671491482814,0.377125324949936
-0.248605391455,-0.377102688863891,-0.247584388342349,0.376824008168715
-0.248321248592437,-0.377277465166422,-0.247483473558431,0.376701695966224
-0.248172034454118,-0.377073501297614,-0.247178912014526,0.376578480614901
-0.247813895705529,-0.376946844218038,-0.24696046015229,0.37657171297606
-0.247459300871214,-0.376987728976686,-0.246712154570976,0.37640627005079
-0.247267062801129,-0.376871438669734,-0.246403623476315,0.376075502020564
-0.247095311585243,-0.376573363000361,-0.246048028329474,0.375697722056223
-0.246864817544645,-0.376600199044943,-0.245692363395998,0.375444413727885
-0.246539055163396,-0.37635782426591,-0.245265505646184,0.375297581060985
-0.246288334544015,-0.376325169705817,-0.244687323078829,0.375363291579801
-0.245902033906572,-0.375986673844466,-0.244279878035731,0.374996438000759
-0.245523789970857,-0.375824799947387,-0.24382156304738,0.37451878623615
-0.245203374268119,-0.375535204767781,-0.243700182656187,0.374578536104333
-0.245117624287572,-0.375244637312421,-0.243409050064929,0.374460458483463
-0.244735475921598,-0.375200383178878,-0.243127605988327,0.374384642617424
-0.244531673329447,-0.375270818014043,-0.242828659985926,0.37423140783016
-0.244516392198687,-0.374989691772673,-0.24256436626338,0.374082584340459
-0.244086597716422,-0.374847969763117,-0.242432521955167,0.374098459705489
-0.243934855600589,-0.374739655482529,-0.242387216572401,0.373973150422676
-0.243425787467411,-0.37476762699232,-0.242012869008028,0.373918755790637
-0.2431319163926,-0.37429598212184,-0.242118022725153,0.373586530827375
-0.242864015085726,-0.374270343007966,-0.241877182157111,0.373974365641388
-0.242630905111102,-0.374399767358501,-0.241474971727345,0.373731678716031
-0.242213937355875,-0.37430214754401,-0.241344512764757,0.373989738802223
-0.241936998071889,-0.374105546087524,-0.240827003561263,0.373839434074622
-0.241410600059183,-0.373949870285006,-0.240581659930526,0.373766321060688
-0.241158511151159,-0.373761962851981,-0.240304043821742,0.373890988028753
-0.241005445368456,-0.37328807775271,-0.23987213838559,0.374011707822649
-0.240624000146728,-0.373290935652716,-0.239688881659671,0.374190689579945
-0.240419115537935,-0.373050891753245,-0.239662657652199,0.374062739622367
-0.240137381780994,-0.372851423675204,-0.239498240485866,0.373938829949256
-0.239989462709008,-0.372684662972408,-0.239463669462912,0.373743079234454
-0.23984190061445,-0.372659774277209,-0.239055949009885,0.374155909047945
-0.23948511907611,-0.372392967418603,-0.238820874859298,0.374081764352492
-0.239139413297692,-0.372217308618531,-0.23837343140869,0.374078134530792
-0.23894344502363,-0.37185998589451,-0.237904834378739,0.374083011053107
-0.238607123741658,-0.371478565904424,-0.237703893381876,0.373897541389459
-0.238152204449307,-0.371284824823843,-0.237393547934614,0.373620366225966
-0.237984995525235,-0.371457376426071,-0.237242583804864,0.373345824059392
-0.237803095184985,-0.371290645690153,-0.237197745538704,0.373144350471291
-0.237455974371381,-0.371169372691216,-0.236646655756242,0.372892372927979
-0.237240656338228,-0.370924878071908,-0.236027212111984,0.372660502719015
-0.236943177150196,-0.370867240606614,-0.235741294245925,0.372586163481533
-0.236654971866181,-0.370475819256384,-0.235245602106704,0.372467516942993
-0.236392059569619,-0.370305472528842,-0.234974640560694,0.372214316049108
-0.236066382587347,-0.370361183649875,-0.234640175722994,0.372018767126741
-0.235492596886819,-0.370416002828928,-0.234209043905169,0.372034099047459
-0.235308548430577,-0.370290095787979,-0.233894733619957,0.371974864875346
-0.234933884045753,-0.370081187584035,-0.233615530968613,0.372206319671172
-0.234820720922152,-0.37014760018339,-0.233527201502321,0.372076438295031
-0.234491861283823,-0.370174916906647,-0.233193926118736,0.372071470190063
-0.233993249479324,-0.370259520821437,-0.232982128092692,0.371939377201207
-0.23363899772866,-0.370081887362504,-0.232640681758608,0.372077405230625
-0.233155764705895,-0.369840318459415,-0.232220921108675,0.372100240292724
-0.233200810504527,-0.369664005962241,-0.232096714270071,0.372051572773055
-0.233290855463156,-0.369337088097997,-0.232027861820336,0.371656655675213
-0.232902766130244,-0.368984241920078,-0.231783258421514,0.371788349545717
-0.232785027189067,-0.36872615017944,-0.231472981840554,0.371715698611785
-0.232484379670563,-0.368279029969733,-0.231226543439678,0.371476485001357
-0.231962183593981,-0.368261401509863,-0.231052929226608,0.371351483565303
-0.231559103701023,-0.368103887172874,-0.230776442040552,0.371453815365774
-0.231393628717299,-0.368120645421824,-0.230382745987391,0.371470565578952
-0.230791400516839,-0.367824266749631,-0.230175064169857,0.37115878114201
-0.230044971427419,-0.367789783667609,-0.229646919585955,0.371169814005144
-0.229631417217091,-0.36746114961275,-0.229400877936401,0.371197898307503
-0.229227749824766,-0.367320731802963,-0.229382203710099,0.371246746267016
-0.229256959946762,-0.36719993534885,-0.229094873375842,0.37118547489009
-0.229016255450914,-0.366935598167635,-0.228900756911293,0.37127804989583
-0.229149530703712,-0.36647094455417,-0.228892869031468,0.371291974442828
-0.228786951856997,-0.36639016889447,-0.228671186830416,0.371515761229764
-0.228644969134452,-0.366204265788218,-0.228587838185869,0.371566143791933
-0.228428550808885,-0.365999237890003,-0.228158472638667,0.371618932324536
-0.228129762225164,-0.365868366450553,-0.227817100980865,0.371076481207515
-0.227932360163791,-0.365884037379682,-0.227374454628689,0.370957485168609
-0.22775008335743,-0.365696718478795,-0.226861757155145,0.370890590569003
-0.227598832115944,-0.365617649792246,-0.226684236803263,0.370778588748334
-0.227247144025842,-0.365269060129041,-0.226387125266783,0.370778666335274
-0.226906602525784,-0.36558638332198,-0.226088627695265,0.370853128753651
-0.226561487670303,-0.365179724614544,-0.22592798047501,0.370791001925117
-0.226155094982214,-0.364878068394656,-0.225636115765725,0.370627746133636
-0.225723740181184,-0.3647882438863,-0.225277286545697,0.370526923478623
-0.225393826212764,-0.364453848509966,-0.224926785936879,0.37031166959161
-0.225155707699809,-0.364330082201196,-0.224552645150941,0.369797529858837
-0.224507097234118,-0.364071719452857,-0.224623614077852,0.369502957123689
-0.224256120224391,-0.364150605461452,-0.224273542802742,0.369400641734124
-0.224112299733293,-0.364068926200771,-0.223799398307752,0.369207239729504
-0.223884070017826,-0.363412188322673,-0.223663548799674,0.368880511031311
-0.223938393564951,-0.363140584951071,-0.223504949055767,0.368431585756327
-0.223694403989185,-0.363034738083206,-0.22306175272019,0.368410115633619
-0.223408693956463,-0.362924379673732,-0.223003260952193,0.368326029219871
-0.223257087167411,-0.362621505955985,-0.222783954568933,0.368013619960569
-0.222951109538777,-0.362446243271538,-0.222401924991682,0.367722155001731
-0.222590859766306,-0.362209821096619,-0.222228265720404,0.367385464474675
-0.222385529366483,-0.362171525154097,-0.22181211328404,0.367353355588107
-0.221936386088263,-0.361960193100131,-0.221524097764755,0.367115710869004
-0.221690858128161,-0.361748782746269,-0.221029319174243,0.366981900344727
-0.221250503615503,-0.36116779401409,-0.220495282567356,0.366601636378198
-0.220874637998458,-0.361181668212352,-0.220327973077364,0.366598709072572
-0.220697143067043,-0.36115638646406,-0.219802495027701,0.366403279745752
-0.220482696031463,-0.360950696998275,-0.219395933054821,0.366610426568032
-0.220100964672236,-0.361011668545665,-0.218831404492348,0.36642189580413
-0.219503577096433,-0.360783944739781,-0.218481388410681,0.366296389422121
-0.219276579140727,-0.360522286509217,-0.218320424494872,0.366065617587952
-0.218960708309112,-0.360337237251241,-0.217983396190431,0.365801871553193
-0.21854797470546,-0.359947333474871,-0.217711139357063,0.365665612850976
-0.218285748129302,-0.359696258073834,-0.217703375992354,0.3658934700823
-0.218125741291099,-0.359626441117446,-0.217285217624116,0.365954980743833
-0.21782570915359,-0.35927773221557,-0.217152600744469,0.366078376467417
-0.217492748276855,-0.359027896402477,-0.216677536988193,0.365616690800782
-0.217356794932233,-0.358714575839284,-0.21637032390894,0.365307788192617
-0.216955869841092,-0.358472388940578,-0.216068333738232,0.365243107508345
-0.216598258121319,-0.358295937628187,-0.215852385847768,0.365042626199727
-0.216265250432814,-0.358052806413408,-0.21555428797471,0.364716854316841
-0.215978308491229,-0.358199951365615,-0.215400515383962,0.364590843305534
-0.215935277095651,-0.357940856642307,-0.21496637885962,0.364613410036332
-0.215386038549331,-0.357539365060957,-0.214481526411586,0.364530274045757
-0.214899157566912,-0.357422822238893,-0.214394804166263,0.3641933527438
-0.214531216032523,-0.357141427928487,-0.2143179674261,0.364412548962708
-0.214395100518249,-0.357112722621813,-0.214347946032081,0.364438620405409
-0.213780602819507,-0.356835719417224,-0.214040404941106,0.364004422531225
-0.21387983233274,-0.356680639295177,-0.214084901282493,0.364044884370652
-0.213335830078506,-0.356549972282434,-0.213700894772227,0.364301877274633
-0.213289078276521,-0.356311687717582,-0.213306383062941,0.363750246559847
-0.212891762103971,-0.356292559370702,-0.213033024282687,0.363600746667149
-0.212782672397035,-0.35618900998319,-0.212511185152685,0.363542923583548
-0.212634736171801,-0.355770401166657,-0.212150977597176,0.363292336361926
-0.212341309374713,-0.355676076654184,-0.211995955142277,0.363098162870198
-0.212487139308091,-0.355451437283081,-0.211935607077373,0.363082868268674
-0.212220550232203,-0.355528076072931,-0.211689338779338,0.362745585833305
-0.212295590387699,-0.355510094165115,-0.211606254761165,0.362343597674137
-0.211973650341975,-0.355334960861031,-0.211451685563317,0.3623946404023
-0.211993353920294,-0.355199843205571,-0.211504509844344,0.362478932175702
-0.211778352702605,-0.355200866041601,-0.211442582229017,0.362233842675598
-0.21130998060462,-0.354852941123773,-0.210948089521606,0.362037348800236
-0.211093320864253,-0.354739568341094,-0.210957092401728,0.361845878230273
-0.210821373178783,-0.35445072216736,-0.210677354373049,0.361828497146974
-0.210502475592203,-0.354082931439834,-0.21033792992116,0.361684699886938
-0.210404147372585,-0.353660391831416,-0.21009866792852,0.361773146319986
-0.21004820839507,-0.353570647197026,-0.209713859841647,0.361553514717167
-0.209913077644515,-0.353529592409517,-0.20964604156654,0.361275655419676
-0.209832605098439,-0.353540619690997,-0.20963477001568,0.360921181835827
-0.209951624357687,-0.353259207642709,-0.20943918801683,0.360514547046453
-0.210043251961716,-0.353136532497191,-0.208979361903949,0.360260327043044
-0.209757957257703,-0.352749616860899,-0.2089984044645,0.360144195188692
-0.209139945895809,-0.352671920863922,-0.208968665913416,0.35979316290421
-0.208780479897673,-0.35233724368599,-0.208770777781028,0.359764792230972
-0.208528856697641,-0.352511699831061,-0.208419935216778,0.359886100682959
-0.207987450829701,-0.352277525129847,-0.207984992090733,0.35980673673314
-0.207829913542122,-0.352227920964825,-0.207964868701281,0.359853754820784
-0.207382928819181,-0.352227782876515,-0.207730770905514,0.359690973928032
-0.207017290853307,-0.352290036085632,-0.207396524926797,0.359494666706198
-0.206713372037372,-0.351902370626342,-0.206840144343289,0.359421925551075
-0.206308308056442,-0.351588411238094,-0.206877515929629,0.359404317158447
-0.206216249038039,-0.351366634565166,-0.20641571790908,0.359198529264034
-0.205804444662147,-0.351065134715099,-0.205865727531215,0.358849428214518
-0.20566610393719,-0.350959570435747,-0.205730583061002,0.358741716389027
-0.20563433997112,-0.350886406668933,-0.205469573381079,0.358342135290131
-0.205415233779412,-0.350444230504266,-0.205182798227541,0.358554188531897
-0.205023511982667,-0.350467306235261,-0.204823101682357,0.358626922774135
-0.205004863730596,-0.3502469234706,-0.20450391851919,0.358416729421237
-0.204345574835259,-0.350276967575195,-0.204448314151594,0.358400628487726
-0.204183837695249,-0.350158018560284,-0.203846807821568,0.358187891293825
-0.203859666565135,-0.349851563757982,-0.203565366339917,0.357860478031179
-0.203686056181087,-0.349594735656935,-0.203243131874812,0.357690423497994
-0.203344460579816,-0.349450221553381,-0.203165048496361,0.357568380730962
-0.202958877313654,-0.349411176825988,-0.202992225738608,0.357573886697082
-0.202699848067726,-0.349260916492551,-0.202600242355977,0.357337966716699
-0.202486203450015,-0.349434393201542,-0.20237230787689,0.35676132990012
-0.20245712836605,-0.349378837641455,-0.20215541372878,0.356644477416782
-0.202033181062944,-0.349418708346071,-0.20162438320825,0.356468183810834
-0.201559240379244,-0.349149657345223,-0.201368422305105,0.35617363953642
-0.201271518426801,-0.348927198891471,-0.201057715315384,0.356134559204383
-0.201012461596147,-0.34899222877486,-0.200881489128531,0.355606161614675
-0.200729731911487,-0.348809323190336,-0.200403876223189,0.355592331279297
-0.200386053081864,-0.348596428882179,-0.200111220224603,0.355508563784532
-0.199907722015131,-0.348781437469743,-0.19973539634223,0.355571338814908
-0.199563104206333,-0.348586472380032,-0.199664394913739,0.355624023971792
-0.199154761050318,-0.348275299177274,-0.199433301711687,0.355491506337953
-0.198725543817914,-0.348136121758834,-0.199050405712946,0.355217530747833
-0.198475014639974,-0.347944739598287,-0.198793088461602,0.355263203556218
-0.197955446318401,-0.347612363428525,-0.198594309556797,0.355290298588419
-0.197787072116047,-0.34745464669444,-0.198519970216286,0.355098426917493
-0.197347479919215,-0.34739515673685,-0.197943698492151,0.354739915009528
-0.197439056603379,-0.347021960714192,-0.197589391144061,0.354366022263385
-0.197215125437058,-0.346697481526693,-0.197155151479293,0.353857857976396
-0.196926118378938,-0.346362926104314,-0.196840076503999,0.353454196757133
-0.196881855743406,-0.346078461577504,-0.196819755886617,0.352791855123551
-0.196566818056528,-0.345711395645423,-0.196545063581638,0.352670591794294
-0.196293417957062,-0.345426883888954,-0.196099929832305,0.352394853728966
-0.195699940689174,-0.34507584856708,-0.195822228239719,0.352058360744013
-0.195415029009543,-0.344700262032499,-0.195526859313868,0.352033279778659
-0.195040396104343,-0.344277305164375,-0.195149513319004,0.351886891564202
-0.19494676052964,-0.343903350303341,-0.194990904502336,0.351611963633061
-0.194457071216246,-0.343932808390676,-0.194583751804438,0.351648941162087
-0.194256881866385,-0.343821878286176,-0.194372926399766,0.35148391140143
-0.194108762875468,-0.343600400754783,-0.194060058728506,0.351255982623674
-0.194073322080526,-0.343251541629875,-0.193960594011021,0.351395006104289
-0.193817105540849,-0.343090949635691,-0.193589077229126,0.351139475408038
-0.193987546558372,-0.342724375688457,-0.193010321884419,0.350863898838343
-0.193859610009545,-0.342617606052038,-0.192655332439282,0.350766488212005
-0.193607924633338,-0.342732259585374,-0.192550578101247,0.350696137474293
-0.193534291173952,-0.342456005523174,-0.192313100989137,0.350309187911627
-0.193325337206749,-0.342235030166952,-0.192198717379877,0.349983081679367
-0.192828114453093,-0.341818923977672,-0.192149759419791,0.349678807920559
-0.192601292280938,-0.341597953709719,-0.191833852271172,0.349431904493684
-0.192077166309572,-0.341491656698411,-0.191575504389195,0.349134009998442
-0.19170539119063,-0.341292595287468,-0.191234600743684,0.348792680716968
-0.191482681362492,-0.341553460880307,-0.190976067555417,0.348493163922316
-0.191366103925825,-0.341345098942946,-0.190826620820758,0.348026959189137
-0.19117128230518,-0.341204248949177,-0.190239528760007,0.348030386388783
-0.19104273669984,-0.340706564897044,-0.190395991983566,0.347612038598607
-0.190669496995319,-0.340432617931463,-0.189980435464877,0.347492739002726
-0.190119066623718,-0.340030204460444,-0.189853630012217,0.347065925098945
-0.189883199690293,-0.339824404453026,-0.189334828713522,0.346872750059523
-0.189383137462382,-0.340118635196684,-0.188987010580275,0.346398406700314
-0.189043935211788,-0.339853939732091,-0.188664372301999,0.346278900822427
-0.188563557788145,-0.339735747176323,-0.188629171556748,0.346121687528588
-0.188406674813283,-0.33949531501587,-0.188331919270739,0.345899552185035
-0.188070992015415,-0.339324519096489,-0.188081522060583,0.34573171710444
-0.187611292834943,-0.339053989297662,-0.188056781087319,0.345574074396703
-0.187370471038759,-0.338819347799566,-0.187568061849565,0.345321847635203
-0.186814248884478,-0.338848740453172,-0.187195395427588,0.345201363367615
-0.186777412274686,-0.338568636224378,-0.186683146506148,0.344935206471778
-0.186526988294525,-0.338219617081465,-0.186489289767524,0.344591252351218
-0.186225160685864,-0.337969291558506,-0.186175986097769,0.344697055423587
-0.186185974667701,-0.337775877790312,-0.185714662889032,0.344355913552063
-0.186104711324393,-0.337422377525224,-0.185678770736135,0.343924205599427
-0.185833629507931,-0.337446817696541,-0.185242951740933,0.343989002203868
-0.185746934687833,-0.337303834333209,-0.185005707672947,0.343577593081414
-0.185515943911229,-0.336849027882472,-0.184775723617973,0.343383816244528
-0.185002263504172,-0.336805172079509,-0.184610299780882,0.343429394178178
-0.184819300970642,-0.336419661232337,-0.184144600634366,0.343328334908714
-0.184416942209441,-0.336127115910841,-0.183838927891551,0.34302189478606
-0.184158897822447,-0.335885995814575,-0.18350218226517,0.342572516680763
-0.183839647205318,-0.335717057309665,-0.183110057375722,0.342488356400819
-0.18356835115562,-0.335117864379767,-0.182611473179473,0.34246918141925
-0.183138747891799,-0.335015077616172,-0.182089087144719,0.342391326535958
-0.183194598859994,-0.334494174046507,-0.181778144186181,0.342062574974155
-0.183013761107321,-0.334151047600655,-0.181031671400513,0.341905963253035
-0.182786969883577,-0.333715152509627,-0.180911177760774,0.341460261760536
-0.182468073458868,-0.333571615298775,-0.180772182491953,0.341164383083726
-0.182004005872335,-0.33373660950071,-0.180585123427149,0.340696675862829
-0.181551456091792,-0.333560771666211,-0.18045602056227,0.340593572913237
-0.181359431877145,-0.333313222157538,-0.179909228827176,0.33998622396987
-0.181009594795612,-0.333363353066905,-0.17937404424263,0.33982618435046
-0.180794355940279,-0.332742406721066,-0.178978896545786,0.339631666614357
-0.180120580424221,-0.332434446754496,-0.17876139663748,0.339498501736622
-0.179718348600397,-0.33211181476976,-0.178636061851933,0.339253367365321
-0.179578322383049,-0.331995251317348,-0.178413045392412,0.338969856211055
-0.179313139020734,-0.331875249283724,-0.178282436627754,0.338579389124431
-0.178705795679459,-0.331527595510863,-0.177940138309769,0.338310691919436
-0.178572596341104,-0.331285443590612,-0.177813368253146,0.338142588024403
-0.178473769265291,-0.330988543930925,-0.177468963615466,0.337871146290931
-0.17814967201125,-0.330623563030632,-0.177217437091716,0.33777002984571
-0.177743286314372,-0.330518448616914,-0.176787332331393,0.337613672310306
-0.177191532720553,-0.33026277908815,-0.176550894754588,0.337668905464714
-0.17698203901547,-0.330080748477648,-0.176235693752257,0.337311573140709
-0.176774813791479,-0.329947962787107,-0.175926837288918,0.337217102771821
-0.176258342993111,-0.329571028049339,-0.175625284200729,0.337027575705116
-0.176005405691794,-0.329053808867682,-0.174962657650891,0.336929397801842
-0.17603171104906,-0.329102783461662,-0.174868573265206,0.336855696070831
-0.175840271307461,-0.329107521772503,-0.174686869407161,0.336530048440836
-0.175463599302616,-0.328938014075897,-0.174265813048944,0.336287720174312
-0.175546734991082,-0.32873195945489,-0.173661992534763,0.336028204481989
-0.175158051297789,-0.328687895744862,-0.173338826886919,0.335869649847289
-0.174767631208904,-0.328503188758999,-0.173169014819612,0.335624786784188
-0.174405363686753,-0.328455678575011,-0.172957073631885,0.33547478298985
-0.173893655456862,-0.328306764561946,-0.172864877755985,0.335179298946338
-0.173715817866431,-0.327824247335168,-0.172673299195517,0.334877912433456
-0.173471407439365,-0.327487105932467,-0.17214902248337,0.334272825654777
-0.173144182167497,-0.32723789869862,-0.172012672468952,0.334077322033128
-0.172829911676628,-0.327219206407742,-0.171799985971934,0.333654437760275
-0.172478164405133,-0.327321719853832,-0.171557615197453,0.333508005534041
-0.172256119416988,-0.327132563540394,-0.171479685936243,0.333636891694871
-0.171905921610761,-0.327203049248828,-0.171079672907301,0.333683667232921
-0.171476691851798,-0.326589783410396,-0.170790730983333,0.333424076892166
-0.171249131072149,-0.326280582883264,-0.170510953741068,0.33312520922082
-0.170900242845158,-0.326023105876269,-0.170155498331734,0.332769355411963
-0.170831486363408,-0.325711324077396,-0.16987496280147,0.332655400989108
-0.170575980410754,-0.325433378316267,-0.169914233260732,0.332169253864152
-0.170301775195548,-0.325161719166127,-0.169759789907736,0.331886963666936
-0.169830477082842,-0.324892801143129,-0.169395633800745,0.331381060634234
-0.169496159983497,-0.324775281957908,-0.169253302254469,0.331145759369598
-0.168852038070764,-0.3245069069324,-0.16910822762994,0.330779161049546
-0.16866747601903,-0.324321472910037,-0.168417950685778,0.330512032459531
-0.168756629375713,-0.324036768179987,-0.167972057804686,0.330378447396235
-0.168548115858865,-0.323979951599186,-0.167721657131765,0.330208837372329
-0.168408085972588,-0.323749021941895,-0.167537665910673,0.329882536939869
-0.168162248869096,-0.323874234380106,-0.167549021445132,0.32971143800134
-0.167830785196728,-0.323392844948014,-0.167234667716553,0.329528164947703
-0.167656275732004,-0.322905070548382,-0.166740724701477,0.329389726319706
-0.167594515587164,-0.322615387749819,-0.166376829932943,0.328987553859701
-0.167208298171333,-0.322114821923877,-0.165901562413279,0.329074008435646
-0.166841593597553,-0.321748223634196,-0.165476362921207,0.32875301010511
-0.166115620891319,-0.321375667117408,-0.165063679320828,0.32838676716089
-0.165726322142284,-0.320935363445025,-0.164711206511593,0.327865744218564
-0.165567362137482,-0.320614958920471,-0.164454363826278,0.327687278950731
-0.165213395320185,-0.320273474985517,-0.164175392095315,0.327338194046689
-0.16474326412223,-0.319792648703202,-0.164059871171539,0.326953703209673
-0.164329198180829,-0.319726907987531,-0.163959023483329,0.326660750724586
-0.164061230428879,-0.319504910054123,-0.163805660102257,0.326584935238609
-0.16367328217372,-0.319298433678778,-0.163457426821971,0.326211411644199
-0.163334660275068,-0.319222798502767,-0.163099666377798,0.325603696073616
-0.163191327629533,-0.318823493709358,-0.162784309164387,0.325445906647608
-0.162879611284276,-0.318457598740903,-0.162485737191208,0.325525881037036
-0.162737701426557,-0.318107661203067,-0.162023544800772,0.325089820416007
-0.162486069285884,-0.317773728381488,-0.162056038260601,0.325040014486883
-0.16224083970236,-0.317458882459626,-0.161692363404917,0.324848040481394
-0.162136963937201,-0.31709581794204,-0.161594800114559,0.324324283975981
-0.161746067944297,-0.316905683272452,-0.161508787264324,0.323942593924777
-0.161243979869885,-0.316188817403931,-0.16147152343532,0.323990695716852
-0.160998678486228,-0.316291919491061,-0.161201723405085,0.323629451606514
-0.160615300499552,-0.316185769420649,-0.161025804459348,0.323171685160611
-0.160286962979995,-0.316003145035712,-0.16072964632166,0.322912704335916
-0.159907136817938,-0.315658609122079,-0.160498649822977,0.322615350213399
-0.159790983698338,-0.31538908196056,-0.160229729313442,0.322112753769808
-0.159634477031486,-0.315335410099703,-0.159795174902874,0.322193406345666
-0.159327721493371,-0.31501080896611,-0.159485866599628,0.322105804111926
-0.159040454820534,-0.314666420802618,-0.159308655411294,0.321870746709689
-0.15879339944634,-0.314283310354299,-0.159250057040814,0.321514178817507
-0.158484231105673,-0.314128041808306,-0.158864778341211,0.321185215521279
-0.158302232353734,-0.313713221522149,-0.158399934477075,0.320982799399699
-0.157921275173546,-0.313159013808009,-0.158028649385154,0.320478938824349
-0.157518786954322,-0.312933780190682,-0.157490588861114,0.320040949983581
-0.1571830164178,-0.312643309186785,-0.157322840005249,0.319437238579422
-0.157081191666982,-0.312449555570747,-0.156978656222063,0.319044260137741
-0.156678984243868,-0.31242385457905,-0.156652356698345,0.31847151672951
-0.156462889452861,-0.312464113481768,-0.156349576799354,0.318527452498939
-0.156063702733494,-0.311970419028828,-0.156114818790698,0.318575659806906
-0.155665254036302,-0.311578045769033,-0.155939049804916,0.318373300422875
-0.155229314820969,-0.311098913699959,-0.155672123469289,0.317928400236517
-0.154979970123318,-0.310939083978369,-0.155233561677934,0.317609767477102
-0.154504476382115,-0.31092048495385,-0.154996701628844,0.317428325024654
-0.154252334836632,-0.310353098002846,-0.154688451474139,0.317283049966041
-0.153928989023069,-0.30976946058107,-0.154425440630918,0.316927209965508
-0.153670370581323,-0.309481304239189,-0.154169906255042,0.316990505729733
-0.153553419355962,-0.309143615507611,-0.154363240946395,0.316734113890291
-0.153232610590312,-0.309027659627424,-0.154239258229366,0.316446853044572
-0.153129072110944,-0.30863756075801,-0.15397264621188,0.316385033177775
-0.153126402745188,-0.308378835401291,-0.153745160343545,0.315832490966265
-0.152816476243837,-0.3081856165207,-0.153577034592879,0.315729530649125
-0.152723064487191,-0.308296915507756,-0.153366718186874,0.315546822525446
-0.152455086010659,-0.308044931062955,-0.152871564469086,0.315026959655063
-0.152224567867787,-0.307754831476851,-0.152838713281368,0.314629798174333
-0.151973726321636,-0.30773876783167,-0.152975419751533,0.314298955880926
-0.151608391474047,-0.307408653105353,-0.152632235032124,0.314127588807298
-0.151513886295126,-0.307254818162948,-0.152148039941439,0.313697495472025
-0.151453547966074,-0.307236377229654,-0.151817742868566,0.313345319994576
-0.151318637875033,-0.30689869527756,-0.15140266083208,0.312842568684148
-0.150906302318465,-0.306337145136623,-0.151374567000222,0.312892944868459
-0.150685080286636,-0.306229970260142,-0.151105123447505,0.312414336851391
-0.150598541948841,-0.306049264849194,-0.150595034140119,0.312276468914229
-0.150075957562123,-0.305752007857333,-0.150319007528707,0.312043756096125
-0.149742857176077,-0.305720291343725,-0.150222443443332,0.311692310493631
-0.149457083458113,-0.305732550945727,-0.150062794159983,0.311416887114996
-0.149067421490272,-0.30564942312687,-0.149925395923982,0.311481899771503
-0.148935955052015,-0.305193610421106,-0.149286080500914,0.311025759809753
-0.148702898621955,-0.304999856556152,-0.148771550166119,0.310601444785514
-0.148716846151015,-0.304715299039179,-0.148581719544526,0.310121127270294
-0.14849107437636,-0.304502714053195,-0.148522669622094,0.309900050496956
-0.148262841163632,-0.304150069859365,-0.148181125392374,0.309482225745121
-0.148121767839621,-0.30385273212463,-0.147901996651727,0.309372227519356
-0.147951091289072,-0.304035323489546,-0.147875920049807,0.309025035446471
-0.147361487142969,-0.303587209738181,-0.14762221769876,0.308754253492458
-0.14716817340332,-0.303131811206096,-0.147375243606796,0.308531760452747
-0.146887822434378,-0.302814571234735,-0.146931756423872,0.308540442740064
-0.146551316465886,-0.302681859086228,-0.14671004276688,0.308241324525363
-0.146208840861937,-0.302449779637741,-0.1465914630981,0.307682688671028
-0.145707583409427,-0.3021794266507,-0.146488340520788,0.307322266939977
-0.14557513062674,-0.301971292783221,-0.146050788192377,0.306951051392843
-0.145384250372765,-0.301776635381222,-0.145766352873121,0.306563550095718
-0.145197135869415,-0.301601146781431,-0.145438949584684,0.306309999390797
-0.144908712394621,-0.301484111500285,-0.145298156189955,0.306306623029982
-0.144767088343638,-0.30170082919771,-0.145145396200465,0.306090607036358
-0.144393854389066,-0.301790141429706,-0.144731742956565,0.305683523593051
-0.144055662013673,-0.301545816059,-0.144337451076837,0.305301377911163
-0.14383447992471,-0.301317698416988,-0.144009269318785,0.305126769940922
-0.143448736361908,-0.300874555349362,-0.143557367209503,0.304956295888044
-0.143387783607055,-0.300537054916777,-0.143252642610909,0.304725122484445
-0.142885187564226,-0.299907047074239,-0.142932546386053,0.304336883169496
-0.142344887642794,-0.299415013100324,-0.14260198861831,0.303881236463622
-0.142033647401951,-0.299133661980398,-0.142306258160394,0.303269693633351
-0.14145687173569,-0.298776663048188,-0.14179945778129,0.30330324608304
-0.14087800029132,-0.298327233331595,-0.1415383291193,0.30299717159305
-0.140676455716945,-0.297780253994964,-0.141232629148888,0.302720351000634
-0.140614274503402,-0.297546086264009,-0.140909789222668,0.302687856178285
-0.140368426939497,-0.297261782409308,-0.140473713795206,0.30223978037291
-0.139897988249759,-0.297079651907298,-0.140299408956784,0.301884774868241
-0.139706289815479,-0.296586625022418,-0.13999490863184,0.301674758515115
-0.139384238512922,-0.296416257648451,-0.139464719329229,0.301475047373227
-0.139369474776746,-0.296015676442638,-0.138968730706819,0.30108973705374
-0.139191005721624,-0.295693943535969,-0.138927806945126,0.300851249932453
-0.13892732779759,-0.295333726083878,-0.138565703433498,0.300416643929445
-0.138793024628909,-0.295100976612478,-0.138272411036229,0.299817520063917
-0.138705628277188,-0.294710923122797,-0.138207407012769,0.29963780107163
-0.13874301135936,-0.294455820216156,-0.137926780285797,0.299561042201756
-0.138337561855082,-0.294306903184732,-0.137838135291593,0.299342226645996
-0.137863257998927,-0.293854779416551,-0.137633460393942,0.298773415613058
-0.137706621253213,-0.293528135548885,-0.13744572043802,0.298783301744593
-0.137348265338812,-0.293380193122751,-0.137292137386175,0.29842485809445
-0.137096112081296,-0.293408427381342,-0.137094020799486,0.298131555519351
-0.137091018629529,-0.293090470169034,-0.136869557905627,0.298109297395427
-0.136818872974001,-0.29276349513776,-0.136469153880384,0.297583431016502
-0.136453680933144,-0.292365327432665,-0.136211352483434,0.297333796089997
-0.136174195851292,-0.291770386466134,-0.135885504661184,0.297301584135392
-0.135931179149691,-0.29134233656607,-0.135428106948197,0.296789774332694
-0.136061461308624,-0.291241377353895,-0.135515139100183,0.296478169829231
-0.136058074074285,-0.290821465985121,-0.135182089464998,0.295881781915074
-0.135738499864453,-0.290561484472349,-0.134638940475139,0.295400111952099
-0.135458312892225,-0.290267094644353,-0.134331581850855,0.295183572998666
-0.13492160912928,-0.289967257943,-0.1342722150176,0.294823903847678
-0.134715654939175,-0.289759745354837,-0.133830339307193,0.294497679136425
-0.13447433614852,-0.289627470572991,-0.13367780609694,0.29431948350036
-0.134074251816324,-0.289376894066324,-0.1331749485924,0.293831053274569
-0.133539094761131,-0.2890595872787,-0.13317010290161,0.293445403956723
-0.133288479188572,-0.288745663688122,-0.132817393355711,0.293349632585567
-0.132860759826721,-0.288571175723144,-0.132504430429373,0.292918295500138
-0.13281709353411,-0.288235910507109,-0.132289573726081,0.292329594514083
-0.132299213329482,-0.287519120940406,-0.132086401664603,0.292212617373244
-0.132268519067425,-0.286977103326974,-0.131553872502533,0.29166976695401
-0.132001202252176,-0.286416698081108,-0.131450800297163,0.291523007675853
-0.131762522703253,-0.286067973287614,-0.131266822365162,0.291334544650711
-0.13148746547546,-0.285787525646816,-0.131100198951237,0.291056343126796
-0.131175206118154,-0.285426010105899,-0.130716680461569,0.290606666976442
-0.130906973529858,-0.28505353034484,-0.130412091456638,0.290253244685059
-0.130645605226794,-0.284932927255718,-0.13015218680094,0.289644788372701
-0.130493617261473,-0.284588604867063,-0.129792019061914,0.289188004182974
-0.130137122434255,-0.284294819802385,-0.12958396355807,0.288555619656567
-0.129753885247895,-0.283836294800975,-0.129314264821099,0.288340246200578
-0.12962102516102,-0.283758869510135,-0.129241018985483,0.287958145629748
-0.129283569920626,-0.283181274094863,-0.129004392755635,0.287652579673266
-0.129242971367286,-0.282482756875594,-0.128752151746878,0.287085801438699
-0.128920335877887,-0.282187521092374,-0.128401373058853,0.286841596388876
-0.12878799370683,-0.281818019431673,-0.128243918178183,0.286879386255152
-0.128411173536886,-0.281140602625404,-0.127917369360319,0.2864665955999
-0.128221500646507,-0.28076762894199,-0.12776398782349,0.286123485284566
-0.127872971421635,-0.28033941809479,-0.127176650244357,0.285485972240644
-0.127719918055459,-0.280027763678156,-0.126892327091642,0.28511563314397
-0.127257484206239,-0.279574943013906,-0.126509583442941,0.284552459181502
-0.127080151026508,-0.279060928076537,-0.126306635505834,0.28409128658038
-0.12667904496536,-0.278848078268816,-0.12618538416279,0.283953458660292
-0.126341327764388,-0.278304071475212,-0.125691681732362,0.283783679722412
-0.126254723385688,-0.277897985609118,-0.125407743851541,0.283606780175223
-0.126075466532195,-0.277511574285141,-0.125221423894871,0.283365927504449
-0.125609126610156,-0.277017500344086,-0.124932083408891,0.28335834847659
-0.125517257639792,-0.276859439478597,-0.124791170736292,0.283152338367515
-0.125548537243253,-0.276562312141348,-0.124477924872211,0.283003223213079
-0.125294994405414,-0.276305488981662,-0.124197875117117,0.282471278984217
-0.124854130814441,-0.276153181152397,-0.124081719962904,0.282425427343089
-0.124402412828843,-0.276010247613646,-0.123907815944938,0.28225718011154
-0.12384139070959,-0.275482276439959,-0.123834862810221,0.281980534073838
-0.123366830306909,-0.275061623963077,-0.123515705505892,0.281770317197825
-0.123109821113769,-0.274608643365863,-0.123450848770992,0.281470539351565
-0.122808822387764,-0.274629099092711,-0.123225660972698,0.281052437974
-0.122468477251317,-0.273909738607971,-0.122966310715725,0.280610301668907
-0.122624345526016,-0.273572346619715,-0.122697994831167,0.280214085258313
-0.122414700384019,-0.273269196794927,-0.122696727260311,0.280070654047939
-0.122347289664428,-0.272851982019411,-0.122200754054834,0.279701367260696
-0.122285164408778,-0.272471197343262,-0.121557099278183,0.279535004358493
-0.121958748184822,-0.272111389416765,-0.121226657882394,0.279317864589407
-0.121598907171258,-0.271939487909969,-0.121173350770938,0.279013282769008
-0.121314558757431,-0.271489376865922,-0.120975454061812,0.278782357251891
-0.120816677439757,-0.271356135767199,-0.120669473222162,0.278287169909396
-0.12038945803488,-0.270782526774825,-0.119978650295904,0.277578932049833
-0.120003822594978,-0.270670629226043,-0.11952209212238,0.277221435113129
-0.119683726745989,-0.270439938802187,-0.11926535393192,0.27706491494498
-0.119431476314869,-0.270415812826683,-0.119050253618364,0.276550254079638
-0.119279455211585,-0.269890161902034,-0.118990419500528,0.276054426292809
-0.11879108356646,-0.269683717834958,-0.118754247333501,0.275801888222141
-0.11850911309447,-0.26955493170921,-0.118291343130635,0.275451823380693
-0.118236871347271,-0.269240300694769,-0.117963332684773,0.275075156419029
-0.118112143271295,-0.268905638475711,-0.11761795939597,0.274875897165684
-0.118413490157722,-0.268492882287492,-0.117401315791003,0.274856259025746
-0.118368368703965,-0.268103857633422,-0.117328448132551,0.274443321157362
-0.11795893886262,-0.267856756251071,-0.117037785062437,0.274340772876998
-0.117673590030537,-0.267450206992432,-0.116709001069883,0.273682120134085
-0.117278387345977,-0.267085971974548,-0.116264157072314,0.27324141869138
-0.116874266963433,-0.266977826037718,-0.115979608789519,0.272889165795806
-0.116692770165114,-0.266465960908176,-0.115743111983248,0.272665948017538
-0.116488844846349,-0.266055061355081,-0.11567582578546,0.272446809022715
-0.115972705941684,-0.26581769345517,-0.115608770635732,0.272423951606964
-0.115485730057822,-0.265256484082168,-0.115547112354741,0.271885341253569
-0.115030463658348,-0.264854459007566,-0.115145399132648,0.27158475350007
-0.114712263683011,-0.264663185307836,-0.114885857210743,0.271207120279735
-0.114433359787275,-0.264022045725208,-0.114797412179918,0.271103198171915
-0.114343145131213,-0.263557674922389,-0.11468303091492,0.270779206699912
-0.114141070290641,-0.263142249099659,-0.114357634797599,0.270385428317308
-0.113916506476409,-0.262778871127134,-0.114506895881828,0.269873489099292
-0.113905030016259,-0.262416914869456,-0.114045394905552,0.269289453713459
-0.113619213538798,-0.262185344562827,-0.113648618628392,0.26882626748985
-0.113171196405207,-0.261910519078724,-0.113643379897311,0.268470161682285
-0.1129721956067,-0.261727203580067,-0.113496015108321,0.2680687768402
-0.112692181080598,-0.261607452717858,-0.113276720562619,0.267705080044913
-0.112370839679477,-0.261479935503467,-0.112791697436376,0.267120490575829
-0.111823944031234,-0.260959329342521,-0.112433840840662,0.266555734062708
-0.111474596719466,-0.260623999309221,-0.112113270010664,0.266290856651699
-0.110902509251844,-0.26029202931852,-0.112012928044064,0.265762909986366
-0.110888447974324,-0.259990593163903,-0.111462531972927,0.265306433028635
-0.110587217824962,-0.259655886875257,-0.111084949566379,0.265052821522297
-0.109932642221085,-0.259147588882048,-0.110581429358371,0.264587531777814
-0.109664967330584,-0.258630928229464,-0.110336915356818,0.264241289403473
-0.109462930483025,-0.258160722999126,-0.110001071277149,0.263683425259008
-0.109100257448003,-0.257590383110854,-0.109439008527818,0.263542789133725
-0.108810480788365,-0.257314613116186,-0.109224244193578,0.263457693324323
-0.108829854107237,-0.257183305328946,-0.109119160584582,0.263012857450012
-0.108661224585845,-0.256780879050641,-0.10903807241865,0.262700951681243
-0.10819527036838,-0.256485271828037,-0.108808182794085,0.262311880841659
-0.107763661184463,-0.256443298622413,-0.108473016915301,0.26212789325784
-0.107831955857254,-0.256190682479956,-0.108356149066097,0.261592213584141
-0.107810333688984,-0.25593884822119,-0.107796349199026,0.261451126318367
-0.107673082278756,-0.25548076176677,-0.107581939533231,0.261053008867965
-0.107323293225397,-0.255282590948159,-0.107212216782423,0.260661464755963
-0.107269764940917,-0.25509493584763,-0.106995088456795,0.260347028921651
-0.106916660510138,-0.254982109809209,-0.106400753573736,0.260177307379076
-0.106738129506603,-0.25458886817113,-0.105980671272654,0.259977638517667
-0.106668178948709,-0.253955957536639,-0.105622551668533,0.259870271922818
-0.106276101960561,-0.253503054467096,-0.105195244322128,0.259367706232321
-0.105803676853562,-0.25326130027122,-0.104951283465785,0.258992742103127
-0.10568800756098,-0.253276314843277,-0.104838288724415,0.258522935918225
-0.105432899606039,-0.252698084008936,-0.104652685498449,0.258020415331907
-0.10518365229584,-0.252118357502518,-0.104361711324213,0.257575663752502
-0.105034903284394,-0.252098983439289,-0.104281400839752,0.257220778744937
-0.1045902809833,-0.251728108781328,-0.1040562569162,0.256772559120978
-0.104300661490699,-0.251347624340295,-0.103912967597592,0.25683833026996
-0.104288096683977,-0.251013290279516,-0.103477248302406,0.256718348962419
-0.10393159534894,-0.250549071877563,-0.103231368439334,0.256282155110702
-0.103722679583252,-0.250162568973163,-0.102712308432224,0.255948165285256
-0.103385982311243,-0.249773555138777,-0.102383296838139,0.255429815931916
-0.103345718903074,-0.249272644399242,-0.101848655489259,0.254898647986753
-0.103144711969579,-0.248943631247118,-0.101662432508537,0.25439671791083
-0.102659628580551,-0.248456380944779,-0.101353970263054,0.253974486036295
-0.102170977464036,-0.248544787867935,-0.1013457840214,0.253768780070626
-0.101907461629351,-0.248263342353049,-0.101031996762837,0.253413731974405
-0.10166986085798,-0.248054260012972,-0.10080977575534,0.253113235458696
-0.101322867529198,-0.248006299710584,-0.100624817407378,0.252618116046862
-0.101177881763168,-0.247705399806027,-0.100396724668479,0.252123466727394
-0.100832050937256,-0.247475080693066,-0.100320242951008,0.251744674046907
-0.100653604942946,-0.247048013332356,-0.100073152546842,0.251550329351537
-0.100158081506766,-0.24664615984823,-0.0996378764859119,0.251377264942002
-0.0999346465267129,-0.246495859138638,-0.0992120552433461,0.250998843836788
-0.099522519559245,-0.246080484624852,-0.0989315093714861,0.250604700271814
-0.0993261864015281,-0.245621613181101,-0.0984738819956484,0.2503025946449
-0.0989870833222686,-0.245190161440104,-0.0982385447663505,0.249947638084026
-0.0986469717347277,-0.244910122883139,-0.0979078713968469,0.249286182619977
-0.0987710605239967,-0.244306821259363,-0.0976314429786757,0.248637543932978
-0.0985111083726483,-0.243958071480042,-0.0974441422154974,0.248128002766702
-0.098344719921127,-0.243427904099296,-0.0972524474753628,0.247743722747555
-0.0980323658347401,-0.243353811842486,-0.0969231313654542,0.247367441965082
-0.0977176491486791,-0.242716355433181,-0.0967534165943236,0.246907185379533
-0.0973455534857296,-0.242400095408337,-0.0963294721877229,0.246390900280444
-0.0971174445797747,-0.242056489954325,-0.0962521955363134,0.246151077081279
-0.0971182448639915,-0.24162168084237,-0.0958504740943343,0.245798465242466
-0.0967925838789254,-0.240934705263628,-0.0953863278997633,0.245275034197257
-0.096612023183231,-0.240297582776596,-0.0950686276232825,0.244458879781589
-0.0961859903750963,-0.239768145845734,-0.0947383536669176,0.243862085078709
-0.0961318912604502,-0.239291317414966,-0.0946028006105905,0.243806410056137
-0.0956988505367799,-0.239223052513286,-0.0942657864416173,0.243442894847722
-0.0953576919397909,-0.238983671907929,-0.093847833568328,0.243258724381724
-0.0953763908697155,-0.238616824707934,-0.0933587821561086,0.243046909373769
-0.0948182249567355,-0.238280460595304,-0.0928957648162968,0.242867811372396
-0.0945049003645696,-0.237932276056747,-0.0925826755620687,0.242427934241455
-0.0942082952262702,-0.237495911567332,-0.0921593535300937,0.241866194073796
-0.094262783145073,-0.237109090255435,-0.0919575105163656,0.241256804204135
-0.0939894466137129,-0.237025302618338,-0.0920679305501253,0.240577036613344
-0.0936705396628167,-0.236788763755674,-0.0918451149179199,0.240043892924588
-0.0930645373222933,-0.236437777610563,-0.0916259177741729,0.239904349791717
-0.0928115901845975,-0.236117178125829,-0.0915379536682906,0.239596880839559
-0.0928385596341983,-0.235818364329824,-0.0912249282101377,0.239329599623262
-0.0925329850608708,-0.235403626797,-0.0908475787846503,0.238814982483205
-0.0924232012049745,-0.235027599434106,-0.0906481524405257,0.238416658959077
-0.0923115430914994,-0.234939470789538,-0.0905141172795293,0.238012815058278
-0.0920399098375113,-0.234594936382537,-0.0902714466252914,0.237560144483536
-0.0913640313839225,-0.234279052402014,-0.0900482079810952,0.237217913614209
-0.0911213218598671,-0.23389336699966,-0.0899618045233334,0.236976680871947
-0.0908376033409988,-0.23368540376207,-0.0900611374701906,0.23648716244957
-0.0907660104294012,-0.233275301461321,-0.0898906275502597,0.236173712849742
-0.090346295896365,-0.232915746310195,-0.0895022787280023,0.235833599637736
-0.0898812669806672,-0.232657748884468,-0.0894524225342274,0.235587383865918
-0.089499946948111,-0.232004993456579,-0.0889894775845631,0.235304969344925
-0.0890736558732663,-0.231379645812341,-0.0886232338893925,0.234821864844173
-0.0889391231380481,-0.231040814779214,-0.0885556068246839,0.234566960662626
-0.0886729191131443,-0.230484889506222,-0.0882733449708714,0.234199952736972
-0.0882870127546672,-0.230256261177772,-0.0882381208446505,0.233898924988635
-0.0881017584802022,-0.229974834593854,-0.0877807679047512,0.233517431825696
-0.0880181225117432,-0.229670734963013,-0.0872581250684299,0.233120174443403
-0.0876927467596768,-0.229600559291545,-0.087131601958393,0.232826338440663
-0.0876024369181374,-0.229086596244367,-0.0869116920311732,0.23230352810846
-0.0871353537591164,-0.228481461971168,-0.086747452270023,0.232271292777238
-0.0869093085648019,-0.228073312815488,-0.0865006820960095,0.231917104729652
-0.0865906416633877,-0.227675584878244,-0.086168730216288,0.231506579205585
-0.0863557069104007,-0.22729983067603,-0.0859162756225273,0.230918140096421
-0.0857785847354566,-0.226926267209206,-0.0855780766227765,0.230131616197266
-0.0853773431321378,-0.226237892586468,-0.0855381506166703,0.229813803322561
-0.0853718472723524,-0.225689956705605,-0.0853669769568015,0.229170468117531
-0.0852762866122424,-0.22526579897626,-0.0848348900114291,0.228854933657528
-0.0849859348778721,-0.22490785771086,-0.0842632736261057,0.228595418729585
-0.0846095825855225,-0.224534978898535,-0.0838812222052495,0.228190323019986
-0.0843722567479358,-0.224202397002014,-0.0833761050627812,0.227835346908107
-0.0840049687487337,-0.223897325423948,-0.08291232000532,0.227266181579769
-0.0837993419590225,-0.22354543222396,-0.0825715161988777,0.226892390282441
-0.0837535409224547,-0.22303635720951,-0.0825965033964636,0.226534385136753
-0.0837172290475882,-0.222259264490116,-0.082349041591216,0.226159413609271
-0.0836819837718975,-0.221963923101417,-0.0820996467965975,0.225805466369269
-0.083572782742977,-0.22167308187466,-0.0815628122278818,0.22539654708573
-0.0830521266416101,-0.221695388041606,-0.0812036778202173,0.224964325235922
-0.0826718888362545,-0.221436946745533,-0.080949954593859,0.224583430733174
-0.0824101391105687,-0.220855845627732,-0.0805979907642567,0.224067495468772
-0.0818927345026697,-0.220540269080473,-0.0805145428170393,0.223554222650481
-0.0813838548632716,-0.220103243847161,-0.0802751856769276,0.223100154368486
-0.0812821193711599,-0.219495505619427,-0.0801776912060921,0.22277164438589
-0.0809907771393093,-0.219077576407044,-0.0801236020229014,0.222409906463627
-0.0806823817832096,-0.218813030995101,-0.079623367071371,0.221752240876488
-0.0804310889902735,-0.218689303704586,-0.0793454743227466,0.221467544743652
-0.0801912172350937,-0.218339958107455,-0.0788832208721338,0.221196780195166
-0.0796674436599697,-0.217836869150689,-0.0785634884545418,0.220882980148354
-0.0793443900392863,-0.217487737995255,-0.0778239369616674,0.220470402703885
-0.0790221735415095,-0.217229572465282,-0.0775961228276726,0.220003084220712
-0.0787224442329743,-0.216931979396863,-0.0776094737279027,0.219726028442757
-0.0784125170313712,-0.216455608275307,-0.0773127551996832,0.219438382329105
-0.0785065722854151,-0.21615810572954,-0.0770250664755746,0.219042164280574
-0.0781941145401394,-0.215735283791886,-0.0768146682560464,0.218682886928118
-0.0776423883576919,-0.215114187741203,-0.0765976525006792,0.21802222517642
-0.07728304188627,-0.21483506430406,-0.0765318010693496,0.217621798558026
-0.0766972832926242,-0.214477136506802,-0.075766867395297,0.217293543740114
-0.0761595270365166,-0.213987510045179,-0.075431293017507,0.216808900234277
-0.0760877282194852,-0.213548755500347,-0.0752363371318834,0.216628941479525
-0.0757221381203585,-0.213266140899941,-0.0749425172801285,0.216150518119033
-0.0755760568311581,-0.212710790414463,-0.0746217003692078,0.215711505695485
-0.0756510967287548,-0.212608032213133,-0.074510904455815,0.21547160379595
-0.0755515500950093,-0.211947470895484,-0.0741555654803403,0.215097713463925
-0.0754520937386636,-0.211444989439698,-0.0738905466148476,0.214178824694176
-0.0753930213843262,-0.210937875721659,-0.0735783347948237,0.214109015871587
-0.0750765459930739,-0.210580606744038,-0.073148888028118,0.213719167657035
-0.0748601429754004,-0.210458631346854,-0.0728656048294409,0.213229861077611
-0.0747979784900729,-0.209938243071297,-0.0727525030544599,0.213020915633316
-0.0745348607902763,-0.209791705669019,-0.0726138231606221,0.212724453964187
-0.074299428450761,-0.209478456724338,-0.072385291805142,0.212389063465427
-0.07402889930761,-0.208897573952584,-0.0721469176223907,0.211971694074145
-0.0739246447297035,-0.20847043501744,-0.0719637709553244,0.211532172454729
-0.0732766936466357,-0.208077105201213,-0.0714581304373023,0.211060133889219
-0.0729272240930269,-0.207582504547806,-0.0710082875174563,0.21039383250907
-0.0728067495549118,-0.207478534213343,-0.0707622608616797,0.209875365232594
-0.0725804190703482,-0.207240646640138,-0.0706245451044038,0.209511370112907
-0.0724175217670102,-0.206886104579633,-0.0702067351285162,0.209191745239835
-0.0721338093596846,-0.206411845607165,-0.0700704127593129,0.208751414672101
-0.0718694259599253,-0.206005399845077,-0.0699024093575377,0.208715027422755
-0.0717532609042243,-0.205345533881826,-0.0697846541708227,0.208228186042515
-0.0713343426311919,-0.204849510489625,-0.0699176788337863,0.207972632363396
-0.0710238737815148,-0.204297735901922,-0.0697536666171402,0.207513879125428
-0.0706811204591357,-0.203809933835933,-0.069147205652735,0.206843245909561
-0.0704214486684666,-0.203224714113726,-0.0688824351568209,0.206753257830859
-0.0701846745172001,-0.202714875967503,-0.068568261998767,0.206223047366481
-0.0696549359648109,-0.202275455645234,-0.0684234101518147,0.205816146582849
-0.0691089833304139,-0.201674367037184,-0.0681336870400066,0.205210872368593
-0.0687547292838472,-0.201205357490882,-0.0680117551274135,0.204717078448858
-0.0685987247706613,-0.200669596611403,-0.0677400869628519,0.20426175838917
-0.0681996428671702,-0.200184790292499,-0.0674415497510093,0.203864383408541
-0.0677223522305792,-0.199664213770558,-0.0670563646058771,0.203603788800215
-0.0671101413161941,-0.199250882533055,-0.0669313575615691,0.203182734112032
-0.0670698025298122,-0.199038494525674,-0.0669647079107413,0.203013939455211
-0.0666988862394435,-0.198585078025703,-0.0666785606352236,0.202332432889486
-0.0666024347621977,-0.198056167578631,-0.0665073550794763,0.201819537454717
-0.0665625844286877,-0.19728246701784,-0.06600222023033,0.2015673863322
-0.0662540878112522,-0.196742589943464,-0.0659733976906188,0.201030960920772
-0.0662233556162994,-0.195983932193152,-0.0660433421074336,0.200658697742301
-0.0658338756209489,-0.19554225660147,-0.0659318127804723,0.200346676377063
-0.0656283741823459,-0.1951378565753,-0.0654812825411424,0.199845906663725
-0.0653823215858694,-0.194696721480633,-0.0654602917031231,0.199642700468798
-0.0652710038894951,-0.194335573277531,-0.0653134649921493,0.199237734899841
-0.0647878881038445,-0.194098266282341,-0.0650960681102817,0.198741228384213
-0.064421842881527,-0.193418325167207,-0.0651963232908907,0.198492472085836
-0.0641530290756236,-0.192743548301672,-0.064654981076844,0.197949064500952
-0.063928874867264,-0.192505123904214,-0.0643622179282059,0.197569792445914
-0.0638807492972199,-0.192055854112233,-0.0641182724721903,0.197066668462616
-0.0638534837965291,-0.191848121480754,-0.0638741548510238,0.196528593678752
-0.0637280373680098,-0.191508625268034,-0.0636349558888469,0.196094585241995
-0.0634812426780976,-0.19123798571395,-0.0632497930425785,0.195859860095785
-0.0631826515673192,-0.191032605293672,-0.0628735238250311,0.195236995407915
-0.0628972022829902,-0.190754752409656,-0.0625645382730027,0.194963137126279
-0.0626638317485231,-0.190055719595042,-0.0624138803252338,0.194620194159177
-0.0623522894387408,-0.189894628891658,-0.0621937308489727,0.193981814397575
-0.0621321968518285,-0.189392859950372,-0.0618878660529011,0.193715408496482
-0.0621742546130945,-0.188660409332847,-0.0613587461809797,0.193351968416678
-0.0620066658894341,-0.188478902295056,-0.0613762586106164,0.192913232513427
-0.0616438309183858,-0.188236128586994,-0.0612747860425475,0.192152578018963
-0.061447987385131,-0.188136843849636,-0.0614263323766332,0.191610493832669
-0.0613502912556253,-0.187808365673804,-0.0608551809324809,0.191028298502326
-0.0611140383551509,-0.187386794979792,-0.0604466348706181,0.190479938751288
-0.0607229414151096,-0.186887685736649,-0.0600438453666562,0.190199217791794
-0.0606469553387825,-0.18606332550664,-0.0598464874493476,0.18947017819573
-0.0603109816657834,-0.185472167563388,-0.0597786760304889,0.189150118236657
-0.0600312343631771,-0.185271978256796,-0.0594278313360586,0.188566654570987
-0.059693787192472,-0.184577668964617,-0.0594090525911318,0.188123530235646
-0.0596337892728115,-0.184405705414649,-0.0592002786488823,0.187522563998058
-0.0595182374237018,-0.184151347415736,-0.0589061877288314,0.186987269877889
-0.0594294750956294,-0.184066954561161,-0.0588674460850561,0.186487401929499
-0.0592127192856138,-0.183832438345288,-0.0584993668679416,0.185942851166331
-0.0588054787626566,-0.183688279203145,-0.0583117555351321,0.185407735571534
-0.0584128229822295,-0.183124147408555,-0.0579541356059901,0.184911114721761
-0.0584932789101435,-0.182615169109014,-0.0573255394191709,0.18448972646811
-0.0582314224940766,-0.181906239917915,-0.0569748743221136,0.184125334997562
-0.058348923890885,-0.181633322887797,-0.0571782836125299,0.183762289979987
-0.0578231552836698,-0.181575947689646,-0.0569329161485232,0.183177315868195
-0.0575326094663782,-0.180866457625163,-0.0568259312143346,0.18252869175866
-0.0573552420011643,-0.18043972567503,-0.0564961425814582,0.182056657508621
-0.0571258859995596,-0.179891449161629,-0.0562624620995689,0.181493275839786
-0.0569754699714902,-0.179592560201654,-0.0557131761719487,0.180998028103998
-0.0568569222790271,-0.179034245423551,-0.0553555539019004,0.18076707969196
-0.0564934200017103,-0.178341006163915,-0.0551971243305632,0.180450956808773
-0.0564393183961494,-0.177887353049509,-0.0548726420049651,0.180098267745546
-0.0562271903298435,-0.177702920089588,-0.0544215885317874,0.179670369217994
-0.0559098310120057,-0.177455331779263,-0.0541577138323466,0.179037083398078
-0.0555470217651498,-0.17704220021943,-0.0539291393718912,0.178441756507182
-0.0555807913491838,-0.17643785124327,-0.0538200764186937,0.178167263671727
-0.0554547359489716,-0.176128677831989,-0.0537488168867791,0.17808504467504
-0.0552507012981697,-0.175628569583961,-0.0534626865143158,0.177671313533184
-0.0552522190404581,-0.174772999121305,-0.053372649848029,0.176904598753492
-0.0549127263914339,-0.174196367831537,-0.0530514296243777,0.176535064988909
-0.0546885574978066,-0.173877409675028,-0.0529786539169553,0.176254168451393
-0.0545137919820199,-0.173711127007438,-0.0528489221054343,0.175754015236056
-0.0542136237365215,-0.173340120828726,-0.0529042917172027,0.175432200232341
-0.0539058385858532,-0.172781060559361,-0.0525492006536391,0.174667436068871
-0.0535899086689772,-0.17252949713297,-0.0522657720361303,0.174256732056704
-0.0536496188691075,-0.172060318706254,-0.0520736784855202,0.173624813349667
-0.0535629716802862,-0.171278743081935,-0.0517619616398277,0.173520858681305
-0.0531187490222125,-0.170918925956423,-0.0514019452118343,0.173004174567133
-0.0530585041341017,-0.170350870210026,-0.0515748333016742,0.172664454270293
-0.052760662869138,-0.169935944766583,-0.0516673710540372,0.172167448384942
-0.0527406953415272,-0.169695196741725,-0.051232313303093,0.17159135578603
-0.0524621430499956,-0.169070848864989,-0.0512895596621606,0.171234523143049
-0.0523403984994295,-0.168715381501348,-0.0508668100657926,0.171045800213892
-0.052223625922781,-0.168278353867963,-0.0505192341121707,0.170545776943445
-0.0520679858261728,-0.167671802504551,-0.0502843962669396,0.170191777895899
-0.0518626843480611,-0.16743946664846,-0.0500213802534005,0.169965300684718
-0.0517823887681811,-0.167328053556689,-0.0496885353609081,0.169591146435421
-0.051583461159881,-0.166885004418427,-0.0496019099810688,0.169293405845272
-0.0514771831659026,-0.166554362465561,-0.049351261274385,0.168965828387494
-0.0512020812832007,-0.16617505866125,-0.0490907503453972,0.168363430593929
-0.0506536106854651,-0.165623248402922,-0.0490543893239547,0.167775101848959
-0.0506066422618663,-0.165179302875306,-0.0484575487073594,0.167303539302895
-0.0505053094728801,-0.164835771343954,-0.0482355742295654,0.167061604821535
-0.0503834092712994,-0.164505232841547,-0.0481651747808291,0.166536369610204
-0.0499284028661603,-0.163894120634418,-0.0478227237394591,0.165955041339333
-0.0499531838014818,-0.163524338033281,-0.0475599176046871,0.165364110748615
-0.0498281951059901,-0.163105662468579,-0.047195751715331,0.164920804752048
-0.049571909307124,-0.162591620394284,-0.0468111254788644,0.16455018066195
-0.0493668490594249,-0.162372867357124,-0.0465524055292366,0.164030501383436
-0.0490593165824459,-0.161638524781787,-0.0462449777164358,0.163739545019309
-0.048790413956685,-0.161324650986391,-0.0456607306205809,0.163223438027598
-0.0480733477187956,-0.16102896249802,-0.04540951728235,0.162735710003228
-0.0477391662754632,-0.160406462227922,-0.0450924918178946,0.162549627870047
-0.04762021846545,-0.15980944593902,-0.044732908087608,0.162109135240278
-0.0472585835958839,-0.159040672989619,-0.0444171405734182,0.161458455808215
-0.0467446739023126,-0.158603822739089,-0.0441094429454733,0.160933920314176
-0.0466406845839858,-0.158147374827772,-0.0439000255032869,0.160561243264264
-0.0462815284188761,-0.157480392208339,-0.0438749722506982,0.160265369329355
-0.0461704992309621,-0.15712794683895,-0.0433916302519459,0.159448647282964
-0.046001084881607,-0.156537599520719,-0.0432917947642103,0.158972260411821
-0.045944092849436,-0.15574972346013,-0.0434049321133882,0.158393561606729
-0.0456655822505554,-0.155013428735966,-0.04303495736844,0.157577956324864
-0.0454045350934128,-0.154278983956759,-0.0426698101248245,0.157162788992161
-0.0451214987186088,-0.153558142265873,-0.0422182663079657,0.156691035606587
-0.0449812523371083,-0.153232369913152,-0.0420647505623234,0.156675842307546
-0.0448967943378396,-0.152951057134358,-0.0419994211452827,0.156222503838209
-0.0444847696442811,-0.152602292204436,-0.0416597882962642,0.15531696639551
-0.0442090292873623,-0.152170771167124,-0.0416373559458279,0.154739984250613
-0.0440749724859646,-0.151644114652593,-0.0413868275882548,0.154287162103609
-0.0438243756261368,-0.151226520528531,-0.0410278945322377,0.153747055159523
-0.0433971168668793,-0.150879412176661,-0.0407286796250173,0.153385697611633
-0.0428545729466354,-0.150310943615535,-0.0406040008591954,0.153000448677395
-0.0426367626298202,-0.149888745768286,-0.0404174581644886,0.152315810301295
-0.0422715663305008,-0.149036325581425,-0.0401317049233846,0.15166734918728
-0.0423887179956905,-0.148474666892716,-0.0399058949626622,0.151203965448689
-0.0421428221905072,-0.148220148474418,-0.0397286024078775,0.151108940942076
-0.0418875704253646,-0.14754818046378,-0.0398215507229535,0.150378551376581
-0.0413985054396757,-0.146958351343718,-0.0397306383754253,0.149975319726435
-0.0412399217480588,-0.146242699343968,-0.0394916887932336,0.149852924957929
-0.0410458002390505,-0.145634576228887,-0.0393036955274772,0.149357714182492
-0.0408174401272044,-0.144871405588538,-0.0392245607132121,0.149033978191117
-0.0407113648395794,-0.144322986197766,-0.0391362562697726,0.148809368100213
-0.0405654995941691,-0.1437874279026,-0.0390192957398118,0.148245781043457
-0.0404117841827019,-0.143067444585201,-0.0391512126380228,0.147732143029152
-0.0402310830808592,-0.142544398402604,-0.0387102910002238,0.147092493187499
-0.0400295826045227,-0.142066958893237,-0.038566131731214,0.146666981260464
-0.0398043856402448,-0.141695855422453,-0.0383212865746298,0.146078416167599
-0.0397326343718007,-0.141167900753471,-0.0384344530114874,0.145524173205927
-0.0393968012032874,-0.140203140125366,-0.0383494867010329,0.145025060995135
-0.0390802333142899,-0.13975812072721,-0.0381943763800595,0.144484616535869
-0.0384477754272605,-0.138992772583538,-0.0381275138143361,0.144035139609502
-0.0380277303724691,-0.138404854555489,-0.0378814303321518,0.143434243519116
-0.037945812188745,-0.137857348793191,-0.0374591311115707,0.142977706443595
-0.0378304816280189,-0.137273024425808,-0.037193893700538,0.142270368093941
-0.0376266553097129,-0.136870193208788,-0.036883739335274,0.141713546157279
-0.0373150227794138,-0.136299174107937,-0.0366933450366715,0.141204012924466
-0.037402674925292,-0.135771452951738,-0.0360392651444362,0.140714958513457
-0.037315208493054,-0.135331336940694,-0.0357705479776413,0.140241043793288
-0.0374869779107249,-0.134952527278361,-0.0351151974723656,0.139749217077409
-0.0373652243901552,-0.134134389546632,-0.0346599863945807,0.139258821714819
-0.0369755048371953,-0.133832745763077,-0.0347403316682215,0.138606308723277
-0.0369185493245587,-0.133274694383037,-0.0345111444937211,0.138061509960077
-0.0370308337895474,-0.133111291226776,-0.0343754127880095,0.137453598851435
-0.0368896577338689,-0.132823756548922,-0.0340398920492658,0.136893226824662
-0.0364325234720595,-0.131887939612269,-0.0340482448216728,0.136351851592583
-0.0360964262193456,-0.131468506651338,-0.033860393193514,0.135912395011582
-0.0359303115002272,-0.131121271746455,-0.033500809607238,0.135398482842267
-0.0356540429949382,-0.1305005039833,-0.0335073720619717,0.134975825376825
-0.0353894192099036,-0.130307856148843,-0.033107901273235,0.134886305241779
-0.0350224090228488,-0.130001074860366,-0.0330371149209789,0.134365396839014
-0.0349064673829723,-0.129312273035584,-0.0329161260921725,0.133452505565828
-0.0346519123619288,-0.128786968240412,-0.0329875481935353,0.132881058721673
-0.0343367365962332,-0.128365125462421,-0.0326242081602869,0.132379366804545
-0.0342076391836672,-0.127729692956038,-0.0323850586367653,0.131892588839563
-0.033818329964254,-0.127233602280208,-0.0321282175067091,0.131626376245956
-0.0334739631716544,-0.126472473315513,-0.0320823613089084,0.130904134022874
-0.033196821764205,-0.12605965164559,-0.0320164213604575,0.130474453593483
-0.0328870728489382,-0.125765263789613,-0.0319174751357831,0.130106311917792
-0.0328613057091728,-0.125343709338643,-0.0318287737426444,0.129635902271541
-0.0324069869485419,-0.124877185837189,-0.031659326136411,0.129248713688205
-0.0322842993927935,-0.124428722422945,-0.0313763302383642,0.128497477623965
-0.0323003342838464,-0.123756568524529,-0.0313904092736937,0.127887719986749
-0.0318826585022149,-0.123067128492391,-0.0310965636543593,0.127542120945471
-0.0314855353130036,-0.122730975179092,-0.0310070557601297,0.126871871566701
-0.0312830611111658,-0.122206731668647,-0.0308247517711768,0.12630455890809
-0.0309905221265161,-0.121847223177282,-0.030461583591843,0.125833150845331
-0.030935450133062,-0.121408794846482,-0.0301424310605053,0.124956188103018
-0.0305668733157995,-0.120942420237026,-0.0299627093804219,0.124443025493409
-0.0304710350812068,-0.120481801985073,-0.0297418836252484,0.123515609787553
-0.0301464612760276,-0.119868617534792,-0.0297869834877527,0.123000167949554
-0.029920875265254,-0.119386173648285,-0.0298907027353745,0.122341846963793
-0.029691129806925,-0.118728948415276,-0.029478270761316,0.121905010710216
-0.0294192579950165,-0.118124553517794,-0.0292638497039478,0.121286066357181
-0.0294562912457484,-0.117420355950663,-0.0289922999265851,0.120922056510006
-0.0294290182755636,-0.116666095665745,-0.0289291664323273,0.120467261055283
-0.0290686625267065,-0.116278746273755,-0.0289228842212395,0.119832512490336
-0.0289614379331592,-0.115716954671163,-0.0285549080011262,0.119387747029143
-0.0285957364142017,-0.115372218024589,-0.0281614047108708,0.119111169114108
-0.0283863368660672,-0.115169888893478,-0.0275089712431366,0.118305581060849
-0.0283414390116927,-0.114520124861856,-0.0271928933734118,0.117704023068957
-0.0283684072617265,-0.113992852327198,-0.0270205748044389,0.117289096546268
-0.0282594595007058,-0.113355034553742,-0.0269058145143165,0.116845190382004
-0.0280262913829312,-0.112996195253494,-0.0268853743097171,0.116127979103442
-0.027812106788067,-0.112343448202048,-0.0266683714466651,0.115374812165337
-0.0277979865737678,-0.111847876386089,-0.0263836665347245,0.114827902240562
-0.0274157531717632,-0.111475425755018,-0.0262321733877835,0.114221480021806
-0.0270102323673032,-0.111172034115007,-0.0258911854772724,0.113747625282307
-0.0266635329489438,-0.110295882729148,-0.0254802772123105,0.113378812109439
-0.0265474287247015,-0.109775020328167,-0.0252579730756286,0.11279145265866
-0.025906251764363,-0.108928377182187,-0.0250729069035526,0.112346715524484
-0.0256957750879737,-0.108478282198781,-0.0250566471733186,0.111778889564442
-0.0253994467778316,-0.107890864037271,-0.0248368252086912,0.111365680254906
-0.0250010562341284,-0.107256048930163,-0.0246389520091433,0.110851814531973
-0.0245711067668052,-0.106647675831663,-0.0246273235886288,0.110175744195905
-0.0244889269517612,-0.10586773405245,-0.0242655514874478,0.109517574445637
-0.0241890333239402,-0.105207080688036,-0.0237788893785967,0.108939862695785
-0.0238872281775431,-0.104696471146718,-0.023678274378875,0.108677797200766
-0.0235423866187224,-0.104283285713305,-0.0237726646242478,0.107773583992059
-0.023278724359633,-0.103593848641821,-0.0235017735875958,0.107054554054995
-0.0229404524339776,-0.103136639188796,-0.0233543558603168,0.106400506148908
-0.0221819942536222,-0.10266672478206,-0.0228166315319397,0.106116184861393
-0.0220620667382824,-0.102317730594317,-0.0223461341288578,0.105613184154421
-0.0219194591205762,-0.101789095175467,-0.0220301344466406,0.105101109582727
-0.0218349209708223,-0.101176556564542,-0.021963626437603,0.104455995054388
-0.0216917779842505,-0.100479454589098,-0.0218063721160085,0.104107024370262
-0.0216493263651411,-0.0998734862280376,-0.0215111458563977,0.103869010734902
-0.021262441179763,-0.0991933166628272,-0.0211927994310556,0.10277959654054
-0.0208971299774326,-0.0986281843727293,-0.0209289299090811,0.102078901143252
-0.0205897103493333,-0.0978953126211076,-0.0206391984980867,0.101386003715529
-0.0202763369938601,-0.0973947189555577,-0.0204077817312974,0.100834987268398
-0.0199176533035108,-0.0970015324771234,-0.0202231820849425,0.100210558622285
-0.0197146038210251,-0.0966515628924532,-0.0201061662080145,0.0993168481656847
-0.0193606650010925,-0.0961642061511572,-0.0199564270010625,0.0984636162887517
-0.0193174442825623,-0.0956859834056428,-0.0192706607409424,0.0977681788112869
-0.0189044430613991,-0.0952182424995139,-0.0192330847038943,0.0971087145613572
-0.0185559123167262,-0.0948687555904684,-0.0190248668262224,0.0964523233291053
-0.0181944005012634,-0.0946106626931064,-0.0189509170731426,0.0957797232277735
-0.0181782557031882,-0.0940765936074186,-0.0187392403156784,0.0953203406081664
-0.0177954886388707,-0.0933745597328173,-0.0186162195874168,0.0948682694380172
-0.0173379124986616,-0.0929966494966651,-0.0184473100417692,0.0942433981363512
-0.0171352266784827,-0.0922776394215869,-0.0180229775277214,0.0935579971923549
-0.0169936572794076,-0.0918564848927652,-0.0178709266230035,0.0932124243512728
-0.0165115776132541,-0.0913009850869327,-0.0176630592295065,0.0926238705666998
-0.0163603289665578,-0.0907602728506311,-0.0174653616614197,0.0918357060985599
-0.0164655847292347,-0.0900328602173484,-0.0174145376681461,0.0915371877221905
-0.0163224013685721,-0.0897263404300566,-0.0173569261490022,0.0912349930606949
-0.0164773447415646,-0.0890890471858217,-0.0170244513393109,0.0908421753599366
-0.0166939706162042,-0.0885906408283933,-0.0167001027537094,0.0900225970037599
-0.0164855533255649,-0.0880160623234488,-0.0162507670642132,0.0896322194398408
-0.0163913307773505,-0.0874801360891384,-0.0161139491321433,0.089227874717292
-0.0160232223900661,-0.0868861613943988,-0.0158980903654301,0.0886197606853382
-0.0159524554705711,-0.0863167336004448,-0.0155615649975151,0.0883532251568833
-0.0155561973587339,-0.0857253179871876,-0.0153437314369363,0.0874341801686123
-0.0153118702324788,-0.0851913425604151,-0.0151379744575011,0.0869152976510015
-0.0150693356732431,-0.0846853642908257,-0.0149328978211166,0.0862261651869283
-0.0152442541779125,-0.0840088328959867,-0.0147951522193315,0.085437063450398
-0.0150332526196994,-0.0833112093173453,-0.0145671651945668,0.0849185383767541
-0.0149836668585919,-0.0828963564684136,-0.0145558840450541,0.0844448230237787
-0.0147401393726919,-0.082177494736603,-0.0143335684546925,0.0834481449892906
-0.0148904523985816,-0.0817309102374679,-0.0141771640910907,0.0825926305390016
-0.0147322560732966,-0.0810009770738991,-0.0141915758316184,0.0821208959185663
-0.0144438510392033,-0.0804142784236117,-0.0137643575425831,0.0816809634671189
-0.0141980455547277,-0.0799951339042257,-0.0133190038885738,0.0810866339181161
-0.0138863692842748,-0.079317869249769,-0.0127587117270039,0.0803769235934068
-0.0136398861104681,-0.0786337135655468,-0.0126380242982981,0.0798248064596507
-0.0133733778267515,-0.0781785155070868,-0.0124121825658875,0.0790816202328344
-0.0133409943011445,-0.0775025222140241,-0.0119288915168029,0.0783797075183444
-0.0132406280778605,-0.0770808927245742,-0.0116531581183659,0.0778349923781699
-0.0132316257735363,-0.0763545147627535,-0.0113787168711213,0.0772319570769171
-0.0127363903767437,-0.0758982613997505,-0.0110626257863062,0.0766306271367187
-0.0127085212791106,-0.0752636004134519,-0.0108300308078539,0.0761479379892552
-0.0127543295896967,-0.0745517104006043,-0.010737503236035,0.0755501429816646
-0.0125332982638108,-0.0737610016231734,-0.0106657994623967,0.0752727208111136
-0.012406801105373,-0.0730899862696849,-0.0106257360779945,0.0746157791015077
-0.0122199631337606,-0.0721244275059281,-0.0102981190654275,0.0738892334693802
-0.0120458952247509,-0.0715323570167428,-0.0098191499546029,0.0731078359526571
-0.0113398247257715,-0.0709490033867798,-0.00960457590506547,0.0726687850120911
-0.0110017952386945,-0.0703206607434748,-0.00955384788686411,0.0722657485978511
-0.0107060681983019,-0.06961574062998,-0.00917816694301606,0.0714969751438985
-0.0106341143397759,-0.0695089996674512,-0.00898231913244182,0.0709919779014206
-0.0102510733139185,-0.0687239650294412,-0.00883165898899576,0.0703179202042669
-0.0103109464290733,-0.0682218782554169,-0.00885116305920425,0.0696454399521746
-0.0101513731115635,-0.0678720917693513,-0.0088320282553317,0.0692004859978052
-0.0100937713860491,-0.0667833171703417,-0.00852643015548686,0.0683246565850466
-0.00957948140992697,-0.0663389061754965,-0.00819945515257976,0.0675579481901749
-0.00932794875437655,-0.0656561426807143,-0.00808155736670437,0.067045223077051
-0.0091858866507261,-0.0652390724648136,-0.00780125700956701,0.0661361637182027
-0.00874317535522294,-0.064293759112085,-0.00749872971643702,0.0653432116739421
-0.0085241887535966,-0.0638930078512913,-0.00734267985763824,0.0646929853588605
-0.00843444057228752,-0.0631323629084943,-0.00741809382768423,0.0642293741746794
-0.00823007722037446,-0.0628213350456874,-0.00752583512431444,0.0636742351246522
-0.00816176193066395,-0.0623476839251326,-0.00738006314119652,0.0631701197311051
-0.00805821547045126,-0.0619096965505243,-0.00704898006722675,0.0626361515017292
-0.00806410058218662,-0.0613376791049169,-0.00678513176109001,0.0618765757402855
-0.00784632531686573,-0.0604557549319968,-0.0067092852650998,0.0614054321842098
-0.00798556129482952,-0.0601140738206073,-0.00671923682676206,0.0608283749466445
-0.00757523316037641,-0.0597510724800438,-0.00661362442007659,0.0603786033079239
-0.00764875274885409,-0.0594408876433678,-0.00671367434403098,0.0593941641231549
-0.00736739751511487,-0.0587070495977603,-0.00667857546547243,0.0588922506048675
-0.00723181232879107,-0.0583378828775906,-0.00693778731043313,0.0586491370279973
-0.00728072330919626,-0.0577371292914576,-0.00696511447093769,0.0577986166470327
-0.00687779537646298,-0.0570319157729818,-0.00659341236821143,0.0570472263177845
-0.00658750192205991,-0.0562805078295715,-0.00645959806942514,0.0562906635449762
-0.00641083161177968,-0.0560344062666886,-0.00655032880864206,0.0558589804088127
-0.00603494948656158,-0.0555983370744963,-0.00640488505299735,0.0552650683090406
-0.00582298636078358,-0.0550171948007,-0.00614141602768987,0.0546814963395223
-0.00538870196358153,-0.0547629220007408,-0.00645471314860479,0.0542358010991513
-0.00545729706869905,-0.0542333407828875,-0.00644470499864043,0.0533921136555141
-0.00548997177016522,-0.0537600628979726,-0.0057087328953101,0.0527984638021927
-0.00547355706877184,-0.0531548431764763,-0.00567040332925487,0.0522454190241394
-0.00524195627474183,-0.0527047564441183,-0.00563650445103288,0.0515570868113409
-0.00472264453816869,-0.0519998388699466,-0.00557255116953701,0.0506818393871581
-0.00444893211421205,-0.0513983201971214,-0.00560126060905305,0.0499936902292949
-0.00436877598534809,-0.0507851917983926,-0.00513018234952914,0.0494720135272839
-0.00422576265249484,-0.0500093946231681,-0.00519840109356369,0.0487932663679246
-0.00397549899268087,-0.0490965870250896,-0.00523964764702811,0.0480178479757659
-0.00382588035303213,-0.0484671322537007,-0.00520298155993624,0.0471802381153819
-0.00370910902139666,-0.0478624546678309,-0.00502045828481154,0.0464773080711049
-0.0029475841542821,-0.0474745661324492,-0.00505202661892405,0.0459040666066838
-0.00253072003342516,-0.046954245050239,-0.00468837398309619,0.0453077096373925
-0.00207846202656036,-0.0465675306901325,-0.00460230687128741,0.0448802787568971
-0.00218864122338948,-0.045979061786144,-0.00429976845544369,0.0443556173131682
-0.00211792691194162,-0.0457246757671611,-0.00394734725925717,0.0440831355548771
-0.00175059743382251,-0.0454400314237291,-0.00390498609422934,0.0434982530903913
-0.00150758737213894,-0.0448554214192978,-0.00374460367440297,0.0427814340097283
-0.00103928948290837,-0.0440844402024896,-0.00368357008826615,0.0419723220354175
-0.000876704278694834,-0.0431495830753892,-0.00338753790734541,0.0416543994913876
-0.0007408178878976,-0.0424920206640293,-0.0031167279175404,0.0411200929192822
-0.000455599382282827,-0.0419625270224473,-0.00319355375415435,0.0404423705948748
-8.21715061383731e-05,-0.0412428343539461,-0.00335364143100391,0.0400703238652476
0.000180402260712549,-0.0404524614366353,-0.003309948802403,0.0396135045716422
0.00019389982847586,-0.0395832210760823,-0.00346443840860568,0.0391703922785674
0.000211314603234006,-0.0389964393265992,-0.00339239829391195,0.0388354198930332
0.000525623912995206,-0.0379906747791922,-0.00330066714904147,0.0383943568246382
0.000602162817495474,-0.0374551018154695,-0.00335336332591783,0.0379244594318033
0.000771330482139571,-0.0369989051669003,-0.00298695717381667,0.0375409433943038
0.00074283167860383,-0.0362767124649202,-0.00299929502517302,0.0370920460260567
0.000795818674487425,-0.0354323523813166,-0.00294645366803927,0.0363191227346927
0.000868641664445457,-0.0350101866935203,-0.00277139313240092,0.0354754050701951
0.000998547323489093,-0.0345306919211102,-0.00256325545361396,0.0349668280084423
0.00137107969135842,-0.0341498005479808,-0.00223794315631378,0.0345189461271478
0.00156218795103474,-0.0336486954581031,-0.00209111412283641,0.0340734061991054
0.00134024546105828,-0.0329564828236445,-0.00189528651764682,0.0337074407981387
0.00148472722987602,-0.0320210188509279,-0.0017565220561134,0.032986723350868
0.00165788361092652,-0.0314150311998777,-0.00160958446554872,0.0325224784078287
0.00213034841539654,-0.0306396441605426,-0.00173686092135592,0.0318355909885327
0.00204721249480743,-0.0300286194338314,-0.00125968952232498,0.0312535387969595
0.00254933839895991,-0.0292771798706465,-0.00116115381544181,0.0310745048919918
0.00286353860116128,-0.0286854482594848,-0.00101794248100634,0.0304780690438469
0.00299695615448826,-0.0281646101517705,-0.000913333062416173,0.0298247531933021
0.00294070993483647,-0.0274454750589075,-0.000887225781303485,0.0293333277800336
0.00306120110498599,-0.0269220765693232,-0.000723065854126246,0.0285725755886701
0.00318457640496543,-0.026196150220768,-0.00110694743329666,0.0280655518566854
0.00340870944667475,-0.0259063438596498,-0.00115429213415174,0.027024873376289
0.00390870545277004,-0.0249194588718123,-0.00102762368641666,0.0263026801975863
0.00395015892012071,-0.0245202916354761,-0.000992672743367847,0.0256754508154875
0.00426327659302404,-0.0236553429823642,-0.000814166772528192,0.0253715282844645
0.00412848704077894,-0.0227533730685849,-0.00087171306444401,0.0247253850486417
0.00457950637251017,-0.0219877870672491,-0.000744311617554809,0.0239822655420302
0.00478908004250053,-0.0210822575810324,-0.000950776902454717,0.0237013538611038
0.00499274435009509,-0.020334750468429,-0.00125521782300418,0.0229892015094263
0.00523579866017646,-0.0193181425716649,-0.0013221249511083,0.0224281094710703
0.00522706299328253,-0.0185710830099844,-0.00163433954064379,0.0218543481102747
0.00576893667253552,-0.0177328608590909,-0.00186113364853917,0.0212538093718537
0.00568536950215461,-0.0167840668588814,-0.00165433502476827,0.0210244550365278
0.00576344677054063,-0.015626813873777,-0.00165287751095699,0.0206696964206722
0.00593597468607527,-0.0146184271019548,-0.00174853633126255,0.0200787029090934
0.0065910137435101,-0.0135942188292594,-0.0016833967654851,0.0195678472777739
0.0069121439737761,-0.0127077578473166,-0.00149825014542024,0.0189714573958804
0.00678262860321469,-0.0121336572824089,-0.00172064452844599,0.018356646994571
0.0068994587462785,-0.0113370477628663,-0.00177103444888893,0.0181167051643737
0.00744118109424745,-0.0103505292429193,-0.00160793900585026,0.0174346356022426
0.00769698111302183,-0.00932757792020517,-0.00180903259917389,0.016791297398065
0.00782728869020405,-0.00842134736853488,-0.00208088308296466,0.0163975260276003
0.00807193610885095,-0.00741074478089108,-0.00245461236345637,0.0158643679931912
0.00837539509585592,-0.00627499270338624,-0.00238946124108519,0.0153713995634535
0.00876737086461015,-0.00558092771419718,-0.00229777977185789,0.0145777822075398
0.00900302418586238,-0.0045590431157392,-0.00173930483800504,0.0140089389147022
0.00914377867751111,-0.00373831057795595,-0.00215954323062191,0.0137491195548994
0.00962032469975479,-0.00253812910608299,-0.00177076073935342,0.0135241142610155
0.00979235136609909,-0.00162946196047505,-0.00188246618135514,0.0130112284116612
0.00990991438393913,-0.000899867531163038,-0.00221639485833226,0.0127500587682473
0.010332656595008,0.000362298632728461,-0.00284440783823727,0.0119875763831842
0.0106163729462859,0.00122255571642968,-0.00270920286397678,0.011442123406114
0.0114194216732616,0.00220256521335687,-0.00265023430321756,0.0110190706525729
0.0121488653286847,0.00352746819492457,-0.00276150930183294,0.0107693582834005
0.012799039151277,0.0043227984116966,-0.00244500858097804,0.0103965791691568
0.0136589159720949,0.0054259407324578,-0.00232561216123312,0.00962652559344274
0.0140767584238326,0.00648423318686589,-0.0025135245487019,0.00931951654719785
0.0148855556819637,0.0071721584306188,-0.00253027043162204,0.00905522947789413
0.0155904053201677,0.00834195095119721,-0.00239076012895708,0.00878916389204713
0.0162093846486608,0.00956447260397947,-0.00232260279019131,0.00825569375307534
0.0166664630493637,0.010973431186298,-0.00257597594766257,0.0079226500887736
0.017427982321316,0.012678362648187,-0.0026219170611504,0.00763248457198573
0.0187145582990601,0.0139753645005638,-0.00295713775928991,0.00727188794919616
0.0195779759387929,0.0157305120670377,-0.00297404079162181,0.00695058302622958
0.0208351611639625,0.0169970690831857,-0.00289100899825338,0.00667101469005257
0.0215919234475852,0.018290269064379,-0.00259683600078851,0.00639331293266642
0.0225262107962565,0.0196947956020302,-0.00228751861531731,0.00645553794274472
0.0234924725928549,0.0209498539071763,-0.00224161445756089,0.00608765317866127
0.0248591817170024,0.022838713434999,-0.00254163443502561,0.00592817986180477
0.0268222533948898,0.023780895805584,-0.0024997849716288,0.00568364732793415
0.0286042509373886,0.024512963166162,-0.00232114465751347,0.00528590973850807
0.0301463824325124,0.0253123753675127,-0.0022734697281938,0.00498580239538422
0.0325997540790182,0.0259088116562469,-0.00194905210392459,0.00454166753196469
0.0352415545498731,0.0261468276115977,-0.00191000379390973,0.00436347139232293
0.0381837504434856,0.0262859547685207,-0.00204965654362294,0.00414288414113637
0.0410684955649244,0.0265507742281727,-0.00214167920212126,0.00395389423677141
0.0441526536410366,0.0261636602650778,-0.00216597098778218,0.00383775841421249
0.0473200235970453,0.0256418544225554,-0.0016802401609431,0.00364385633304757
0.0506828777390015,0.0243617925356576,-0.00139457097521337,0.00380754167784668
0.0541361909082284,0.0224252653680826,-0.000845852456454546,0.00383499364545637
0.0566316830973866,0.018961384741277,-0.000571415041945178,0.00348236115674005
0.0590464076591997,0.0165273190705418,-0.00024983033903599,0.00312125870104555
0.0607441465487973,0.0141844241251953,0.000231319203679126,0.00258331624432198
0.0622228006402372,0.0112513695843285,0.000546043223278359,0.00235380411996567
0.0634502815869344,0.00858488692427633,0.000995734971129691,0.00211685175581642
0.0639427493168174,0.00555255434152869,0.00119118526088797,0.00196361559410805
0.0646929851829863,0.00316668404495138,0.00168059650756104,0.00186072788023141
0.0638864021612844,-1.2379785029559e-05,0.00224310057090845,0.00192126134393087
0.0635970222229146,-0.00308852754083337,0.00283346255264472,0.00178232546776942
0.0616360759130411,-0.00524179687340578,0.00325026128884421,0.00153899437285635
0.0595797703733528,-0.00755812784311294,0.00387234048039967,0.00119728991048711
0.0576091756774957,-0.00956423176459641,0.00427830065302477,0.00133897716254452
0.055607087224922,-0.0111329608132179,0.00461010275674344,0.0010799386388301
0.0531367608290391,-0.0124137310199903,0.00541245555697664,0.00108231932885294
0.0515750672232275,-0.0128998353439868,0.00582259785976915,0.000287229613793573
0.0497327908736426,-0.0135308474196581,0.00654522490374812,-0.000187578514916723
0.0480992748815328,-0.0136716229071685,0.00671889621749329,-0.000155079745402998
0.0461662523740823,-0.0133005991258418,0.00716877207898995,-0.000632200566652759
0.044392549052915,-0.012885353752046,0.00758392327022388,-0.00121245704617761
0.0433318900229267,-0.0129765462243054,0.00779112825056209,-0.00159464418717504
0.0419809259228135,-0.0127653163624769,0.00791365415548813,-0.00158880948307926
0.0412047736597092,-0.0126765654361314,0.00869028224894985,-0.00194038758230652
0.0400028499316795,-0.0124208086908263,0.00910982140358832,-0.00215401117277031
0.0392266196948299,-0.0114879670202785,0.00940753525673744,-0.00302779060615478
0.0386142400522395,-0.0109964685166332,0.00967390038122812,-0.00342670925618668
0.0374415461598202,-0.0104027324244224,0.0103431935089108,-0.00364094876526031
0.036486887382698,-0.00952164725146652,0.0108103920167174,-0.00385832455486975
0.035730617644743,-0.00892862481025776,0.0111049108420565,-0.00438286488957323
0.0346469123173994,-0.00824253432151507,0.0118702265096019,-0.00501515435747267
0.0338645527430271,-0.00750876205156894,0.0124059912691703,-0.00576653428485349
0.0329428579166566,-0.00627683370690021,0.0129115464691339,-0.00640340785480944
0.0322128610528403,-0.00551210009664303,0.013510620219276,-0.00697004240791274
0.0315596593817765,-0.0052435107283169,0.0138616010619202,-0.00766042055211566
0.0305328128535581,-0.00429730486527946,0.0144606339375035,-0.00848337778632391
0.0300514181600783,-0.00318942252070433,0.0151253611608792,-0.00904479001345949
0.0293486849859338,-0.00194572903776087,0.0158490940843656,-0.00989029643311006
0.0288508508969027,-0.00112593411439239,0.0162236327003934,-0.0109724996105435
0.0281793376252592,-9.10233019657829e-05,0.0167626676282737,-0.011905154109089
0.0278088807845615,0.000520036753589678,0.0174007455304154,-0.0124131520028608
0.0273506024737818,0.00118467522364039,0.0179774356152244,-0.0129862076813478
0.0271147675085321,0.00173431684912046,0.018310411166869,-0.0135590348297486
0.0267299479737399,0.00288991314309641,0.0187629664853042,-0.0145232198382358
0.0264422200205362,0.00348026948410959,0.0191634180840738,-0.0155580100503457
0.0259131453705175,0.00476352468014421,0.0194261082538237,-0.0158934429994727
0.0255905156684738,0.00601242498147078,0.0201258979961067,-0.0165630264400771
0.0255137531821176,0.00681961004804927,0.0205781880006506,-0.0173231788304261
0.0253356346799016,0.00775052451609048,0.0210475327381372,-0.0182827207656062
0.025188448141464,0.00892875011992091,0.0215191323321577,-0.019069576025575
0.0247860214822275,0.00986857007727696,0.022245468645221,-0.0198499681487092
0.0247770224299578,0.0105199566571553,0.0224352191458397,-0.0201921643271421
0.0246001117047077,0.0110800224102839,0.0223415294993316,-0.0210940087940915
0.0242835589779945,0.0121451718364606,0.0228684837541057,-0.0215508311084409
0.0239353551288492,0.0128094794399218,0.023269008950615,-0.0225617107144904
0.023961681599969,0.0136957903564838,0.0235110330486159,-0.0233073745798864
0.0241240012625363,0.0142255906667893,0.0241647943755977,-0.0245003663658181
0.023776229040308,0.0150130665680922,0.024364326720114,-0.0252905103497232
0.0234744440708199,0.0156037970211414,0.0245503109816779,-0.0260119012270564
0.023605027462611,0.0167151706059628,0.0249749155378908,-0.0265752544036828
0.0237131719478812,0.0175401515643871,0.0252163544110438,-0.0272015293169079
0.0236000655990443,0.0184419042518718,0.0250439271930317,-0.0279968896234537
0.023949392433467,0.0190846484091367,0.0254810390839857,-0.0287142739149536
0.0239264692026576,0.0196944778684453,0.0256643086502631,-0.0296099165109416
0.0240213495980855,0.0204201516056942,0.0260055123264643,-0.0303008351550878
0.0241190093387427,0.0213659468467786,0.0260281169924423,-0.0310704556302196
0.024394784160486,0.0222175165597305,0.0260220399921644,-0.0320548321125552
0.0247238984495993,0.0229519559383427,0.0260557077554374,-0.033040758429798
0.0247069735106717,0.0235796941544109,0.0264292045010585,-0.0331683244758135
0.0246916913156206,0.0242866752607188,0.0265703396507784,-0.0341635293366714
0.0247955595670606,0.0249464510448001,0.0269818566305522,-0.0350762791095437
0.0243884544258408,0.0258854633416425,0.0274398286148953,-0.0360624560812549
0.0242461841769255,0.0266957869859803,0.0274845306597909,-0.0366028428754133
0.024375707803672,0.0275350790051729,0.0278997797300763,-0.0375431011845364
0.0244329419927397,0.0280493956648743,0.0281267602669195,-0.038257901885506
0.0243398328810604,0.0287134284379294,0.0283966807531318,-0.0385558556325272
0.0243104854808861,0.0292865695551043,0.0286935614913057,-0.0393600873906595
0.0244253716614099,0.0300654115520397,0.0287964400799877,-0.040507487874826
0.0243900807498497,0.0306966880871853,0.0287225341872299,-0.0413484676472207
0.0244967144742823,0.0313576260393744,0.0290350075997323,-0.0420184393381365
0.0244948569114052,0.0319906747976931,0.0292124956099254,-0.0430915834672459
0.0245245025039812,0.0326026977316843,0.0294388518147796,-0.0435891038009071
0.0248544592418797,0.033276373949064,0.0301611561118157,-0.0447716173577412
0.0250656319036005,0.0337947198678966,0.0303340193450477,-0.0453050147605644
0.0253936673250089,0.0344265482301446,0.0306746099759341,-0.046212333093168
0.0255658737483924,0.0352302902058694,0.0308526654814027,-0.0466545883660181
0.0256110002928583,0.0358003246099247,0.0311321301927502,-0.0474892686277111
0.0256325507345473,0.0365840988081462,0.0313362044467126,-0.048187666794487
0.0256289200958088,0.0372016332177736,0.0319281710395617,-0.048667747209337
0.0256157642149806,0.0379376894436621,0.0322205670102653,-0.0495228660148561
0.0259075266204587,0.03847535240005,0.0327002565483844,-0.049995973720012
0.0263605955292218,0.038948374055507,0.0331413365308913,-0.0505544821894044
0.0264889820727477,0.0395421030415201,0.0335415612188835,-0.0513997808138074
0.0267342650832055,0.0400897297176953,0.0335551439164123,-0.0522850030897262
0.0262365467720526,0.0403604758063457,0.0338400049476227,-0.0530678630717663
0.026304514005128,0.0408797881659568,0.033858655866828,-0.0539356984932082
0.0264475193651643,0.0417197661603882,0.0338482827872172,-0.0546564712091369
0.0264598655157869,0.0426113921487808,0.0340880264387074,-0.0552610043968508
0.0262160946497021,0.0430936938574631,0.0342257255816035,-0.0558622337408566
0.0263065472485742,0.0435124928986293,0.0340575204391008,-0.0566550976171767
0.0263662310119605,0.0441222970507313,0.0341561052211929,-0.0571837917244872
0.0265849404335898,0.0448469375298936,0.0342313135238096,-0.0578425359635354
0.0265548251745634,0.045534876222375,0.0342024582908921,-0.0581970230455665
0.0265191481884764,0.0464302419120488,0.0345131905898307,-0.0584761975061301
0.0265132405913365,0.0471813829646402,0.0350147578929395,-0.05914889965177
0.0267532888557568,0.0478041933903532,0.0352470408584789,-0.0598536787605298
0.0273880294214996,0.0483654284502114,0.0354496694169537,-0.0603553028838252
0.0274332191703121,0.0493063859124921,0.0357771487176432,-0.061085521358497
0.0278142541893121,0.0502543137404625,0.0356889091858061,-0.0620152311939723
0.027878971918333,0.0506752823877128,0.0357114761598305,-0.0626423019684911
0.0278203996199231,0.0514999099180768,0.0356000305906331,-0.0634677994789214
0.0278382996173652,0.0520483756102995,0.0358387650173014,-0.0640783544923931
0.0282695814056507,0.0525174432526625,0.0360040880246346,-0.0645880192303498
0.0283874317238247,0.0530500771734992,0.0363371954366025,-0.0650123134476652
0.0286543181617679,0.0534853764504547,0.0365228092077398,-0.0656308016963791
0.028734369724831,0.0538159837780459,0.036937710651934,-0.0663631370070495
0.0290285853744646,0.0546171127700637,0.0370882276095474,-0.0673591483827091
0.0291634382091054,0.0552419017349342,0.0371318351041534,-0.0680309364692017
0.0295559804015127,0.055869462794691,0.0374793461630738,-0.0687005134098631
0.0297246109781131,0.0565514007739874,0.0376923061835515,-0.0693812271066336
0.0298618307696762,0.0571195832366301,0.0378119600546137,-0.0702514146863857
0.030384119903414,0.0577774172790936,0.0380751870862638,-0.0709459862704732
0.0302788667248258,0.0585784360174317,0.0380229350843808,-0.0717035227244771
0.0302413774963249,0.0593034929666812,0.0382074771881689,-0.0726740023944331
0.0304838816722283,0.0603863600202878,0.0386761465137649,-0.0733513386726592
0.0307559122883298,0.0612736690650689,0.0387724323972303,-0.0739691350951918
0.0307048140643091,0.0622097906462583,0.0390236195200025,-0.0747883741383385
0.030795022389579,0.0628232486380563,0.0393739555714303,-0.0752447232433306
0.0310124116182436,0.0634096115656895,0.0396402240163211,-0.0753466741172147
0.0310738693665604,0.0642949168560658,0.0401433731748968,-0.075574296618197
0.0310303912505111,0.065137190871622,0.0402503523642808,-0.0762648681270627
0.0313309183128888,0.0659094619344629,0.0404111250059303,-0.0769035048093704
0.0313633200832054,0.0668022558333746,0.0402035180597629,-0.0775520477750871
0.031474238480671,0.0672838776717195,0.0400829746042608,-0.0782513558714745
0.0315761373387189,0.0682229122555515,0.040247407953961,-0.0790347589275555
0.0317832865571567,0.0689829086586817,0.0405050488078161,-0.0797032723872381
0.0317621210811849,0.0693857634175585,0.0407751548635259,-0.0806652374531945
0.0317737682441109,0.0703860974127854,0.0410113040889652,-0.0814354608192474
0.0319334496678898,0.0710437906469677,0.0411152940507781,-0.0820596048377084
0.0322960562313498,0.0716701391260713,0.0412177741236147,-0.082578733190013
0.0322603670342936,0.0724130665423652,0.041321779821182,-0.0830512582090867
0.0326586979966308,0.0734082326973095,0.0414127809905069,-0.0837905108279358
0.0327728121151848,0.0742957796341303,0.0415703702781237,-0.0848396465370874
0.0330154390736214,0.0755182381672083,0.0414850046022176,-0.0853502861073798
0.0331086658087862,0.0762379166166001,0.0415226568457949,-0.086200999706286
0.033020929772516,0.0772989354440825,0.0413612779324787,-0.0865906114017867
0.03315245624866,0.0779499772518679,0.0413930138232276,-0.08744709522782
0.0329996179606608,0.07818216427359,0.0416387636461737,-0.0878158224931644
0.0329936451128918,0.078836037003144,0.0417780164873607,-0.0884601579282967
0.033114499037894,0.0795345249956645,0.0420980166744107,-0.0895075574477163
0.0332145062350006,0.0802271815697138,0.0424041609026338,-0.0900757325427082
0.0332666690015025,0.081222885545249,0.0429105700959346,-0.0907294365236408
0.0334420862154774,0.0820316725814094,0.0428469815043687,-0.0915928014813692
0.0334392271237954,0.0825873543741537,0.0427893330401604,-0.0922805513766861
0.0333636123090854,0.0831822169476579,0.0431424862171978,-0.092900771914697
0.0333881040350327,0.0840685178726516,0.0435100625025203,-0.0934750306289877
0.0332969883149614,0.0849593501632417,0.0440183141956979,-0.0937269113810211
0.0330877173322431,0.0856886911215421,0.0444057202537882,-0.0943910153822086
0.033426655158736,0.0863770894694106,0.0445523708230539,-0.094907813269975
0.0336386041852274,0.0872859799968281,0.044653638752672,-0.0956764563887487
0.033922620008678,0.0885358535326368,0.0449477394198654,-0.0963012295162378
0.0338077431702745,0.0890172797193612,0.0451027660846246,-0.0970100375416492
0.033954927622906,0.089688362078714,0.0450118471099262,-0.0977290378167902
0.034181677028314,0.0903611277718403,0.0450583243534832,-0.098183082227596
0.0341966252214133,0.0910530914648193,0.0453107325105599,-0.0991673011713474
0.0344049746489789,0.091840915075484,0.0451603642331768,-0.100377538249319
0.0344446391555766,0.0928062788186253,0.0452071418342873,-0.101169465934883
0.0349325258107178,0.0933966562632515,0.0454312021288726,-0.102137638736791
0.034951332237047,0.0945395393947841,0.0457374687321779,-0.102302126331211
0.0349552211801072,0.0952975091418831,0.0457028093593599,-0.102578405181768
0.0349135132196369,0.0957857768924222,0.0461371732395318,-0.103421653254596
0.0351597679298878,0.0961788609931885,0.0463395584466901,-0.104366295266439
0.0353589627667578,0.0966695353086087,0.0460804326714524,-0.10494178385294
0.0357099372540397,0.0976860266485457,0.0462377041097626,-0.105519298386768
0.035621641613919,0.0983342663382701,0.0460705435486852,-0.106225806292369
0.0358459673228885,0.0989395899125573,0.0463184745001733,-0.106978830857875
0.0359932774136132,0.0998645473225255,0.0465201975474226,-0.107808060216576
0.0361138540454878,0.100470972914583,0.0468801023739385,-0.108047562316461
0.0359099054187928,0.101061365242434,0.0470473929354246,-0.109020399639546
0.0359130498274461,0.101964652251368,0.0468134325093356,-0.109980356198169
0.035755472084105,0.102076708114577,0.0467449571080989,-0.110429192961229
0.0355990923534574,0.102678718295488,0.0465589290350464,-0.111059333575402
0.0349946542124161,0.103110059034407,0.0464726101000126,-0.111872575183209
0.0354871223480715,0.104179696685598,0.0461491072290935,-0.112346098365934
0.0356497255582145,0.104736939544888,0.046000727426632,-0.113066269636753
0.0356772737588092,0.105293501394829,0.0456126444842187,-0.113493413612316
0.0358846539711953,0.105788344581992,0.0457284988810504,-0.114400420618684
0.0359164704821485,0.106314920036628,0.0455278520664038,-0.114903612446095
0.0363025350160291,0.106827484224877,0.0455046324085906,-0.115625356427467
0.0367171046645807,0.10749520106949,0.0456356326832294,-0.11600672920947
0.0368190354763901,0.107928115858668,0.0455804808635946,-0.116431962851227
0.0368675906668364,0.10865252379189,0.0456269226177737,-0.117098689857288
0.0368957807416913,0.109299261907066,0.0454598032933977,-0.117455185152018
0.0365783073865391,0.109995688259558,0.0454003734061105,-0.118064536475712
0.0367035959936876,0.110796280999092,0.0451634353088898,-0.118901533650959
0.0367148865857814,0.11151290427334,0.0453169014984927,-0.119391262167808
0.0370380624588969,0.112340543320918,0.045366858657183,-0.12006861234129
0.037276677627971,0.112972088023612,0.0454393215994447,-0.120637243317805
0.0373959274129752,0.113821807972459,0.0453582651832328,-0.121473934702142
0.0376845271422681,0.11447534635825,0.0455714133298503,-0.122137711094141
0.0378636607509868,0.114712351281592,0.0457333533677903,-0.122820021087143
0.0381449581856029,0.115178783441592,0.0457379265470252,-0.123315474466751
0.0382864938664051,0.115439457475517,0.0459350904767262,-0.123738287689727
0.0382380147177011,0.116062621721131,0.0459762764938432,-0.124426440791789
0.0379810425566505,0.117004836991106,0.0457226773054565,-0.125099649964115
0.0379750442997163,0.117601252855343,0.0456809587300938,-0.125392275683616
0.037794478057315,0.118318248949347,0.045708906091783,-0.126061495245388
0.038208857117425,0.118718908265592,0.045558902379002,-0.126730106931605
0.0383981415239033,0.119554208029886,0.0459239616590249,-0.126928016765088
0.0385402279752351,0.11986924059411,0.0460931387363076,-0.127781877306531
0.0385510706924915,0.120140633374945,0.0461037724860948,-0.128792556762018
0.0384886440154793,0.120300235364657,0.0457128633761737,-0.129572017042624
0.0385535619874847,0.120737348296086,0.0460816795579864,-0.12967612731517
0.0385481940355069,0.121135226688197,0.0462507784681786,-0.13093563928955
0.0385252820590048,0.121723115450417,0.0465064696103121,-0.131756461995193
0.038413900348902,0.122589607017888,0.0468817358499134,-0.131995938665844
0.0383754802739087,0.122942997880826,0.0466368274721367,-0.132486629873848
0.0386394522514499,0.123734330458075,0.0468036285003132,-0.132890362820377
0.0386655689505179,0.124402327479492,0.0467874142543273,-0.133378413115812
0.0387717222079379,0.125230609374453,0.0467506487712288,-0.133830311339733
0.0388719795951045,0.126016361635646,0.0468842748281119,-0.134320537986025
0.0389631278619156,0.126505499377219,0.0472217028519525,-0.134441274632474
0.0389736437057217,0.126703333080019,0.0469980537164725,-0.134702342018506
0.0390156685328754,0.127098640678382,0.0469768106854454,-0.135129866877504
0.0388996771140704,0.128023697598832,0.0467806651587651,-0.135476112079456
0.0391387582236071,0.128596791261466,0.0470653986835475,-0.135869845604885
0.0392608220681124,0.12928945879477,0.0472335867302052,-0.136195720990709
0.0399219704497159,0.130061702680626,0.0472084540032448,-0.136450422544088
0.0399860902272068,0.131109221184116,0.0472919974493948,-0.136721736724552
0.0397977919400821,0.131537962754037,0.0475218026424666,-0.136940588117128
0.039724025877764,0.132183517226602,0.047695445272061,-0.137296939830981
0.0397219552840313,0.132510610690134,0.0484095394017088,-0.137969223473307
0.0398877107105159,0.132564714637713,0.0480152445963546,-0.138055601396031
0.0400199521578504,0.133115063611219,0.0482434319502407,-0.13827502835876
0.0404189625851237,0.133688465935311,0.0482728176970519,-0.138629779399358
0.0404915986026123,0.133959310317982,0.0484135104999421,-0.138924659200231
0.0405139712209087,0.134697604137237,0.0482436297819872,-0.139209414077
0.0409385630932691,0.135006149626891,0.0486863796849381,-0.139562667881703
0.0409178355429627,0.135578529204526,0.0486555828168322,-0.139811947576935
0.0411254152067206,0.135946445135538,0.0488968372517781,-0.140232670903525
0.0410973550828789,0.136828649273795,0.0489246581315188,-0.140747492349122
0.0411504170035998,0.137055367996114,0.0485973377851212,-0.141282341037428
0.0417070729288112,0.137246406955444,0.0492603568698072,-0.141660822701837
0.0421482822887354,0.137747961748284,0.0493842210918281,-0.142239778792798
0.0423628680868606,0.138133301230331,0.0495968197288047,-0.142528194367963
0.042781403364804,0.13867036915456,0.0498732127641878,-0.143097810650931
0.0427475141395763,0.139312311420139,0.0503255658560371,-0.143317181454964
0.0433071776512456,0.139826674406648,0.0503945316117994,-0.143329164324862
0.0434260061658554,0.140078663867243,0.0507910745748985,-0.143789554719399
0.0437707534141842,0.14060058266671,0.051000498719392,-0.144320552834742
0.043786095885505,0.141288087794238,0.0510779829815193,-0.144606490286971
0.0441393555162407,0.141805231385334,0.0513742570978467,-0.14462287795546
0.0442443229434545,0.142647245110053,0.0518456338345143,-0.145448043498558
0.0442200171400135,0.143002935782377,0.0521922797915032,-0.145513439722605
0.0443239840322104,0.143312274211338,0.0525484286978211,-0.146397951260742
0.0446290402083333,0.143649686405279,0.0530457496644,-0.146962856069192
0.0450359483794752,0.144022631360708,0.0534801393151281,-0.147759446429355
0.0454510302606222,0.144486869299076,0.0539270356828408,-0.148182793571472
0.0459055424152259,0.144982105362341,0.0543243148888809,-0.148295868068071
0.0465962129117491,0.145489361294375,0.0547529551110224,-0.148267267209252
0.0467771899844637,0.146147327226905,0.0554362390559629,-0.148933301544802
0.0470958810190274,0.14679359784128,0.0559628235156321,-0.149163037316904
0.0472745212313475,0.147411458204932,0.056255410403892,-0.149944500010398
0.0475266645173518,0.148143716256461,0.0563241444450357,-0.150672958543318
0.0476843306209655,0.148336466509913,0.0570624401258133,-0.150878620107017
0.0479417799537145,0.148719531882304,0.0574305728934606,-0.151947312488771
0.0479655140388971,0.149413762243386,0.0583985874265974,-0.152416789995371
0.0483015080329646,0.150015091640053,0.0586107032197814,-0.153118235842463
0.048287871142932,0.15032195190981,0.059370968752406,-0.153412963769995
0.048396927030853,0.150873339025033,0.059857147332453,-0.15415986638888
0.0485862133930363,0.151383540299653,0.0602624311934052,-0.154909292189578
0.0487497930480602,0.152064466476897,0.0604154427828372,-0.15547811355555
0.0486230777819838,0.152728003010626,0.0606506764074187,-0.156411676254086
0.0489616749475513,0.153285002518692,0.0614453135595933,-0.157087285555672
0.0490885452231193,0.153356279221983,0.061907272141073,-0.157589741731557
0.0493396468439341,0.153858875115468,0.0622513706723308,-0.15861757531889
0.0494660727626719,0.15411277224361,0.0621441053044572,-0.159377573801185
0.0499175364053617,0.154600185498695,0.0629778460427716,-0.160170489100673
0.0501947151028925,0.154874645485995,0.0632476014582451,-0.160903044344363
0.0502954834243956,0.155591314654775,0.0634587234121432,-0.161692740031681
0.0506979177254972,0.156279312183073,0.0637879830708262,-0.162456950566689
0.050971353723083,0.15691246310039,0.0641901390550596,-0.163019275588264
0.0514598297930888,0.157591325407451,0.0645954857031293,-0.163435397536442
0.051929258646199,0.158118587138826,0.0649701904261071,-0.164491075113671
0.0519942511407529,0.158755090164076,0.0654528116648363,-0.165295428383448
0.0526044302524884,0.15941917125015,0.065890902991469,-0.165915790609907
0.0529386801691553,0.159966541366972,0.0661433331514893,-0.166854208285639
0.0535324742441979,0.160467230287145,0.0661097279095832,-0.16745780870937
0.0535531623453231,0.160850147570117,0.0665467070884863,-0.168297595935038
0.0538093313127839,0.161788600436875,0.0665903335544585,-0.169185416405295
0.0541719864166005,0.162384592012098,0.0667603352161739,-0.169855889427873
0.0546322525702425,0.163107898352071,0.0670069274135949,-0.170451711238696
0.0546981956242722,0.163755221075159,0.0674661275103482,-0.170972238092684
0.0547599899322301,0.164381233460775,0.067434421697473,-0.171591201854964
0.0553052962213532,0.165001324060157,0.0679699728383684,-0.172488708294658
0.05594642954603,0.165515569357747,0.0687527898215306,-0.173453326324355
0.0562634566964222,0.165986187708244,0.0690266772909339,-0.174461330537465
0.0567936555364596,0.166382561249864,0.0692546752244187,-0.175115820051571
0.0567502114984202,0.167146759285685,0.069336308400154,-0.175721698534334
0.0575070112819189,0.168202228281177,0.0699248916061861,-0.1764962457445
0.0577267210588614,0.169270741616994,0.070229787509845,-0.176976207533615
0.0580681853177346,0.169665909741994,0.0706101191555403,-0.177423897955306
0.0583549812771514,0.170177263553489,0.0712965061986611,-0.178106404168646
0.0587748607838076,0.170996659127401,0.0719224241442386,-0.178859972283032
0.0593124404098745,0.171337718480044,0.0717866729020206,-0.17959415409307
0.0598232290420821,0.172120027790335,0.0721966373206938,-0.180396516745843
0.0598866225810196,0.173010980871486,0.072400780440741,-0.181041378594271
0.0602102352786806,0.173860075237667,0.0724701698755779,-0.181947275178691
0.0605607983769085,0.174831526998229,0.0724710558685037,-0.182582464024453
0.0605079981558957,0.175231607598785,0.0725566162798239,-0.183310479339194
0.060738440871948,0.175789214015281,0.0725944094572299,-0.18360526781787
0.060542395708516,0.176438352886292,0.0727951239054788,-0.183959175073582
0.0612385363174542,0.176934087988533,0.0732222197508819,-0.184448241477031
0.0612111741946005,0.177683156937354,0.073145065088296,-0.185150321147636
0.0613009000780645,0.178418109697014,0.0733637379722584,-0.185586423467712
0.0616785531395867,0.178991473595713,0.0739447027220392,-0.186113696171847
0.0620602628625457,0.179874229308597,0.0743122151847578,-0.186995261581972
0.0622696656939813,0.180555957759922,0.0742463100536544,-0.187750433840871
0.0624093050356461,0.181196350838613,0.0746897676903462,-0.187903831260643
0.0628253559964106,0.181618367361016,0.0745646752371097,-0.188156509568571
0.0631194683285891,0.182310381750122,0.0744340222982692,-0.188585146077915
0.0634868688401845,0.18285722228761,0.0745058522408938,-0.189514039816775
0.0636720229424057,0.183819444772504,0.0750332258038961,-0.19018831548357
0.0642924229883498,0.184518613862729,0.0752808709846007,-0.190567385699483
0.064383875425586,0.184965072808701,0.0752449450649037,-0.190925035142399
0.0645399967687275,0.18573852088283,0.075596761882476,-0.191236146142871
0.0648885741517793,0.186168716794884,0.0757791562965024,-0.192322216829225
0.0653184746104146,0.186875793234095,0.0758426276140446,-0.192504137807115
0.0655382126081351,0.18752346639112,0.0760421897853858,-0.193321598951564
0.065820859342837,0.18814660477487,0.0764829010966306,-0.193714183802805
0.0659148491901827,0.188380013718132,0.0768413441278569,-0.194461949691241
0.0664826361344677,0.188826107706763,0.077086266521828,-0.194719139143044
0.0666810874258301,0.189772454727041,0.0771166668148944,-0.195312597646372
0.0669840597615832,0.190388427245544,0.0772355009138647,-0.195971822601245
0.0673041783511005,0.191365265358527,0.0770160491561545,-0.196362415162065
0.0676531395012996,0.191918123226077,0.0770659925056996,-0.196879990752578
0.0679018354523688,0.19293588363883,0.0765592896849622,-0.196950283238395
0.0679007589269582,0.193689170772695,0.0761850636045065,-0.197542314188762
0.0683487037382456,0.194216142290263,0.0759719935511966,-0.198531383660169
0.0687826218395505,0.194701350832068,0.0754613383250417,-0.198633276724613
0.0691950445049306,0.195701094933516,0.0750435256584706,-0.199246489696975
0.0696259910071173,0.19669872040511,0.0748201233543812,-0.19909934439419
0.0699464576983096,0.197671989438875,0.0747649172002127,-0.199384671813764
0.0700877671792326,0.198381481089402,0.0742456897702401,-0.199371491335807
0.0703395233407174,0.198957907540092,0.0739941695512301,-0.199489575669802
0.0705837893908901,0.19932712994486,0.0740818344983426,-0.19974925772951
0.0707028390313318,0.199948669195673,0.0741040991387838,-0.199600706797999
0.0709397270303935,0.200730504140468,0.0734465259825125,-0.199677684396963
0.0714250651575897,0.20176497699246,0.072879988476379,-0.200000063755104
0.0716362977064566,0.202433307056091,0.0729275178874523,-0.199968726056911
0.0718677396247072,0.203160300072495,0.0728489550174033,-0.199830227674782
0.0724717367487911,0.204184505317787,0.0727932477448342,-0.199824005569043
0.0732501121137919,0.205095436527495,0.0726730904688179,-0.199841418694193
0.0734852822681583,0.205540064609488,0.072858639065782,-0.199539342946839
0.0742068485269094,0.206127429805887,0.0726213730532362,-0.19909450304877
0.0743362839409224,0.207221055913813,0.072487321988093,-0.198874729035005
0.0747189392934745,0.208246302360378,0.0725861255510331,-0.198403450091078
0.0750394674219376,0.209115532212691,0.0727912841359279,-0.198538077770564
0.074764307299769,0.209440825330867,0.0724377960688454,-0.197827875312973
0.0753950095644035,0.210105292582685,0.0720880376650952,-0.197609235142746
0.0756712552003863,0.211167721816294,0.072044705778546,-0.197178303284448
0.0760203215288542,0.211815140622089,0.0720843974912593,-0.196383368186776
0.0767144822861063,0.212507975314757,0.0723631488513236,-0.195939990271458
0.0769099802810654,0.213144603269933,0.0725601183632483,-0.195481802949324
0.0773269318450602,0.214094093523312,0.0725112614299925,-0.194585505991572
0.0774842916006833,0.214414277312988,0.0731444848719916,-0.193810855580461
0.0776818642600856,0.215566955415241,0.0734364715140163,-0.193204464176554
0.0780372636917979,0.216057100323261,0.0738032837607236,-0.193030569896572
0.0789337402171439,0.216764262677152,0.0746173712770978,-0.19274621645132
0.0789044275258867,0.217602212495382,0.0753218844179106,-0.192722507009107
0.0791027602194609,0.218206584951228,0.0754175794266104,-0.192367064101388
0.0794670976057071,0.218950937649244,0.0756484892840007,-0.192727922664174
0.0799056312574502,0.219769656203463,0.0761941461603082,-0.193074050861581
0.0805288412156408,0.220606416125934,0.0771393458737606,-0.193464318619511
0.0806593184088538,0.221115440830705,0.0779808206447477,-0.193463110249962
0.0810619949639151,0.221923494148337,0.0785914539099961,-0.193224300447257
0.0813831789198569,0.222756006004684,0.0795410868947125,-0.193287318057914
0.0815068892805253,0.223747786652359,0.080547164418638,-0.193378546507603
0.0814712118749577,0.225093413533786,0.0813727073881647,-0.193316190394096
0.0816425699271245,0.225623537991821,0.082227449615591,-0.194253929500212
0.0820648632453393,0.22633435098944,0.0829310613503482,-0.194639764483742
0.0821981672721228,0.227460853304092,0.0834926605291757,-0.194966048129519
0.0828251960664508,0.228487537907163,0.083657788215831,-0.1953490805525
0.0831774519356154,0.22909895998295,0.0843371226842239,-0.196212082224402
0.0836790842109524,0.22980542409994,0.0851089215007365,-0.19621577594921
0.0841231072000695,0.230735732323285,0.0854258304725695,-0.19672167486598
0.0845986752059708,0.231663669839995,0.0864876782908109,-0.197136484922632
0.0853266982334283,0.23296845536093,0.0874894918913939,-0.197700722660694
0.0855822326586087,0.233812348102497,0.0884598672769832,-0.198424880273069
0.0859356898923656,0.234967721338462,0.0890365371032243,-0.19876959945717
0.0861482629698658,0.236273122874944,0.089281547958289,-0.199356099327912
0.0865980522563578,0.236973100984982,0.0898368792410797,-0.199885336174948
0.0871541753914181,0.238143538426304,0.0905365440128523,-0.200788462210458
0.0876038789797291,0.239299392232265,0.0911673583396134,-0.20097028205469
0.0878627696567845,0.240128613653602,0.0916882288719036,-0.201832245561847
0.0883552849782412,0.240923465990374,0.092086705974869,-0.202803494132526
0.0888433293633648,0.24180382677275,0.0927482390366068,-0.202876920944633
0.0885047589494681,0.242792586989726,0.093654408900304,-0.203492707303067
0.0887093234764872,0.243756323949055,0.0939254661994232,-0.20431376612826
0.0888654194580551,0.244887052274235,0.094050972906792,-0.20494870169564
0.0895763091099237,0.246540146269727,0.0945412165121231,-0.205201589557924
0.0903060569385314,0.247094935061261,0.094798475517056,-0.205674839419074
0.0910556194250211,0.248205311996428,0.095585922854069,-0.206065192084437
0.0911214657146941,0.249107721185436,0.0961302832601504,-0.207161370926804
0.0912526796932261,0.249909583857567,0.0967843365986806,-0.207756710006057
0.0918928553067118,0.251009250998121,0.0969843354893812,-0.208392971888028
0.0920654963878664,0.251989414688079,0.0970788527852831,-0.208863602129739
0.0925155979391213,0.252842207491558,0.0975057600219486,-0.209488979780369
0.0930994954071771,0.254350500487135,0.0983366400243972,-0.210121956629896
0.093793222402064,0.255329650174873,0.0986597041950351,-0.210785895843743
0.0942323493476903,0.256312563712839,0.0986969012309546,-0.21122464322536
0.0950497931423637,0.257499136922025,0.0992804434810669,-0.211832408933869
0.0949138613720758,0.258602256176726,0.0993650716841574,-0.212426267067505
0.0953756111918711,0.260031417151028,0.099573314970558,-0.213001242840075
0.0957689948091819,0.261060653895646,0.0999106978133854,-0.213405808588551
0.096707970157973,0.261932530222765,0.100636296257499,-0.213793414410228
0.0966633075047063,0.262849136292031,0.101126207849463,-0.214627431572906
0.0970350641836711,0.263865777853856,0.101486258868819,-0.215497590405104
0.0977629680062268,0.265276534818755,0.102021683111737,-0.216723345191368
0.0987730033155414,0.266193123377614,0.102360532122322,-0.217484737231714
0.0992343178598368,0.267566320111439,0.103094958453639,-0.217948299810338
0.0998235499180406,0.26864111355539,0.103458888493057,-0.218907380355708
0.100644125052195,0.27070051848167,0.103513483345115,-0.219604147299973
0.101164902306965,0.271643438633785,0.103363409552882,-0.220228568133899
0.101273149151478,0.273134804490986,0.103145206703822,-0.220672599869263
0.101755468844828,0.273994033879026,0.10377172652634,-0.220823027927542
0.101760465874888,0.275139722713349,0.104234213976038,-0.221894298529197
0.10189908517639,0.276258056208093,0.10495321273594,-0.222894487028907
0.102417168705065,0.27728722592878,0.105122556865413,-0.223492303787429
0.103091294500825,0.278586419994069,0.105222911488465,-0.223757412541438
0.103784216639161,0.279698908888629,0.105568139639894,-0.224138288720813
0.104549644096911,0.281264226245935,0.105788857378228,-0.224928723725306
0.105273503437492,0.282311603571487,0.10612611796703,-0.225658474514943
0.105621093705844,0.284487164361271,0.106240340791,-0.226214595251898
0.106349317016942,0.285886683840409,0.106539719805521,-0.226570498610392
0.106553149890281,0.286869172929985,0.106881226090791,-0.226701451926849
0.10738414390317,0.288147217269612,0.106958019924957,-0.22735233466254
0.107831258313759,0.289149451796311,0.107189034514716,-0.228101211083252
0.107647891586749,0.290438337179351,0.107733247438692,-0.228748277710418
0.108074578091857,0.291958691179728,0.108095485029878,-0.229513908665078
0.10812877081828,0.292474284599251,0.108479676341448,-0.230242000317609
0.107805084281971,0.29362910462667,0.108935344304963,-0.230673795752661
0.107996630537095,0.294384543421273,0.109338451103797,-0.231220887058824
0.107469405800593,0.295640206868726,0.109335260320033,-0.23165610767979
0.107619106274207,0.296424593430244,0.109430936428022,-0.232675338947493
0.106823710029922,0.297432107820365,0.109638275162032,-0.233478802422872
0.106016142138005,0.297817748461055,0.110016635413629,-0.234301657738297
0.104398151207892,0.298498083645891,0.109958981474642,-0.234459022032834
0.103406781795548,0.299238650538811,0.110299278316565,-0.235635568833127
0.102536599162421,0.299319326536153,0.110756520201977,-0.236043805446259
0.101048322394353,0.299907159296463,0.110879200899264,-0.236307296585685
0.0992500532204803,0.299234910589844,0.11152563770631,-0.236478622157605
0.0978490245555403,0.298334980193466,0.111995515341079,-0.23711181436759
0.0965731095473653,0.297092246185934,0.112606673491345,-0.237506451494587
0.0959629424632227,0.295744147267631,0.112872116464729,-0.238183157466819
0.0950635332851529,0.294110292973538,0.113288420276925,-0.23824038197948
0.0931505565232239,0.292587545803923,0.113692883125283,-0.238490288751811
0.0910888111957233,0.290318264638283,0.113824042393886,-0.239236317319652
0.0895406181487152,0.286255322859198,0.114466290851952,-0.238748660168073
0.0878749961534626,0.2841971437058,0.114809537770486,-0.239128476232928
0.0866471500716386,0.281397963465926,0.114710587148628,-0.239477602142189
0.0854455025246977,0.278379607379426,0.115002639164757,-0.240400654499523
0.0842806593423108,0.274625460216269,0.115368468877138,-0.240955770965638
0.0843683835747095,0.271091668093162,0.115717172413783,-0.241321052839053
0.0857940873658022,0.267474121759516,0.115818525025954,-0.241730967908179
0.0867758705580137,0.263954807957555,0.116303501393392,-0.242183918722669
0.0866930370028273,0.261454739680897,0.116552302490574,-0.242811357907225
0.0862701816007178,0.257871587730637,0.116974474841394,-0.243600288666629
0.0876987464948704,0.253535824962366,0.11695653787797,-0.24429181442262
0.0884230091076932,0.249379110649254,0.117271107220467,-0.244953024921242
0.0905650247589582,0.245512171792763,0.117906764982743,-0.245532462823075
0.0918174240165469,0.24221929917631,0.118330742697833,-0.24623797249621
0.0941999872402699,0.239484995254667,0.118378297160363,-0.246507094453158
0.0959150393231686,0.236327755657348,0.119220719572661,-0.247048017047267
0.0976291628191508,0.234133335381551,0.119991136417741,-0.247267187770231
0.0999084104733325,0.232425203588642,0.12062366973221,-0.247748672160013
0.101716799455014,0.230076952505732,0.120962984705491,-0.248362779300135
0.103464691999395,0.226860462144088,0.121235719146892,-0.248443772778482
0.10541085383531,0.225362776148328,0.121282543769126,-0.248725912291337
0.107317664333812,0.223241453468538,0.121829746020398,-0.248947563481931
0.109126160118214,0.221961763498617,0.121889098011051,-0.248814947396906
0.110708284012725,0.220586029815788,0.122386165461677,-0.249077662646022
0.11307169491903,0.220465250535827,0.122704125813153,-0.249657064917923
0.114688080693109,0.219936870227039,0.122846707412017,-0.250415880287409
0.116124228635259,0.22046175540748,0.123641597913587,-0.251193372959729
0.117705768090097,0.221434608263898,0.124375250297514,-0.251275125906279
0.118534750645386,0.22306583622864,0.124469424283023,-0.251894101213478
0.11908693761827,0.2243044113698,0.125003385154395,-0.252281743516275
0.119392344104099,0.225387491852011,0.125734274646782,-0.252292555978046
0.119927703084054,0.225954647901113,0.125909213308046,-0.252407547915782
0.119977251706993,0.226696936110462,0.125661808390982,-0.252754566726615
0.120374372147367,0.226458777538455,0.126148344396947,-0.252976366219799
0.12104352052942,0.227701366303126,0.125991068886102,-0.253783757006238
0.121717290502209,0.22905047458232,0.126292594651304,-0.253775353759328
0.12239728978343,0.229842434052831,0.126666284235491,-0.253994184869382
0.123324655247966,0.231146555709272,0.126541179145825,-0.254211546829042
0.123316680262887,0.232231464496727,0.126954677861599,-0.254845348647012
0.123264834022235,0.233170539351424,0.126609538426395,-0.254933671255577
0.123041699530547,0.233829842091432,0.126446626487913,-0.255006207496122
0.122892154411625,0.234280200392298,0.127042056558291,-0.255145137956813
0.122931050571268,0.234883162351743,0.127244982072745,-0.25589842232518
0.123193564804593,0.235283608052496,0.127142015638789,-0.256038978043824
0.123304922368367,0.236657132948732,0.127266476808067,-0.256236871125887
0.123899402730898,0.237766552218682,0.127200036527922,-0.256498757500765
0.123883667305972,0.238687643061329,0.127821242721237,-0.257602610332192
0.124454522597704,0.240010446927583,0.127887270745642,-0.2576148566657
0.125028095652766,0.241092474882167,0.127992779593019,-0.257679783137257
0.125277896812577,0.242878636742365,0.128017241670334,-0.257700845646041
0.125748098670121,0.244381226735547,0.128645771235876,-0.258257426711494
0.125854788474609,0.245816688256242,0.128993208896837,-0.258122450853861
0.126319209832989,0.247002236970464,0.129003983263698,-0.258323666245906
0.126777511883388,0.247998319231762,0.128786464823664,-0.258552203767171
0.126739276291907,0.248499091627183,0.128505333208024,-0.258682339565738
0.127118905684145,0.250184175193771,0.128416452439705,-0.259274716543387
0.127651416380007,0.251545828514767,0.128558557031181,-0.259878212109093
0.12833857795844,0.252555718165135,0.12825456144868,-0.260246319936057
0.128497566855943,0.253756405732813,0.128464211586111,-0.26032458149365
0.128650892296923,0.25485480250114,0.128538105942008,-0.2601120571882
0.128902582165188,0.255734450215783,0.128525751722456,-0.260098102225048
0.12870245112934,0.256937217826826,0.128910349744858,-0.260599721225935
0.128580884945267,0.257687068679083,0.128496953571605,-0.261352821353915
0.128613111342069,0.259154910382319,0.128671099027847,-0.261894270633032
0.128581979826035,0.260212959774868,0.128595511242077,-0.262832836569796
0.128074703144078,0.261392538025201,0.127992114176828,-0.263424552675899
0.128414800791155,0.262190900608285,0.12815266423238,-0.264685377017791
0.12849858364335,0.263725408225891,0.127929926969794,-0.264729893315539
0.128702220091481,0.26483811688366,0.128273830369207,-0.265569429310413
0.128814868802638,0.265429886489327,0.128036648202282,-0.266288449859518
0.129040146702403,0.266601605744153,0.127750868628031,-0.266875399519382
0.129016544812941,0.266981852806404,0.128085502415343,-0.267774333897861
0.129567579413202,0.267574565358507,0.127892338719353,-0.268220845684694
0.129700597946562,0.269006325710469,0.128082672497973,-0.269167608559388
0.130157884052446,0.2695405105039,0.128724643463769,-0.270312640031939
0.130520694781073,0.270622288183554,0.128850168784033,-0.271113875054948
0.130560684650413,0.271969965461025,0.128972868053698,-0.271422478395517
0.130573748181421,0.273428062991328,0.129020605832236,-0.272257707744755
0.130933576045702,0.274335990405407,0.128574814421768,-0.272744475773784
0.131365600183677,0.27521293181865,0.128999116340905,-0.273286754036145
0.131901611773232,0.276064192964821,0.129071235338199,-0.274512839320398
0.132071309735759,0.277612300070916,0.128975374049215,-0.275269028584833
0.131738495905163,0.278286886916284,0.129150612579023,-0.275881989617874
0.132118654307141,0.279210577706309,0.129234595512818,-0.276766137078164
0.132222537946602,0.279736418292326,0.129304420832965,-0.277764654425146
0.132481746347061,0.280738480625941,0.129353798830273,-0.278973285444679
0.133121518393756,0.281843575077175,0.129293153175912,-0.280290145413778
0.13281307704695,0.282334246855395,0.129595177830584,-0.281524300302755
0.133367428276086,0.283052156600417,0.129757040065221,-0.282296108262168
0.134320005105546,0.284467348487293,0.13025115948976,-0.283847018488517
0.134638194232087,0.285642527230178,0.130711224704264,-0.284540883209786
0.135056670481008,0.286422358574806,0.13084999893072,-0.285738507014001
0.134906742058006,0.287017962939928,0.130978451134124,-0.287371049402595
0.135020442797809,0.287876168906742,0.131207330150643,-0.288313018936349
0.13501391632605,0.288444942671767,0.131576311818457,-0.289693508061474
0.135147101714687,0.289409902252388,0.131664294048269,-0.290848605801039
0.135234013658616,0.290402199066351,0.13181909781863,-0.291493819728593
0.135502330859725,0.291842828465102,0.131834918704465,-0.292915978308158
0.135870848757412,0.292711215642494,0.132659662014,-0.29448064715635
0.136243528157238,0.294045939424272,0.133417745405773,-0.295345143103226
0.136674321372708,0.295012813278373,0.133519540643979,-0.297072621029442
0.137600973402547,0.296557583976112,0.134305264464617,-0.298122676640953
0.138454619437578,0.296882473764028,0.1340017629938,-0.299462123158001
0.138889275382784,0.29797383451124,0.134343589455881,-0.301054768732439
0.139273482850153,0.298873934317963,0.134718246967239,-0.30267246590953
0.139489427486297,0.299417338065769,0.134968776981897,-0.304754906296966
0.139858740936635,0.300469402053899,0.134959774683474,-0.305602312761052
0.140648413622902,0.301671763115932,0.13499683121023,-0.306707128016405
0.140976681725373,0.302148490360883,0.135630412610959,-0.308380234481197
0.140554904881677,0.303389533234137,0.136339456540328,-0.310035724915141
0.14036006385459,0.303858158040765,0.136705914663543,-0.311756783377048
0.140798407208956,0.30474197733052,0.137135752509265,-0.313467460347555
0.14099271108816,0.305522812274756,0.137240089648988,-0.314634989915383
0.141184534804203,0.306224062805732,0.137752848375441,-0.316825857150987
0.142028263997018,0.307514112987252,0.138121775256789,-0.318378896961378
0.142291324981348,0.308846666495866,0.138662479656146,-0.320041864635344
0.142958753040346,0.309787067288746,0.139450987981552,-0.321867094710136
0.14341492516765,0.310904192003559,0.140003484650033,-0.323470125361821
0.143578415202501,0.312159883211027,0.141015765908685,-0.325260560031722
0.144124001592486,0.313104206480847,0.141798782838719,-0.326570785808268
0.144311290740639,0.313629491009512,0.142762034819751,-0.328546233352925
0.144043368871741,0.314569259793595,0.143193255423952,-0.330374905666992
0.144499872093133,0.315573558154999,0.144016271618699,-0.332361635153915
0.144096173309314,0.31651891418383,0.144635375169674,-0.334754957680873
0.144829844958963,0.317665666526622,0.145299101701633,-0.336971302665154
0.145329267732895,0.318801500712009,0.14625555834649,-0.339501732547582
0.146123349076893,0.319295427331623,0.147465998617873,-0.34147797434411
0.14651656820975,0.320021970920462,0.148461797480056,-0.342933182833594
0.146612216480503,0.320581187553385,0.149609338685029,-0.345065559532671
0.146573285031864,0.32165192999371,0.150571904751664,-0.347137739991508
0.146993665699412,0.322539846376442,0.151526560014251,-0.348805383159896
0.147058096914991,0.323261046018852,0.152593408748449,-0.351343677838569
0.146895732158416,0.323490224252535,0.154067474979617,-0.354013114897137
0.147468320004735,0.324190091117978,0.155262091644249,-0.355902899341676
0.147492396605946,0.324935176618293,0.157044202392798,-0.358357258882723
0.148158226816626,0.325665141047924,0.15816880852293,-0.360842961595583
0.148612274257439,0.326506518725975,0.159304075493346,-0.362744073493619
0.149232893780385,0.327510221357501,0.16150938638372,-0.364941568108788
0.149934693450935,0.327738388248713,0.162829022713538,-0.367654386169375
0.150382760448199,0.328741420060734,0.164582256288775,-0.370484243554145
0.15032637252861,0.329124373634337,0.165287177602103,-0.371834129571729
0.150646376121506,0.329578198568301,0.166851084596008,-0.374464271566608
0.150771550518779,0.330661049131306,0.168102702694132,-0.376478356606911
0.151128583052724,0.330966807780634,0.169833305383211,-0.379063841825712
0.151400121409652,0.331491234055144,0.171644299814933,-0.381235340644313
0.152016196031428,0.33192131556181,0.173231537861159,-0.383450812861976
0.153280024352768,0.332571257944634,0.175741085023287,-0.385228163823926
0.153904506980036,0.333092352836902,0.177629644391839,-0.387071637124401
0.154717304390521,0.333439754457828,0.178730269824741,-0.388622366072824
0.155178879024993,0.333880237709854,0.179677861365219,-0.390734950059044
0.156283461640248,0.334617178144039,0.180436825287679,-0.393312979080502
0.157104382387446,0.33451591186237,0.180745636919194,-0.396121977564759
0.157928128581244,0.334421625741422,0.179844788024223,-0.398881253574541
0.158405102373818,0.335011515344298,0.178850274240609,-0.401230336576622
0.158855665604604,0.335272432203805,0.178435379609579,-0.404315807311198
0.159093669108933,0.336026281966863,0.17571674944901,-0.408052509119875
0.159922679451774,0.33602485871982,0.173785753291276,-0.411809271031793
0.160168076839919,0.336124267137368,0.168499653214054,-0.41572489540535
0.160719733109947,0.335939527370287,0.163644029088106,-0.418740345291612
0.160943329749854,0.335736835163093,0.156804773464394,-0.420985378741596
0.161057098888047,0.33560836123581,0.149604190165095,-0.42081976857735
0.161625262968969,0.335556999865258,0.143380136730432,-0.421937625174574
0.162278650153505,0.335036283437309,0.13613305772754,-0.42033083285277
0.163188904901303,0.335045905667174,0.128557178696038,-0.415923729638143
0.163651289988229,0.334652567227393,0.122244740408096,-0.414302872465147
0.163877575001337,0.334390492950497,0.116275122575084,-0.412210166226254
0.164009985616892,0.333326099324066,0.109086541349157,-0.407076321457478
0.163892276850351,0.333126946003588,0.0994036356767772,-0.398936606901515
0.16427418567214,0.333191472275281,0.0922333599582758,-0.386276448681427
0.163923787739445,0.332825502909358,0.0891939075415276,-0.372765132075033
0.164530316977305,0.33242088456373,0.0922708848494169,-0.357460973750991
0.164759437982079,0.332484827153118,0.0969774573119957,-0.341709713335154
0.164651347994783,0.332633119568508,0.108897218363783,-0.324225903407189
0.164971215700895,0.332640524823705,0.127265903912601,-0.308772737945073
0.165254599032864,0.33174956606598,0.147998628950323,-0.297259635960652
0.165702058138912,0.330532960666477,0.17083695812575,-0.29645436361465
0.165957616548581,0.330643369533242,0.185023676665188,-0.295244916002221
0.166207637238767,0.330341283924126,0.196699359807684,-0.295156445475276
0.166339622988152,0.330439837651588,0.204410339021901,-0.294668001083277
0.166457387424326,0.330473360676116,0.211124481800681,-0.293511374693278
0.166193754396042,0.330299503140033,0.213461241795665,-0.29185833312437
0.166888019627427,0.330540010301153,0.217174304822297,-0.289234248929487
0.167507402806853,0.330694206866988,0.218917548517652,-0.287532941505627
0.167820690658631,0.330504959139146,0.217335468888369,-0.286949703417054
0.168852706832226,0.33088788538778,0.217460365307543,-0.285216953339634
0.169190525954263,0.331254464760863,0.215425617405283,-0.282179126072699
0.169498746324339,0.331115780929523,0.211197927491198,-0.280362375195504
0.170258294124402,0.331988422749831,0.20614934766533,-0.277975991882904
0.170613002105125,0.332034069568096,0.19980269394578,-0.27740723012365
0.17096744153283,0.332007238121512,0.193326122303232,-0.27799386027505
0.170879807560531,0.33255201357173,0.186964089769382,-0.280312770482415
0.171363836745222,0.332348120817404,0.184471184265968,-0.281811408322816
0.171894821184451,0.332412415170063,0.181849273533535,-0.284514330398842
0.172273212657448,0.332572895363759,0.180686411453725,-0.288040805959984
0.173120334408906,0.333390454603332,0.178245183674875,-0.292524888086361
0.173770337552281,0.334051893415583,0.175443942732447,-0.296247500146022
0.174438481936793,0.334686028169441,0.17346084256923,-0.301374122440606
0.175877369001392,0.335143676492225,0.172596731223592,-0.305414509308444
0.176461721709025,0.336390362078312,0.171844938634398,-0.309905449732176
0.176593216586468,0.336814292676779,0.171072395441187,-0.314132628438559
0.17774107057532,0.337557574520793,0.171635862223424,-0.318633234390609
0.177830241948079,0.337685350512864,0.170835501973371,-0.321889897093847
0.1782334042093,0.338025663136635,0.171334659413665,-0.325851872652716
0.178828585468243,0.339226564058581,0.172719232271481,-0.330458732693938
0.179447189409236,0.340509183026129,0.17411213724182,-0.333910283077088
0.179870582494102,0.341192550098735,0.175475166025319,-0.336140982862643
0.179974044973187,0.341541848218335,0.177604945766584,-0.338488215363459
0.180342392979493,0.342270702063069,0.180014515087805,-0.339978725184007
0.180662244392528,0.342855848211741,0.18294380090338,-0.341318523116942
0.181017989514105,0.343403166843075,0.185789347142032,-0.342483923937442
0.181895805125337,0.344437302296767,0.188588940147491,-0.34175610213655
0.182979201140326,0.345135292333355,0.191664579248533,-0.341178221499414
0.183338459475132,0.345588232511693,0.195360385912702,-0.341341675677768
0.183879283716572,0.346567849054508,0.198696361798539,-0.339226576480722
0.184071308271591,0.347302853549856,0.20291540045395,-0.337162913324236
0.183859704142425,0.348107776674513,0.206036156502921,-0.33209067960798
0.183867389331647,0.348686959712746,0.210391303117456,-0.326990939043719
0.182806739852901,0.348993108924663,0.212767611315634,-0.320071625334564
0.183020740337539,0.349438979036898,0.212957567191765,-0.313015939891498
0.183165136200631,0.3509468123222,0.213712176147585,-0.306803463298127
0.182543656698235,0.351983604999062,0.209221860899909,-0.300587830822555
0.18245444877954,0.35296192180608,0.203718437602959,-0.295249712189151
0.182478803331952,0.354392917482551,0.196647461248323,-0.291479277330098
0.182855868606345,0.355605852024704,0.190154965921932,-0.288003466264048
0.181816140889751,0.356388953356007,0.182784212050968,-0.285522891336789
0.182352991161299,0.357294927798357,0.177579792779842,-0.284294685651973
0.182107944191895,0.358753532532951,0.171168585022692,-0.284021862144928
0.182373260832675,0.358993626616902,0.166123817167717,-0.285153935892046
0.182664704792409,0.359582008998167,0.160970806025771,-0.286707409040575
0.183029569356923,0.361314275403514,0.156854582649505,-0.289550758952545
0.183129048834293,0.362728201926854,0.153609485870363,-0.291979788469545
0.182572325743535,0.363878637705913,0.150342836340817,-0.29429935479345
0.18229177078277,0.364727599753385,0.147485524209982,-0.296377770553427
0.182010088632349,0.365804715801933,0.144752528891026,-0.299022742115028
0.181005032412088,0.366377979803927,0.142818536372669,-0.30085458340742
0.181080444850487,0.367697188333926,0.141006166633778,-0.302229072828462
0.180696236759249,0.368845452922945,0.138890822046077,-0.30430553712925
0.180491074201791,0.37042087792188,0.137208615674115,-0.306024091974092
0.18042160492884,0.371759214593433,0.135133541636791,-0.307391540386241
0.179844793867477,0.372567577563225,0.133950406537716,-0.308673422524267
0.180370035018001,0.373593826314039,0.132779503242643,-0.31036685340214
0.179825665591031,0.37353942029251,0.131312531490057,-0.311524337578841
0.180008106576483,0.374972357264517,0.130747459609811,-0.312204433242117
0.179892792672883,0.375984391924106,0.129080781609152,-0.313321745341687
0.179574573730109,0.375769965517823,0.128091260260791,-0.314552156922503
0.179500154897817,0.376278103953341,0.127358661980316,-0.315581530627821
0.179074913393545,0.376486541435936,0.126791506169875,-0.316268592071022
0.178718543567452,0.376441003261415,0.126787410120414,-0.31722481253037
0.178066536280051,0.376147145118522,0.126450490628131,-0.318746494757801
0.176804474421481,0.375771187956446,0.126506725332652,-0.319519912674678
0.176332759157595,0.375642490217728,0.126181230334278,-0.31968365763339
0.175489782701954,0.373503751569307,0.126603094794386,-0.32039448497318
0.174611385868486,0.372164064265043,0.127281039858649,-0.321230207141178
0.175130588294672,0.370383668506786,0.127649041198015,-0.32207134862806
0.173725648613213,0.368903316704667,0.127599882167608,-0.322554238745629
0.173192451825319,0.36615805061051,0.127819246915736,-0.323259174325108
0.173127682352267,0.362748443368161,0.128308659154089,-0.324087051454702
0.173564962538633,0.358643538059769,0.128897339214896,-0.324473986043868
0.174993110425777,0.354416714475038,0.129835761940418,-0.324634093355903
0.176221426584224,0.349808725385003,0.130269877371937,-0.32507726543675
0.177937665215992,0.344171071049198,0.130496033681778,-0.325796136852616
0.180824195791676,0.337741501010623,0.131795853879583,-0.326494687754532
0.185061493199979,0.331398952472131,0.132480940916525,-0.32634221232669
0.189397642431386,0.326333520732023,0.133143941387026,-0.327081126137318
0.195034602009875,0.322518160718732,0.134117797298369,-0.327260312281412
0.201700579214263,0.318373434941585,0.135057407210064,-0.327579427858019
0.20781944202355,0.31478374993555,0.13597298601617,-0.327396187977285
0.214106803668627,0.313343975558899,0.136634212384383,-0.327769221771308
0.219625573148843,0.311645023902432,0.137340389332316,-0.327382552361782
0.223658703617147,0.310578245024037,0.137928620368899,-0.327134392634681
0.226483300223181,0.309138455199151,0.138638902897845,-0.326518753619822
0.228932628574265,0.30769392771374,0.13953752981135,-0.325611077446573
0.229948631220268,0.306461904117531,0.140032564696227,-0.325883618009449
0.231122968161314,0.305188715871769,0.141360785975971,-0.324961556796746
0.232081490919989,0.303841544181423,0.142544437392376,-0.32459522456868
0.232728435404161,0.302143744254691,0.143557179035576,-0.324292798252244
0.232333143874943,0.301148372514203,0.144494636877836,-0.323394727736108
0.232355030610724,0.299981599444264,0.14523517343949,-0.322678953121122
0.230499054280029,0.298339016203625,0.146496515089571,-0.322474753939082
0.229215863895997,0.298207620534076,0.147422571374862,-0.321336751209553
0.228723302188787,0.297519748588769,0.148392522261029,-0.320094771298369
0.227019983060205,0.297565887656814,0.148191031465772,-0.318591806930026
0.22570336045563,0.297819228875528,0.148495472367029,-0.317195482588971
0.223614151321547,0.298605817220856,0.148752742648649,-0.316151478552961
0.222181615077084,0.298915606913865,0.149235286590967,-0.315235684350761
0.219824923977118,0.299671264066475,0.14932094526032,-0.313933567938484
0.217177173288915,0.300623798203014,0.149614964638722,-0.313325103404406
0.216017589018138,0.300683264080283,0.149150687942249,-0.312522736512347
0.214166887401961,0.301670029482397,0.148125058822477,-0.311626109336291
0.212793880276032,0.301743992402974,0.147720399541981,-0.310272222073499
0.211397157827902,0.30245558722387,0.147867520961008,-0.310036627813775
0.209658159365866,0.304147580494549,0.147414269473543,-0.309479503974145
0.208824952914861,0.306404841538062,0.147121623159204,-0.308523776979395
0.207801559343237,0.308260003657689,0.146900921430748,-0.307563208182135
0.206479816295299,0.310191894543762,0.146300378112765,-0.306720455836118
0.206248344765373,0.311903256998056,0.145228552442447,-0.305675411213371
0.205825152927456,0.312824205412966,0.144759897194243,-0.305157965624704
0.204940884393282,0.314950186707686,0.144840177705628,-0.304855955476816
0.203945334722849,0.316724213354107,0.144479439414828,-0.304465498463122
0.202719972504809,0.317772373614146,0.144435112190716,-0.304758301255449
0.202501151328488,0.318863431640843,0.143977953296308,-0.304350529618089
0.201927693869636,0.319152250759882,0.143460824264965,-0.303520972851682
0.201260135699059,0.319521226595529,0.14271940616657,-0.303292876421051
0.20006560916734,0.320118524712016,0.142735883243985,-0.302754472398211
0.199918786783909,0.320962784623566,0.142403928728375,-0.302838059318631
0.199317523344378,0.32149037009922,0.141523820412305,-0.301975195149258
0.199058932067137,0.321380248261389,0.14105080837974,-0.301528994419804
0.198536352204653,0.321493518542148,0.139956432731899,-0.301580645359546
0.197175579634362,0.322239825459985,0.139458290915824,-0.301495350780485
0.197375834273267,0.322388202213952,0.139428003848454,-0.302115035499605
0.1971937285546,0.322395028001205,0.138790282887377,-0.301651960201097
0.196579296169854,0.322931886663312,0.13793521842894,-0.301323202105408
0.196194612485169,0.322779316422955,0.137320541337786,-0.301492410723848
0.19506855924792,0.323321335760582,0.137342770687843,-0.301455654316129
0.194071748463023,0.324505315267876,0.137182571264993,-0.301532637934535
0.19294203616936,0.323901808273668,0.137191703672296,-0.301259241733175
0.192337534518951,0.32421809820575,0.136586117391704,-0.301327689533186
0.191680395677886,0.32514899249586,0.135767115420483,-0.300295309994192
0.191248297431677,0.324842667106047,0.135701245489475,-0.30022381873349
0.189974209351474,0.324675494541223,0.134774710025602,-0.299458169630031
0.188624364997752,0.32521179219925,0.134680703868683,-0.298971567381849
0.187410117810758,0.325103806228708,0.134205222657165,-0.299379897937124
0.185956869857274,0.325253284984359,0.133686591033316,-0.299806141170124
0.18454700165045,0.325240775111979,0.133683250097575,-0.29975090764585
0.183305982472006,0.325519591858801,0.133752155107689,-0.299251615814851
0.181975176839495,0.326524025212321,0.134000688720655,-0.299220070355305
0.180515811004725,0.326950635677413,0.133755041745646,-0.299580058583186
0.178694532269378,0.327818556597376,0.133817498661324,-0.299181539318117
0.176931714220305,0.328314659937375,0.133409898922208,-0.299730888395248
0.174681438323125,0.32863200678464,0.133364575514119,-0.299991959100904
0.17270165554326,0.329495130183753,0.133371941683383,-0.300383618982459
0.171624857111493,0.330442235580493,0.133294768025305,-0.301011727521034
0.170213901635982,0.331474077839621,0.132363190587723,-0.301820390788794
0.167983523861756,0.331804003420737,0.1320954323662,-0.301405330943263
0.166804326850253,0.33251837562482,0.131660820161443,-0.302120110920511
0.16524324203352,0.333075474899617,0.131729985632419,-0.302151619119985
0.163885298643984,0.33469542593321,0.131169084464751,-0.30206388817593
0.162787234094514,0.335576313268714,0.130954648168239,-0.302133798730422
0.162040516237494,0.335833906100837,0.130778845685983,-0.302737269318469
0.16022239525909,0.337195492085731,0.130671645763224,-0.302732026243569
0.158098509038419,0.33759875860274,0.130247908607724,-0.303221324837743
0.157149173237751,0.338429094749685,0.129376665516885,-0.303145116946411
0.15651285234004,0.339856265909922,0.129235537442675,-0.303546063251028
0.156248275010744,0.341092886971149,0.12865690516072,-0.303790052364229
0.155718339583491,0.342312715473022,0.128435765139057,-0.304197195615232
0.154930683046616,0.343546567120878,0.128561697940841,-0.304193598526344
0.154334926412006,0.344207912396214,0.12778902403384,-0.304586673450485
0.153687028971868,0.344639284407828,0.126845381833619,-0.304339782352429
0.153517538183424,0.345507135281379,0.126542198812257,-0.304475861193836
0.153449897626372,0.345897211490779,0.125834754093456,-0.304994129176668
0.153633625859249,0.346456028988484,0.125610497912195,-0.305503793627917
0.153941521577023,0.347647395628732,0.125588356961465,-0.306082715663562
0.154340498989031,0.349564977899044,0.125201761290925,-0.306376580309888
0.15538952360096,0.351158549490541,0.125025331708149,-0.306560573517089
0.155498656412982,0.352407448321593,0.124312855763251,-0.306996273848306
0.155025309914097,0.353352456844015,0.124176598503431,-0.307325390990294
0.154394791852484,0.354500132724726,0.123589188275815,-0.307616551248559
0.15464171417745,0.356293182181643,0.123298653533024,-0.308239799743599
0.154467170948758,0.358238688441206,0.122375278096205,-0.309174780042378
0.154534996441081,0.360340213549761,0.122284020598663,-0.309055054622815
0.155125002953966,0.362756223525638,0.121290497096398,-0.309506731562364
0.155617586271847,0.364039669624201,0.120986778569837,-0.310511413614322
0.156238836952834,0.365162823262983,0.120563245265245,-0.311164557949914
0.157674689791397,0.366626859068242,0.120050663776727,-0.311492381448717
0.158452997688257,0.368534191140585,0.11940133006368,-0.311817978744963
0.159494364199699,0.37022353339378,0.118715872288572,-0.31247845362573
0.161070325517803,0.37243426043966,0.118164370458237,-0.313188355928307
0.161848598991457,0.37464933211872,0.117294076600431,-0.313855148878864
0.162916631412864,0.377479022868837,0.116799275109392,-0.314688542948025
0.163749914784981,0.379905048429206,0.116427448134117,-0.314769070840403
0.16490511065297,0.381765158473355,0.116313494719256,-0.314921854947811
0.166654574530823,0.384284768858129,0.116082685559755,-0.315649925282508
0.167452467887365,0.385913644156178,0.115667693405999,-0.316363254788968
0.168534996773449,0.387657390747199,0.115558005124507,-0.317065862982302
0.168706459867985,0.390192025172481,0.114896403837314,-0.317194639014591
0.168348962269599,0.392720304689564,0.114365324167606,-0.317930684929089
0.169778617451738,0.394970523566507,0.114324891897852,-0.319218505003229
0.169399014703762,0.397916509770945,0.113951758518069,-0.319589640423037
0.16865649358485,0.400159122130671,0.11402976178876,-0.31994410608694
0.1678469888119,0.402409660550115,0.113933581851884,-0.320205857450079
0.168437152739379,0.403792479580934,0.114072887879935,-0.320465355273611
0.168017010243566,0.404910113202081,0.1139909178784,-0.320878987948533
0.167873927918636,0.405403476136432,0.114098558986763,-0.321533222054744
0.167091641125072,0.404045162224761,0.114130291727675,-0.323203646844362
0.165680623041486,0.402674106502987,0.114547021909337,-0.323756902989998
0.164155514842801,0.40147669170774,0.114611446019903,-0.324213357983343
0.16386217579456,0.400532391680968,0.114637623091864,-0.325143783826094
0.163432891230347,0.399949526130009,0.114500461613954,-0.325243648966718
0.162484692535712,0.399194169293764,0.115012687368875,-0.326438650444348
0.160720722076721,0.398862050764175,0.115034986677744,-0.32826912712832
0.158659240840174,0.399323471874382,0.115870265483558,-0.329430204415565
0.157337577208498,0.399978632427196,0.116301849085498,-0.330593113159901
0.156069401571695,0.399858912093095,0.117285755276364,-0.331600714333233
0.155851566896525,0.401333390043743,0.118047232229258,-0.332882641678333
0.155220130207046,0.40282564462407,0.118496103684869,-0.334206361684647
0.154601644489984,0.403363335376817,0.119310397734084,-0.335662073495467
0.153725653035304,0.404389751056392,0.119879019793934,-0.336830896034498
0.152970980205528,0.405180853139646,0.12005784726237,-0.338416301345366
0.152087890459058,0.406016425406716,0.120581845044415,-0.339952196889636
0.150233248076523,0.407223497404177,0.121771433409844,-0.342055358489237
0.149457577591402,0.407764181766163,0.121970459277278,-0.343928232433012
0.147981940717029,0.409529030916513,0.12337835593303,-0.346575463044897
0.146866025933948,0.410787283402413,0.124604150957964,-0.348985535801865
0.145441238323539,0.412933188471487,0.125289613987721,-0.351336664399103
0.144175679194044,0.414394251647903,0.125620730948643,-0.354135063755939
0.142096583544573,0.416084442704915,0.126516905030527,-0.357077150321463
0.14050354738053,0.418028203836796,0.128041277898403,-0.360011892697766
0.138075328039386,0.418922151736466,0.129584241985391,-0.363833210658886
0.135398497313874,0.421232077082071,0.131635378736014,-0.367433692383742
0.133088834560233,0.423288561914917,0.134229636658263,-0.372190628469606
0.130171239025004,0.425800552855596,0.136601313947803,-0.376897635928533
0.127486453088271,0.428739435916451,0.140030838884419,-0.381807158340055
0.123531058764778,0.43186558600703,0.143860389072211,-0.387804126205266
0.11914508535042,0.434329089823133,0.149440739302357,-0.394061303639105
0.113209930851603,0.437570799935872,0.156765041355156,-0.40059063873001
0.107486476497674,0.439191489242846,0.166348763305404,-0.407295059521428
0.10152608267066,0.44170457014574,0.1784244937322,-0.415698237176354
0.0954245137509686,0.444301075866006,0.192914978140255,-0.427545335870264
0.087731164057836,0.445810258587633,0.216751168251893,-0.438586648798433
0.0781307749936588,0.445259215137509,0.251952565490162,-0.447007371936869
0.0683499549980222,0.44355998457456,0.308956292778439,-0.448499623218474
0.0589732130029226,0.439340453908128,0.383931573237363,-0.404996861531734
0.0503342100602938,0.433255014168888,0.393530718850125,-0.28761333112822
0.0457443294095455,0.42215720264462,0.279705286919956,-0.210808334297279
0.0449197914705982,0.410966042441527,0.216887558512196,-0.237339003119457
0.0499744383829622,0.400848163636924,0.188388965065504,-0.263905878117289
0.0536922558453307,0.395299931075986,0.179462526160996,-0.279113988231182
0.0576829944078007,0.39348066532907,0.177089186433189,-0.290766723809023
0.062753655869749,0.393409102608645,0.175681305982033,-0.298879344870838
0.0663958250439607,0.394994268791204,0.175309939691446,-0.304782382426116
0.0687500955353261,0.396788285332614,0.175023994803873,-0.308725592118182
0.0692757328345512,0.398510643728535,0.176752993158843,-0.313059773126793
0.0699518303260916,0.399784530609422,0.178062277055093,-0.314977864575311
0.0724101123980652,0.402086240431067,0.179656767040772,-0.317899134467412
0.0734987374871911,0.405262819842406,0.180405858860462,-0.318824220420845
0.0750259035315624,0.409510504582621,0.181541514329125,-0.319999699232699
0.0748985457682818,0.413768041474925,0.182509378452438,-0.320084796918202
0.0741493346335115,0.418765016997555,0.185301320736945,-0.319741054190645
0.0760521251329479,0.425766387856454,0.187443786670384,-0.317887027110038
0.0759182887543671,0.432352386792066,0.189235532909672,-0.3157902999728
0.0761713290826911,0.439833883338756,0.191534656559319,-0.313013831185321
0.0778218318090937,0.447986880251114,0.192405773470695,-0.309252242602295
0.0801009663624713,0.455067876600596,0.191863611186047,-0.307018126756264
0.0781812518588958,0.460211625859695,0.189537036342879,-0.304082910959308
0.0775776890012543,0.464729154608222,0.188011162921778,-0.301884469525029
0.0759587025091632,0.470616820532313,0.185814222152212,-0.300508764951823
0.0740274023550687,0.476404279560061,0.183261710996221,-0.299650656767008
0.0732374531919252,0.481350716622307,0.18060837839196,-0.299703047095922
0.069688501687213,0.482464111639566,0.178847702313175,-0.299705302278157
0.0657592283254951,0.482506908710934,0.176384807358652,-0.300460703850764
0.0657535291243982,0.480476289767261,0.174068543472469,-0.301628121833316
0.0662192280447804,0.477040486227822,0.17274243104504,-0.30175267504764
0.0727367599318954,0.473628862729059,0.170273060216305,-0.302505736666409
0.0804063984226102,0.469535327109478,0.16858766380902,-0.302768136037672
0.0893547812021192,0.465831560486925,0.166628023912472,-0.302606613544761
0.0979201957068776,0.462334094490691,0.164971955559983,-0.303728488744357
0.104792173804913,0.46013629774792,0.163999411151556,-0.303995173296299
0.108727495963393,0.457152165065159,0.162475134225939,-0.304296313781905
0.113673999332691,0.455313963499363,0.161076152950472,-0.304681227777045
0.115303521692608,0.45230088302635,0.160209126520534,-0.305722299396818
0.118893852375823,0.449660159230656,0.158963653651673,-0.306258126118753
0.121683270268028,0.447983292746843,0.157827503964649,-0.306471141427353
0.125470914429688,0.448321043211554,0.156974800297471,-0.306322686826001
0.128133464696034,0.446590685943854,0.156170214309531,-0.306959115931762
0.130984062750711,0.44617034027567,0.155238699036364,-0.307933268613531
0.135024464347969,0.445412162948549,0.153927987972263,-0.309109413569578
0.137640412058114,0.444841192250645,0.15320716476529,-0.309842383841976
0.140087172633373,0.44541347828153,0.152421262344898,-0.310367384356526
0.142536719544028,0.445546338403391,0.152602967851707,-0.311240344523356
0.144399495259768,0.445626866601396,0.151435773114216,-0.312053528837115
0.14610579570052,0.445619033587816,0.150597526255325,-0.312945866788985
0.148550672387283,0.445025814925376,0.149664112858896,-0.313780666258494
0.152476715948075,0.443454308153303,0.148663928514724,-0.315320581710745
0.156094776977674,0.441143512908684,0.147882177777023,-0.316991810577475
0.159244469911554,0.439064571819716,0.147939055677593,-0.318011414741381
0.161319873227967,0.437740912430845,0.147535004011893,-0.319327472565388
0.163602773055435,0.435485175075426,0.146869834969678,-0.320590452358063
0.165373022813621,0.434496952256309,0.146067049634075,-0.321418366520586
0.167216988123446,0.431929915802154,0.145157438670131,-0.323306773318839
0.169253592012881,0.429518606794766,0.144716560809538,-0.3241122604815
0.170309421578829,0.426788845976243,0.143482684213747,-0.325312906026215
0.170436407374467,0.423728210697546,0.14282340527852,-0.326635953261529
0.170846865531681,0.42031673066484,0.142239700972979,-0.327707472277273
0.16978298679351,0.417194857913588,0.141897662517889,-0.32967714929852
0.167862865727632,0.413823944357548,0.141474543930061,-0.329952183443977
0.166563786738035,0.41167767397852,0.140041221221136,-0.330845847886799
0.164602771130641,0.410792997695567,0.138994348573219,-0.332623757474005
0.162522498778526,0.408991094216268,0.138966450371519,-0.334956615995855
0.160782047622854,0.407937566184971,0.138055238310934,-0.336982593517148
0.157835750809795,0.406256655806073,0.136932609995075,-0.338047799480745
0.155132271947996,0.405008165579871,0.136028596779067,-0.339497620799474
0.151335900597357,0.403890351207084,0.134790581730298,-0.340822860061675
0.147812024477664,0.402399059744682,0.132938244799604,-0.342747188400581
0.143733532125121,0.401398145670298,0.131193846224107,-0.344698755598663
0.139066674369196,0.400010542758201,0.129471316766699,-0.346308916790952
0.134003445005212,0.399675656537988,0.128174130515424,-0.347686760495113
0.128450160825578,0.397954502761658,0.126467351409245,-0.349464533653256
0.122547498073244,0.396153285116241,0.123735499328156,-0.350917162304519
0.115482789503621,0.395209837562153,0.121034835248561,-0.353594302661135
0.108781896277183,0.392815793819184,0.118182464410163,-0.355996703064414
0.102177067439282,0.390500922691572,0.11550971827433,-0.35787980108349
0.094616763783094,0.38627013300258,0.112025899598348,-0.360092902252065
0.0870150081914436,0.380579283900191,0.108509410668863,-0.362206199914805
0.0801604515930425,0.373047775432138,0.104410311175777,-0.365042806149015
0.0738757399162564,0.363736904037994,0.0998535141893416,-0.366936877766173
0.0702134393462547,0.352034379698045,0.0941999575601226,-0.369196404954556
0.0708095429797288,0.339719219693367,0.0866046718237406,-0.369901264863498
0.0714562369350921,0.324712530906424,0.0767254108761263,-0.369472524437374
0.0819130978204867,0.312896401747609,0.0649571287736726,-0.369381450244177
0.0949453885219679,0.305837477525063,0.0505603107046277,-0.365559198790214
0.10745720579934,0.302312126864791,0.0365364444295916,-0.35562033268261
0.119060407888411,0.303471265277075,0.0215944589454196,-0.339114599356603
0.126255501743134,0.306478434684946,0.0108804655577225,-0.312836438197852
0.131946696601151,0.310376219515545,0.0120292312091353,-0.280774019001654
0.135273638953952,0.312923906856711,0.0317292423056123,-0.251449686301582
0.136618973393284,0.315733577510333,0.0640549943249454,-0.232387724905412
0.137266850332449,0.317226407897998,0.0961983827592876,-0.24369040515763
0.135975648155025,0.317864213640303,0.109708507426405,-0.25633625370361
0.134748435467978,0.318522145265657,0.11759422320435,-0.265574131555213
0.133919452216209,0.320118622535856,0.122239760004339,-0.273347100943794
0.132245823092235,0.320900493414099,0.126057740964032,-0.278195269881805
0.130951845055758,0.320032061498735,0.128767952488232,-0.283452204652896
0.128915443222208,0.318762450784821,0.131434206404447,-0.287556039109914
0.126061063645859,0.317238065017997,0.133206116674535,-0.291355230826517
0.121872819424846,0.314564831266516,0.134958566825527,-0.294062853649389
0.118146822385261,0.310832676070571,0.136897903265945,-0.297131938478287
0.115222353668397,0.305358585327805,0.139270478057629,-0.299377439077381
0.112728913422248,0.298998566555166,0.140689454798703,-0.301517940904456
0.111489450439744,0.291677647918785,0.141624410456224,-0.304123825799639
0.113523250231143,0.282779757162652,0.142073131921781,-0.306721137881631
0.117748021017572,0.274446120107329,0.142896401020166,-0.308834704572963
0.123984412799004,0.267809061292703,0.143366863489433,-0.311610400206027
0.130965135879055,0.263682768404011,0.144225576912032,-0.313979990838304
0.137497947991939,0.260979458560419,0.144873647502169,-0.315798969283914
0.143801971969206,0.260692358449304,0.145508084897457,-0.317776008124281
0.149236339511612,0.261669548261476,0.146808315492385,-0.320023279244763
0.153104588820948,0.262447451480929,0.147585544423736,-0.322128767766862
0.155793815953175,0.263305209292881,0.148159080216468,-0.323955902570013
0.158489961754395,0.263946789249958,0.149082286176198,-0.326074885054157
0.15985086752165,0.264212916222016,0.149776030799786,-0.328292846906314
0.161072210125905,0.264649035588379,0.15143058145147,-0.329787955448533
0.161158809385589,0.265007478970938,0.151719721287279,-0.331910286917007
0.161330881908536,0.266253215237102,0.151879860201195,-0.333584581769967
0.161617655747447,0.266647429336349,0.152655207812943,-0.334935496792909
0.161809413509419,0.266443589115929,0.153399230842075,-0.336895559505914
0.162489656761031,0.266994351038613,0.153709584567399,-0.339201769339249
0.163153321473304,0.267374603895894,0.153729118417415,-0.341071197624584
0.163943672058245,0.267197920325255,0.154947994549257,-0.343711077802657
0.164313024647434,0.266888782724872,0.155223790065513,-0.34526141247156
0.164514814704071,0.265464061373908,0.154809705897497,-0.347045594022369
0.164967347997536,0.264796505503847,0.155311776341159,-0.348837959261572
0.165065572928254,0.264810608437122,0.155045924911044,-0.351029584370846
0.164738646583131,0.264127058382364,0.155291738081403,-0.35224576269495
0.16391359546448,0.264114974808515,0.15610655309496,-0.353480866316831
0.164486842894806,0.263144015891087,0.156566488755715,-0.355760761132156
0.164071520491782,0.261653754316113,0.156757196244853,-0.357213303791625
0.163595263312569,0.260340165195722,0.157122019478624,-0.358320235638919
0.16400197414944,0.259333747947073,0.157635567488721,-0.359793571699483
0.164213696329331,0.258416673496707,0.158117657315488,-0.361401377917063
0.164398338308034,0.257401665064567,0.158203366819495,-0.362899224946973
0.165279248394089,0.25522012726996,0.158854423014933,-0.364072429260472
0.166219517951279,0.254351109869876,0.158969372688229,-0.364959076572355
0.165842188722608,0.252995317625172,0.159785345057289,-0.365984710416964
0.166275996646522,0.252299289191965,0.161592716406883,-0.366503453160259
0.165965923342225,0.250093114848534,0.162721325691137,-0.367051107806074
0.166373160101282,0.248155306011879,0.164214134234936,-0.368173037581754
0.165890208765467,0.246522560655779,0.16552471199363,-0.368186502765737
0.16581510750296,0.245536504759045,0.167264599924595,-0.368485996594354
0.165692994994,0.243378147541539,0.168960459775773,-0.368904149189049
0.165415149830063,0.241584082937953,0.171737120375561,-0.369343449302437
0.16528147101981,0.240086195479067,0.174770525529563,-0.369966401536923
0.165204519996785,0.237449521255248,0.177629882316726,-0.371067768787074
0.164013131621461,0.234385821303177,0.181515333850037,-0.37068996824442
0.163908444152517,0.231561957570005,0.18537820258106,-0.369881877999674
0.163324203176317,0.230899776827905,0.189486349957876,-0.369367212478414
0.162290022782471,0.229171351011107,0.194010352035342,-0.368083491047533
0.161930615109378,0.22743724505818,0.198461473958131,-0.366588398243335
0.162319029703931,0.22569107192513,0.202956179369609,-0.363786161288472
0.162199424086921,0.22433271398653,0.208566958278562,-0.361302108219399
0.161346981613523,0.222900186077593,0.213797795795951,-0.357978568523435
0.159953611913081,0.220970552279884,0.218231442581764,-0.353961864047437
0.159268593319431,0.219501939643016,0.221123149590081,-0.348192066452264
0.158518621862754,0.218304891080909,0.224987950663878,-0.342381338101949
0.157881085481808,0.218164825055132,0.227761789721904,-0.336974614866779
0.157034817195205,0.217586163326618,0.230324650705056,-0.331204662127418
0.156221798138988,0.217591296335467,0.231506433611017,-0.325413368779681
0.15556324730201,0.217208898170712,0.231989974556372,-0.320181633298483
0.154275206411916,0.21646793213778,0.230249413569144,-0.314630622203198
0.153733093505779,0.216742284893949,0.229210126301185,-0.310994196959033
0.152332427027558,0.217242494132758,0.22797724061083,-0.306309703609323
0.151235208284446,0.216895020853785,0.227632132186455,-0.303233733531869
0.150351167273505,0.217322510296315,0.226007318322459,-0.299620420595426
0.149863915631458,0.216741993555764,0.224344955885912,-0.297063402310935
0.149568361156822,0.216963139023537,0.224078038012534,-0.293945091882243
0.149553625962681,0.21777474554603,0.222430709969349,-0.29167855586314
0.149294827079997,0.21840041626489,0.221844760275221,-0.289981562276838
0.148863925102437,0.218682368517127,0.220843676895588,-0.288843229125872
0.148022833490023,0.218893848469874,0.220065787028252,-0.288304039825115
0.147105402308314,0.219641894978521,0.219329287425492,-0.287646364998501
0.14774819912703,0.220457683543812,0.218771951497698,-0.286760209305652
0.148311800219625,0.220514628288153,0.218253771983367,-0.285726427936299
0.148281738444484,0.221668414521174,0.218551816686362,-0.284673682809558
0.14853451452769,0.222315483366869,0.219002405415843,-0.282758366648333
0.148248125540787,0.222955396778995,0.219729116116753,-0.281965708670489
0.148099664703811,0.223702509520434,0.220556681191275,-0.280864199734776
0.148242407354932,0.223727058059113,0.220621863109783,-0.280213074027497
0.14830251342181,0.223580901864587,0.221295326011402,-0.278519750961908
0.148566174818742,0.224676604290125,0.220621851220981,-0.27639212873054
0.149591353673219,0.224638009055408,0.221670436059315,-0.274703310873776
0.150669509609558,0.225337730980398,0.220839882236873,-0.273226776643313
0.150869519894712,0.226672683955749,0.2200234405945,-0.270950170319069
0.15267337604632,0.227739470438134,0.22108980979248,-0.269263282271339
0.154667655462102,0.228774912325107,0.220575414886788,-0.267014907268253
0.155165612169663,0.229630040561768,0.219803251686933,-0.263997458219635
0.156562280353878,0.229898479657493,0.218833006738258,-0.261732033119749
0.158573365136746,0.23010748047898,0.217100890241819,-0.258532400912512
0.160445910870907,0.230798253385274,0.2156647299173,-0.256664525309648
0.162834735242509,0.231898780552152,0.214057014740541,-0.2550094002354
0.165428518711281,0.231658475935169,0.212663872341845,-0.253428807870443
0.16809722987389,0.231505010799184,0.211112593993417,-0.251433212572874
0.170936565105144,0.231364848236241,0.209746426734108,-0.249627952037418
0.173588552799614,0.231159576525602,0.208711701535684,-0.24891331166626
0.17672994381633,0.230440363754893,0.207313454840529,-0.247801576779168
0.179880497397958,0.229482447020682,0.205652852353117,-0.246690313537444
0.184267968661776,0.228696762441342,0.204526853281995,-0.246466041909409
0.188082048437851,0.225930732607097,0.203159204158273,-0.245353449409169
0.192052457136738,0.221954103994902,0.201268933938348,-0.245328233041045
0.195692958120854,0.216486845646329,0.20033483253617,-0.244866879003499
0.199185856815062,0.210212349351337,0.199957215443835,-0.244346678069575
0.200539679749034,0.203696190727305,0.199239206023126,-0.244044925418402
0.199014778904264,0.197519786341483,0.198732706066512,-0.243507946213891
0.196553221569998,0.191988258589731,0.19807225469139,-0.243940566958018
0.19453588233514,0.188035926101295,0.197212497465906,-0.243930949852782
0.19188077815212,0.18478013844566,0.196443021168921,-0.243632805109996
0.189164784225175,0.180978368312344,0.195636726457514,-0.244273359272525
0.185510203289082,0.178435501734298,0.194891117711925,-0.243945277071813
0.183022011294752,0.177052228947139,0.194537196248284,-0.243932512959297
0.181197046368213,0.173953970206294,0.194326744469567,-0.243474447826404
0.178037073300182,0.17197907731105,0.194116415928791,-0.243682766593505
0.17634978006627,0.169733822544609,0.193611004373614,-0.243483277243312
0.17393586848889,0.16905757011549,0.193417389045081,-0.24297535697311
0.171376950880335,0.168404195243148,0.193746324839703,-0.243387820714347
0.169806136096533,0.167365766961989,0.194039175450512,-0.243025235049452
0.167867615521831,0.166394310309542,0.194123122523447,-0.242876814366845
0.165158881315492,0.165778069517717,0.194430907432332,-0.24225607771882
0.163472858244113,0.164868315668207,0.194294475063232,-0.242661651872005
0.16199785771416,0.164016197639136,0.193604990945152,-0.243322112569016
0.160012011653858,0.162532474524737,0.192954227008281,-0.243598691388805
0.158969618812107,0.161359005317561,0.193072565549767,-0.244020251951461
0.157928375631685,0.16029732352836,0.193305169335257,-0.24376053503413
0.156304156473736,0.159340320427701,0.192977047503741,-0.243671120104963
0.154696110169343,0.158409827287623,0.193343917053359,-0.243926161908006
0.153556167664302,0.15756330276115,0.193315639607163,-0.243198319585134
0.1525128396955,0.156964226599113,0.19422759751767,-0.243620441269628
0.151469709356953,0.155834383671166,0.193557005332344,-0.243412034781776
0.150566489761096,0.155728122505273,0.194046706429757,-0.243475549995394
0.149390263533854,0.155623351986049,0.194512099078102,-0.245072208679382
0.148283301154958,0.155391368295749,0.194389788812124,-0.245336366888901
0.147557344678832,0.154665204272837,0.194425039599958,-0.246070920513134
0.146483955803668,0.154318935481528,0.194637155036732,-0.245916341895702
0.145271727533829,0.153552493056379,0.195309473247635,-0.246727554384001
0.14455410716684,0.1536331347629,0.19508905096208,-0.247776376203991
0.143819752934329,0.153606568464861,0.195387118686367,-0.248327767420238
0.14259172628178,0.153043156908909,0.197021311960417,-0.248964362851295
0.14087347932864,0.152260384221594,0.197659556014427,-0.24985232437002
0.13942403711087,0.150989761667752,0.198435895793509,-0.249727636762659
0.138369161071792,0.151286134209338,0.198628921012389,-0.250536039637684
0.137503737091148,0.150813717603394,0.199252851465317,-0.250406461847691
0.13566936172977,0.150339072458782,0.199659316647185,-0.251139291424933
0.135412141498412,0.150831595168207,0.201288216065698,-0.251339016453136
0.134677340845912,0.15087037279544,0.201404247947322,-0.252748759823791
0.133786873016291,0.150997497886599,0.201567166451479,-0.253708813432047
0.132532500219897,0.151318183324411,0.202276867655184,-0.255011732380041
0.130949349096186,0.151671473887306,0.204075085204253,-0.255771807423522
0.129557254742826,0.151813962389745,0.20537243905026,-0.256725646623525
0.128047335952227,0.152100725045083,0.206700880799509,-0.257274877888196
0.127121686115315,0.152682976099984,0.207829749722006,-0.257297141358399
0.125670351915107,0.152681115201904,0.208446892928412,-0.257756206952628
0.124876571040556,0.153931170613001,0.209487966091937,-0.258640587995221
0.123362862497795,0.15445380007857,0.211368969385827,-0.258733475590312
0.122602289479278,0.155285062858806,0.212000900921144,-0.258514830008601
0.121760035930562,0.156529151685785,0.213605885388713,-0.258456849922294
0.120769162956637,0.157089110694526,0.214586213305624,-0.258146421241192
0.119506285703293,0.157652757558655,0.21577578928915,-0.257935423985188
0.11831646450971,0.158453174302493,0.216816203584111,-0.257127975741477
0.116690339914611,0.158652397940823,0.21727395750203,-0.257538496536933
0.115996788171508,0.158883812328972,0.216807333622345,-0.25756356443984
0.114887085183796,0.15857020112372,0.216877904713953,-0.257404567849379
0.114057177864038,0.15859256633824,0.217720792975794,-0.256961648475715
0.112672168402605,0.158766425388644,0.218135542948551,-0.257575517795128
0.112445442413724,0.159274563896597,0.218178351268803,-0.25783460532038
0.111515975143499,0.15997008442761,0.218085703454783,-0.257667730914712
0.110704534520326,0.159935733067627,0.218022327366372,-0.258399891843537
0.110403519778148,0.160612963612178,0.217333014596583,-0.259535127528245
0.110191639020537,0.161686770706163,0.216897667857365,-0.260786167379209
0.109689143717161,0.162479047009292,0.2166877342242,-0.26101448611519
0.110081946962324,0.161671493380743,0.214543710574827,-0.263095101490395
0.109944839306564,0.162482521634103,0.213349933929004,-0.265079971817348
0.110176472477415,0.162514212595904,0.21184886050231,-0.267107796857457
0.110091808629528,0.162754781171028,0.21051289229713,-0.269872143820377
0.10908347693355,0.163065511589403,0.20978508681416,-0.273342691880598
0.108375118439596,0.163506484601703,0.207384265649559,-0.275969516073666
0.107887370100508,0.164325709035484,0.2055610528255,-0.280806542868898
0.106808892756432,0.165449063612502,0.204241742852055,-0.286250934089971
0.106892476396124,0.165428409096413,0.203011749948859,-0.291901700715321
0.106492303969485,0.165407188250098,0.200536109378216,-0.296865023936503
0.106014311782447,0.165702986796513,0.19861592563121,-0.301824728383015
0.10529095019511,0.165085322482658,0.198552325631509,-0.309382819086447
0.105184252453511,0.165719038614881,0.198899177680837,-0.317866621714721
0.105001625901105,0.165882461943062,0.198337113750266,-0.327696372574657
0.10527575119954,0.166501308252754,0.200427587093263,-0.337442389930102
0.104906841676369,0.166999823914028,0.199303814981836,-0.346909535453362
0.104266890605844,0.166943928987373,0.195363931929423,-0.357552631115092
0.102929517504066,0.166912356913708,0.186578497529204,-0.365167285940469
0.102629828154317,0.167514626865284,0.169539638504018,-0.367980333263231
0.102991277496824,0.168091523876521,0.163380628781528,-0.369029816941001
0.102803852085426,0.167455808997463,0.161188178181223,-0.369800686197519
0.102832614432067,0.167230581389106,0.165815645002244,-0.364869723384763
0.103322724868834,0.167708279684848,0.167836129917147,-0.356268558353664
0.103196877109744,0.167463468719384,0.171552693396093,-0.349314731602693
0.102641182639916,0.167485881579568,0.173521491273199,-0.341285005841413
0.102125971129339,0.167876930426712,0.18067879445318,-0.334754828273314
0.101326991956686,0.16822102457807,0.183726869396497,-0.325357558775682
0.10127651801887,0.167824240246907,0.187721202349024,-0.318728654805747
0.101540887417419,0.168259284839842,0.186679217217125,-0.314988750558318
0.102228641535689,0.168715282763188,0.186106597321413,-0.311136496794567
0.102172716238968,0.169180985281248,0.184761012143165,-0.306905546532819
0.102377247262573,0.169612525578501,0.186054578363212,-0.302258204189428
0.102676086089743,0.169387588812038,0.185191861211034,-0.298940989830525
0.103129575861509,0.16993452196205,0.184933093900269,-0.29620266501977
0.103146350803049,0.17004703398675,0.183584657289125,-0.293158594213545
0.103273768251896,0.170470909995604,0.182431728277086,-0.290905573324566
0.102600911942537,0.171948450821273,0.180715163167318,-0.289668158153813
0.102734240859202,0.172834096325476,0.177930760892724,-0.288225957960644
0.102734305493722,0.173198930738032,0.177115148048377,-0.287012283764029
0.102871424147482,0.17397724808803,0.174307389858177,-0.285891070730363
0.102530154825262,0.174494383885815,0.171677146526211,-0.285047218781624
0.102572244169969,0.175426834992833,0.169373094588794,-0.284797860156543
0.102915635938047,0.176077025044558,0.167218287087844,-0.284583931798746
0.102567336198888,0.176293699413619,0.164985509758974,-0.284326412922857
0.1024323584747,0.176430448250522,0.162567242224794,-0.283853046338213
0.102080958811786,0.176183802085041,0.158888952982828,-0.284424806390323
0.101719767202443,0.176504376649238,0.156087882871807,-0.285361275052007
0.102433068562536,0.176419641171108,0.153193842231207,-0.285515107336996
0.102414443669305,0.177590606203893,0.151048882485264,-0.285914622731481
0.102699020471201,0.177988808098773,0.148603823093995,-0.286236156835736
0.103347566886766,0.178537844710098,0.145001780872156,-0.286802302925807
0.103907838914403,0.178936169884131,0.142580867681565,-0.286766523766558
0.103992464493513,0.179763551753345,0.139433118537965,-0.287553439514102
0.104464625470334,0.180048743701448,0.136791674376253,-0.288173071493454
0.104643506883451,0.181671793918759,0.133062363934168,-0.288581569701641
0.105085145344534,0.182711880695558,0.130029351840034,-0.289688727720551
0.104462677031292,0.184319643826829,0.126498346243717,-0.289839237770191
0.104398015907598,0.185270896874486,0.122208578932442,-0.29010485491049
0.104450031409829,0.186823375015761,0.117805351755309,-0.290541436905027
0.104966363999781,0.18829780608127,0.113676223897562,-0.289672772898733
0.104569361918118,0.189856804862629,0.110019328708709,-0.290124257758432
0.104338257298311,0.191611669634632,0.106890597637271,-0.290060870524816
0.104501227779944,0.192907533022478,0.103289229571819,-0.289488368763486
0.103497071845691,0.194292776719952,0.0996251015257054,-0.287979838355713
0.103158832287743,0.195909705780497,0.0952018992584003,-0.287907064460205
0.102706189870165,0.197470436719032,0.0921929791256924,-0.286684790373067
0.10263216277137,0.198927836789902,0.0883205335570495,-0.286743657170874
0.10276482775983,0.200949430829483,0.0849814817858618,-0.286266927476991
0.103530185958095,0.203148120249763,0.081270086614603,-0.284312164940198
0.10317195673991,0.205227775322013,0.0771577939063706,-0.284416613909209
0.103082790399816,0.207431558580048,0.0733070543072075,-0.283640482500658
0.103830301581176,0.210401531695493,0.0697934888596645,-0.281006931504607
0.104140924880118,0.21288682146963,0.0674908842561454,-0.279017593113931
0.104231318665734,0.215662197640922,0.0656213391515875,-0.277316565444374
0.104066447633772,0.218473184078731,0.0638671347679857,-0.274499919761729
0.103971709349897,0.221685983456772,0.0621637759056209,-0.272895779979515
0.104994890239793,0.225157644659446,0.0608210182070341,-0.271186567784116
0.105634085232814,0.229149070028194,0.0586592764960669,-0.269403775850967
0.106367948485439,0.233471796049938,0.0576567242902834,-0.264760845300151
0.108266558755449,0.237853245771496,0.0557488058644492,-0.261935163574453
0.110300410324649,0.241616249780126,0.0544774890545536,-0.258446329178756
0.111869111122898,0.245250685276044,0.0537264880840087,-0.256337102254119
0.115586072400784,0.247962314829753,0.0518747031692317,-0.254735045116109
0.120526723732507,0.25017317942533,0.0514421585218562,-0.251835553796589
0.126832442368056,0.251319976985127,0.0503659198811161,-0.250411793980994
0.134002997982458,0.250306822302078,0.0478909142186555,-0.250435401489326
0.145361278536284,0.246281088594584,0.0436092149475275,-0.252223225375757
0.160037470816854,0.235750607803496,0.0412729630019557,-0.25331871674091
0.172837966150112,0.217045369712895,0.0421730076438165,-0.253847597832606
0.180562968830102,0.191961390766589,0.0390956355550622,-0.255641309801164
0.17922157466106,0.167635255295934,0.0391225094187577,-0.255684169646176
0.171331038770223,0.148188612871323,0.0425059804591029,-0.254002684725994
0.167815120682183,0.133481446357138,0.0491180024343888,-0.251008056429866
0.164289990963723,0.124474430641663,0.0509334772960266,-0.250687333725377
0.165116002010646,0.119802652884906,0.0522675200175293,-0.250900194404498
0.163864073804802,0.116521023603832,0.0486475217632312,-0.254828601849828
0.161916241409978,0.117235057867967,0.0469526779553471,-0.257830158750814
0.158686894355526,0.117971227989221,0.0446775258550083,-0.260806597675594
0.155680747657914,0.120499207205233,0.0413765206664583,-0.264823567329029
0.152769806693869,0.122793095726755,0.0356335089613823,-0.270037921080661
0.151941677061698,0.124277073838716,0.0354352974036072,-0.272421504413653
0.150994952310064,0.125747850778739,0.0376479371823177,-0.274057520645129
0.148412312357496,0.127388000406296,0.0416766360327635,-0.273946465879715
0.148201445111471,0.128885843114788,0.0470569997148711,-0.272917582230599
0.148256815126388,0.130996602799306,0.0482870764198677,-0.275927332962032
0.147829420361907,0.133351097391575,0.0549774143122434,-0.274632599779208
0.149065719930782,0.134853125342343,0.0635767090867884,-0.274158283106291
0.149020850313839,0.136764165839158,0.0773336066545637,-0.270706021049449
0.149908285172481,0.139081479812017,0.0880905711262927,-0.270342979653201
0.150365825999195,0.141773851344305,0.0947225798853705,-0.271573142692893
0.150650748200071,0.143175791639148,0.102137510421519,-0.27313036400007
0.150978083327344,0.144640248104154,0.107582115472183,-0.272801181010466
0.151875180711954,0.147074555548825,0.112357303144767,-0.273918471389228
0.153024255767151,0.148387183720984,0.118868114896069,-0.272075382373859
0.15402244780859,0.14946529502951,0.123729031459045,-0.271672560992048
0.154925091317902,0.151604425094693,0.128701984001903,-0.271822867093074
0.155894540643536,0.153258347733576,0.133229419744925,-0.272675962613379
0.156765791700188,0.154671338661334,0.137778583180448,-0.272001706205843
0.158779832806764,0.15499113450044,0.142214980243835,-0.273098126367226
0.160535999154301,0.156144283936833,0.145790784217443,-0.275069914960749
0.161839123586057,0.156591379696226,0.150203219208511,-0.27706253644026
0.163190861084426,0.157986393261403,0.154232360762279,-0.278509331855672
0.164400041158267,0.159203491355021,0.159655448444689,-0.281101210086718
0.165853409489814,0.159419780250782,0.163236440585238,-0.28305713087481
0.167817156169728,0.160390822884597,0.167196067191015,-0.284997394304939
0.168528922549358,0.160740484608376,0.170484203061301,-0.287008936922284
0.169881539711943,0.161314032487928,0.172598808948539,-0.28926708703225
0.171182977077875,0.162259040715227,0.175107455283975,-0.29210946432829
0.172720169785448,0.163400722215736,0.17799049071695,-0.294303698300413
0.17536642994211,0.162765961361668,0.17997565621011,-0.297240747484761
0.177210947318744,0.163745520384956,0.181669156350937,-0.299331356870955
0.178390252884552,0.163543567142581,0.183069588788932,-0.301922099732607
0.180955843631969,0.163857312930894,0.185020092718932,-0.305627808895046
0.181912479668476,0.163237098124706,0.186162850988357,-0.308663943919457
0.183473573309249,0.162389230153098,0.187900481766818,-0.312694773512181
0.18450540685643,0.161878826133455,0.189616399799758,-0.317213371479315
0.185841570031091,0.160715848242569,0.191766449803955,-0.323596475663629
0.186110841009629,0.159564541167981,0.193412291576358,-0.330631160141263
0.187216904233048,0.159315522400338,0.194074325822456,-0.338186813836242
0.18802999861754,0.159332241925188,0.194481110671905,-0.347640453581851
0.188217233459872,0.159910490255555,0.193087070292431,-0.359792471034383
0.189315057545411,0.159702284853648,0.193544710662526,-0.372590896269015
0.189756935614202,0.159313440071283,0.192989389770491,-0.389533904704642
0.190176910863198,0.158477471781877,0.190148307215519,-0.408516295608029
0.191315777887144,0.157843093308026,0.182015893900085,-0.432360391079949
0.191668697814991,0.156646155457977,0.177738648953898,-0.452229730279334
0.192698357879565,0.15621344509477,0.169807735398867,-0.465159186849027
0.193096716945324,0.15627153304852,0.150021734858535,-0.462680887095481
0.194044644190949,0.156298067985093,0.0997591447812814,-0.429306739899216
0.194711058220635,0.154935259642805,0.01899896663034,-0.345775359336551
0.195219987773105,0.153729845652176,0.0575564588546132,-0.195984294277818
0.195802567192775,0.153340600773487,0.119527320145779,-0.164731585226164
0.195705926135997,0.152798154097441,0.166088733345216,-0.167669954339751
0.196604068321364,0.152049890075801,0.178317049333584,-0.171426980347885
0.197178577473335,0.152251428334248,0.184800945169701,-0.175968536015079
0.197453855142294,0.151851026791776,0.186587714610371,-0.181073058754538
0.19793538897772,0.151599634507035,0.186632932288942,-0.186376793419054
0.198552621157759,0.15164031219978,0.185638597438117,-0.190244011344415
0.199476425313751,0.151822571548989,0.183662495858536,-0.194502862909765
0.201336728620833,0.151275039289202,0.182443155346464,-0.199932470202458
0.202497345174272,0.150191663817111,0.180744552248619,-0.203170866189916
0.203741519807811,0.148867062625125,0.178374875240158,-0.2066718717303
0.205024598255138,0.147382630966263,0.176614220314434,-0.211968461607777
0.2057543712692,0.1464939965001,0.174399493279573,-0.215403393278575
0.207803702522795,0.145929125596294,0.172505513205263,-0.218198434163287
0.209453180433146,0.145921536752359,0.169100813318571,-0.22017793920256
0.208660087994615,0.146636696007841,0.16495330557912,-0.222611660089015
0.20911840682447,0.145087568275192,0.161939393040553,-0.224614380423927
0.209510563177942,0.145054393804689,0.157957330439177,-0.226435023169861
0.210189885929469,0.14507168391349,0.154486442552721,-0.227973861533667
0.211090154301708,0.143960001554739,0.151506502402085,-0.227515281024586
0.212348775929869,0.14302373305574,0.147936003143216,-0.228334993261736
0.213696964489287,0.141341540737762,0.144646160688025,-0.22722559868835
0.21472933804959,0.141176722332628,0.140686951762544,-0.227783196502516
0.21458552811025,0.140492659724516,0.136573209969786,-0.226550897864607
0.214920512884037,0.140567406418026,0.134938855379648,-0.224844706168386
0.215791929103843,0.139676806334996,0.132761972756529,-0.223200863923222
0.216984005801059,0.138379687353688,0.131669237137469,-0.22094060095403
0.217828063041292,0.1366981627186,0.131025474213361,-0.218725512411539
0.218430161975876,0.136147491238448,0.129417495623152,-0.217597756114602
0.219158937579354,0.135815061389345,0.130531382146078,-0.21422918225255
0.219750635406758,0.13397314814481,0.130304103967864,-0.211479030572682
0.220727390139238,0.131435219846482,0.129604723786221,-0.208310185205758
0.221498332070203,0.129435137731888,0.130140775250727,-0.204658278162613
0.221468680570773,0.127907664122229,0.130662000635839,-0.20149449177474
0.221680720315451,0.125762206784638,0.131226410766748,-0.198682811682888
0.221993512010733,0.122757681680154,0.131932033380783,-0.195297579881778
0.222873893638609,0.11974563192882,0.132472652920499,-0.192389881692538
0.222715407580086,0.116845591284874,0.133976291504604,-0.190135929109291
0.222587726395879,0.11493517162682,0.13595024054674,-0.188041576901695
0.222315105567431,0.11243099086043,0.137674667589317,-0.186895200674295
0.221772086971337,0.109405019069242,0.139618725544304,-0.185352567896613
0.222138808008192,0.10803590171645,0.140315958237393,-0.185256266975394
0.221445457080463,0.10589107675972,0.140150934596242,-0.184648533377461
0.221168508391891,0.103958578893066,0.141205298457348,-0.182739675016195
0.220586928259696,0.10242194126313,0.142886177774258,-0.181294836943059
0.220100382436864,0.101017588820794,0.144947795726758,-0.180072342140732
0.219073569061513,0.0995359454948884,0.146857667477559,-0.179356257552912
0.21865543771578,0.0973239015149096,0.148257815578213,-0.178543118967461
0.217789432822514,0.0960368226468378,0.150030727444065,-0.178292541798969
0.216886222391387,0.0951410564750222,0.151809480184218,-0.177023350736214
0.215961949670024,0.0951259847452877,0.151585806194834,-0.175320021298954
0.214833968430966,0.0935151979615789,0.152199207007939,-0.172853132632685
0.214890836460587,0.09306852563355,0.154059509384864,-0.171606178949089
0.213970044687891,0.0927790926144003,0.154948792082453,-0.170299365749407
0.212488940417449,0.0929911499950708,0.154787282165332,-0.16974280628336
0.211179909842202,0.0918521661226625,0.155018737339091,-0.168019777290403
0.210874089226665,0.0908378126169442,0.155622617144341,-0.165901723462382
0.209428377799689,0.0911159484527626,0.15507599526322,-0.164045315153433
0.208771111798212,0.0914820355303934,0.156329170222585,-0.162654705935004
0.20834952365525,0.0919060824941167,0.157403542029659,-0.160431659782824
0.208213217657302,0.0930512010882596,0.158618832316816,-0.158530008858765
0.207941374123242,0.093825509941112,0.160445817885873,-0.157339938953572
0.207241907469125,0.093173023519564,0.161390590704443,-0.155338821380957
0.207043660179384,0.0939901539126778,0.16269208143176,-0.153097146341041
0.207013284362837,0.0942753046238339,0.164993479366127,-0.150496347249001
0.207159171093129,0.0944547918713731,0.166467560147657,-0.148866106412152
0.205527873195186,0.0947719564406806,0.168255999908888,-0.145848098934529
0.205521070859258,0.0947883362495831,0.169435355428841,-0.144330436426448
0.204909360947088,0.0957241229167036,0.171138366742251,-0.141893427568787
0.204406075273517,0.0965002079270506,0.172895688952339,-0.13934734821023
0.204124362459344,0.0985868285613493,0.174847675364908,-0.136987403177747
0.203224351006287,0.100140553356305,0.176765175994662,-0.134000123237943
0.202015977165819,0.101484588841292,0.178477424529438,-0.131947157721849
0.200756868689035,0.103068868679237,0.180813654945076,-0.130108882018389
0.199643356119455,0.103780752324386,0.183553233474389,-0.127270196003278
0.199436664199519,0.10519858988314,0.184002643070819,-0.123905995827931
0.198988424678118,0.106539155847913,0.185845675071022,-0.121279245620827
0.198137725803241,0.108094757543861,0.186876461808152,-0.118562814185424
0.196763791689634,0.110039106649735,0.188362227987192,-0.115389541582375
0.196113797922091,0.111133639645905,0.188911504903414,-0.11273972886308
0.194427675173062,0.112789868968254,0.189254406050398,-0.110015228678782
0.193815856732609,0.114021015617082,0.190046470172307,-0.1073600940938
0.193546405402532,0.115668214609592,0.189482044103676,-0.104516477510786
0.192394970309806,0.1170084358452,0.188855942389891,-0.101656443465758
0.192734837361239,0.118616881876974,0.188744451544034,-0.0990493381520391
0.192203298029605,0.120465296480408,0.187992086378078,-0.0970239781148459
0.191626320027049,0.120981464887363,0.187113280044378,-0.0959362808110855
0.190742827790528,0.12224122886266,0.186621026376918,-0.0946735522856032
0.189967325133584,0.12304169138723,0.186003948491689,-0.0934319038775699
0.18891629472197,0.125287463145645,0.184766016809898,-0.0927896541564844
0.188948489757365,0.127024880258218,0.182938311732426,-0.0920980743097966
0.187521309788851,0.128768660518598,0.182045153402078,-0.0908512463716718
0.187360421344842,0.130466731677513,0.181766756990242,-0.0910362888768891
0.186504042534752,0.131733553721226,0.181217442775744,-0.0914495009422872
0.185874619692008,0.133092481911055,0.180493210157894,-0.091419638305122
0.185606607712152,0.134274990795846,0.180062036221977,-0.0913543140148053
0.184460219281574,0.135809528275307,0.179381757926224,-0.0914125731399583
0.183797022650706,0.136946062289792,0.178411287992471,-0.0925647693708622
0.184762539012494,0.138403206977381,0.177771788452267,-0.093436738593966
0.18426295984528,0.139258411903182,0.176418026365434,-0.0948774946471874
0.183827703567056,0.14040146236691,0.175820511214515,-0.0955062470750576
0.185361603142797,0.141335810905783,0.174840098835347,-0.0974785901108863
0.186066901097629,0.14246833729875,0.174584423923757,-0.10029116645334
0.185833153322305,0.143016267784661,0.173941139556928,-0.101875791055019
0.185908731262544,0.143346006296115,0.173032852502708,-0.104482661894257
0.186638933211173,0.144573008953835,0.172386515619718,-0.106651435057123
0.187806706986527,0.145718475585618,0.171045092161067,-0.108366965326932
0.188923166576817,0.146838663941358,0.170047994327617,-0.110008962735731
0.189766745132463,0.147779405729612,0.169554737696485,-0.111647843847566
0.190254383814577,0.148748919334761,0.168192026733727,-0.11396960540197
0.190652942551616,0.149066451900528,0.166496892703553,-0.116445712452106
0.191525500115365,0.148290677718791,0.164221566742245,-0.118873741593941
0.19215325695851,0.148803464479027,0.161045670744824,-0.120833285943613
0.193229366302532,0.14918501002077,0.158950832788973,-0.12314515666884
0.19450504886266,0.148884443549035,0.154444189152309,-0.124975835649875
0.196051589805213,0.149363997777306,0.150201038882168,-0.126180268630048
0.197524721461683,0.148694364419716,0.144217278253142,-0.126092849538963
0.199179737248821,0.148223352846665,0.137952934880682,-0.123406091614627
0.201414680072021,0.147640955822742,0.132034175646457,-0.122754920156925
0.202518672293574,0.146102112404624,0.125009432363633,-0.11946753423797
0.204211495517109,0.144909884183264,0.117057834775143,-0.11485090683231
0.205378833479384,0.142759207455781,0.109774604390846,-0.108264535502101
0.206049206566623,0.140069476466725,0.104751553196955,-0.0976112636349396
0.206206483781244,0.136715467257526,0.100117824286846,-0.0834337841702961
0.207556704023846,0.13366865068368,0.0993889045902512,-0.070220678804095
0.207642732958507,0.129466817810016,0.102466894422377,-0.0587427731785346
0.208150760254885,0.126039561288879,0.108303338475806,-0.0483832336853298
0.20704185888445,0.123088114946272,0.115293619905171,-0.039825502537367
0.206770188506529,0.119315538543641,0.123685070912756,-0.0357731488958727
0.204308295636483,0.115300136587987,0.129578049359625,-0.0337928710257553
0.20105570628083,0.111543885189934,0.132527117919243,-0.0356445016508996
0.198138574733269,0.107614826679833,0.133926194269441,-0.0359796550887524
0.194037508723921,0.104938267605604,0.133836517195081,-0.0366432911117168
0.190043768481552,0.102041140408696,0.132337004628546,-0.038480860920211
0.186638985859871,0.0989151585817633,0.128061200856201,-0.0384177108394098
0.183082711981311,0.0965532940829341,0.12125905448438,-0.0384530319274629
0.179352677945035,0.0938483624495582,0.112956083996518,-0.0376136791049743
0.17556282792565,0.091519354931108,0.100824948345804,-0.0364799482667703
0.17161118555564,0.0895675259706394,0.0854349082407779,-0.0283853093820452
0.167353108630329,0.0883292726960722,0.0753860701668568,-0.010943271130751
0.163427695420088,0.0873371564450438,0.0696452335260387,0.00753565826222353
0.160500218060937,0.0867958024460853,0.0711147017904415,0.0288834692709799
0.157983519956205,0.0861437760308405,0.0810751888252705,0.0496319552444473
0.155694648850492,0.0859066458992675,0.104676389152961,0.0616091377115662
0.153818858726287,0.085862248710996,0.127598158402381,0.0655645123040994
0.150274841577253,0.0869543587139231,0.147211722041278,0.068898725648476
0.148330307004013,0.08757243415137,0.162306065817366,0.0604704488442328
0.147218941192107,0.0875883584405502,0.173841809410127,0.0516317373369114
0.145622969572232,0.0869263697673464,0.179177174874411,0.039221162882985
0.144516911733121,0.0871777154928648,0.18225870961107,0.0291497758853278
0.142697147378993,0.0855170749312019,0.184052141220301,0.0220907365768942
0.14169663513909,0.0859669476497554,0.185348063775052,0.0154908345430121
0.140769919871678,0.0856162189334865,0.185501887656792,0.00914454612089968
0.140124440091923,0.0841724723274665,0.185606831321995,0.00456340825764621
0.139459853701329,0.0834087225483203,0.185675522471534,0.00135028774868003
0.138243788673276,0.082740396982948,0.185377833876396,-0.00179576757490672
0.137693419975956,0.0822141069041831,0.18611948297334,-0.00588559040181304
0.137282544272819,0.0816187092588012,0.186704294055344,-0.00774543267628629
0.136793244378205,0.0813544343761515,0.186114486541426,-0.0105553557364955
0.1360584560675,0.0803194402258623,0.186072140182688,-0.0136411901361652
0.135526122264246,0.0791797921949772,0.185799271231815,-0.0163404548747446
0.135481470976713,0.0794536733008377,0.185586250997827,-0.0193002130692129
0.134795639252841,0.0791696291738717,0.185273834644926,-0.0214891106184121
0.133937491607638,0.0787441842595659,0.185105730538544,-0.0227396782984829
0.134307946193592,0.0784270852145659,0.184622665580371,-0.0236133352634675
0.133881920020447,0.0783124875263857,0.183683435930315,-0.0250591470038998
0.133668969465933,0.0778620994737825,0.183008753938829,-0.0258345664144053
0.133268727094628,0.0776114587097123,0.183395425263207,-0.0273569430749267
0.132167335195296,0.0774626856111419,0.182676792804932,-0.0292009459316482
0.131712626757899,0.077380269198334,0.18201181548788,-0.0304733467138287
0.131559350453449,0.0770237307333031,0.180495761788537,-0.0315921598548717
0.130810641689389,0.076698657876841,0.180892496738215,-0.0330807967465958
0.129933407800163,0.0762117764268593,0.180419020427464,-0.0339655711180249
0.129081616182311,0.0756302130987118,0.179511567477869,-0.0344462921193038
0.129264598992842,0.0755047433556344,0.179386949600888,-0.0349418305578161
0.128518354452541,0.0747174373841783,0.179235009100431,-0.0361374282266685
0.128059334397574,0.0743855870779845,0.178273395740185,-0.0379525183911453
0.12656897614866,0.074114440813766,0.177468028178729,-0.0392434270067176
0.126039631423753,0.0744064088309492,0.177664815149543,-0.0397945945002973
0.125304825802808,0.0747395497826166,0.177344748150222,-0.0402396437169758
0.124290687213187,0.0747683566559519,0.177402021617347,-0.0417417296175486
0.123617068117979,0.0745039749869802,0.177452270726637,-0.0418713559574429
0.123560994383763,0.07432274647097,0.177748269186235,-0.042336815875516
0.121732171798102,0.0747005545093838,0.17752341968852,-0.0426189614782389
0.121471113837801,0.0745995310601953,0.17717382705356,-0.0438290722948195
0.12111068358495,0.0740192247003379,0.176769020637936,-0.0450097904819343
0.120456839383778,0.0745213685408616,0.177276645466013,-0.0453735752970789
0.120716719591003,0.0741838860951743,0.177385038451567,-0.0462001807416995
0.120071865279327,0.0736498126442298,0.178243654918802,-0.046840479635856
0.120882144394593,0.0735879161050387,0.178847570847355,-0.0471163596165992
0.120707426803448,0.0740933323265132,0.179064177265121,-0.0474344318468831
0.120958256892164,0.0744279244009453,0.17966634167424,-0.0480492964301048
0.120629323451882,0.0751449912698283,0.180264719864308,-0.0483571971305538
0.119883718447424,0.0755454581571252,0.179991739939458,-0.0486674496822247
0.119329352201387,0.0763255400089009,0.180653925526837,-0.048495103306299
0.118826349593815,0.0771506781184249,0.180489091864555,-0.0487285944956089
0.118170374439659,0.0777328863326727,0.180628207196613,-0.0495649707758714
0.117784899891756,0.0784593810028177,0.18052491409573,-0.050035359298662
0.117414897336975,0.0785295497403171,0.181280298228734,-0.0512568277710481
0.117446339942042,0.0779366808333488,0.181859277893262,-0.0519621985607182
0.116479203459947,0.0794482950314749,0.181995221643604,-0.051999712517832
0.116702645622004,0.0792576285661693,0.182113154995134,-0.0526704852489222
0.116442794208484,0.0797875562798788,0.182381195889594,-0.0535078349193428
0.116517608237756,0.080433920942089,0.181714202139583,-0.0545238390275041
0.117718718564346,0.0807718651174177,0.181663286376435,-0.0553418817443338
0.118626057731464,0.080865087635164,0.181472506443795,-0.0561729469585972
0.119005260085501,0.0820425235979356,0.180997400118162,-0.0576331583498279
0.119417085123814,0.0831083097915181,0.180651985198968,-0.0597792656134124
0.120767658669655,0.084328399658267,0.179882408508549,-0.0605779213147276
0.121436960438486,0.0848901792487884,0.179055099348823,-0.0614661534289781
0.122216493915325,0.0856625755223874,0.177863213424038,-0.0631604195290182
0.124476355155662,0.0862804659357691,0.17593248288825,-0.0639385693895201
0.126666385302354,0.0868887209487004,0.174890283227501,-0.0654701479130071
0.129346148709943,0.0872916946044064,0.173107233162206,-0.0667589785644004
0.130855863530996,0.087781892233948,0.170181606501377,-0.0684599364231065
0.133504881946293,0.0879083846274012,0.167625365824712,-0.069144583319898
0.136402346677364,0.0875980958530161,0.164695427554182,-0.0686003834704374
0.139983171195965,0.0870392522797619,0.16098190014942,-0.06929720021224
0.14340392340373,0.0860582332778456,0.156632143100148,-0.0706880004678599
0.147810332872022,0.0831764600101102,0.152748497199295,-0.069046788202754
0.151271214678687,0.0789456963202146,0.148338323008253,-0.0715101302048908
0.155255283780451,0.0747344221137184,0.142904354740934,-0.0734029111862033
0.158227559856616,0.0694545431929681,0.135103370135867,-0.0761628981696059
0.160745067674751,0.0628685491680495,0.125648676520075,-0.0765088567520433
0.16210594777016,0.055461413256198,0.113706985788622,-0.0754748648768007
0.160106033888651,0.0473834671517832,0.100637897197947,-0.0732503220117615
0.157002565641347,0.0394588907850249,0.0847596655199604,-0.064853924052665
0.152016031455514,0.0331472630443127,0.0695461572442345,-0.0472346908353937
0.146776676950724,0.026155241579317,0.0534155758522716,-0.0192702447893765
0.14088241463818,0.0218037129874209,0.0476234742343015,0.0209858735410345
0.134464979673644,0.0196388814233828,0.0789029562844336,0.0635457463378725
0.127675674631605,0.0173963827822921,0.12714212027091,0.0742899392332957
0.121942789761672,0.0165796954303243,0.154718595362657,0.0778471107389061
0.117602298441972,0.0152510656707116,0.174412837217252,0.0728097598993556
0.113608990317312,0.0158858293139678,0.18645424221622,0.0643075623354074
0.110609796067075,0.0169697458284782,0.193756374163613,0.0569075500292129
0.10912634146466,0.0188336014294756,0.198485322147005,0.048862684022861
0.108083597605889,0.0209684108870979,0.200683422508897,0.0428836506466556
0.105907819206901,0.021139433448455,0.202395091941115,0.0371070365841105
0.105325257248096,0.0219468441990164,0.204117190436424,0.0335215552010873
0.104721494678452,0.0234524921615799,0.205797842676065,0.0292795707831737
0.105029690797542,0.0249866426373684,0.206834897325069,0.0244219836295784
0.104909862622383,0.0253328915086814,0.207354222510437,0.0213045172843606
0.105473257148099,0.0253953994661583,0.206946810108906,0.0177730427584865
0.106578452310883,0.0257276596413091,0.207853928195939,0.0146889180484153
0.107812030127999,0.0254978398285345,0.208739019445922,0.0118338656941977
0.108953280983713,0.0241440643693014,0.209464342910157,0.00877096973747098
0.11039491151664,0.0239476398193164,0.209207155550154,0.00671610180740877
0.112296610483983,0.0237015712213544,0.209142882868622,0.00456665671278893
0.112534974494528,0.0222774813535147,0.209600456739526,0.00278784479929251
0.113232113151508,0.0208657244693921,0.210212497481927,0.000992626045919248
0.114259092379264,0.0189986298006317,0.20986304276737,-0.000608201126717027
0.114606237177414,0.017321620435736,0.209243554865909,-0.00242080941404529
0.114747708633976,0.0151637778305763,0.208926664761459,-0.00394175373803075
0.114993811579945,0.0130691136352987,0.208742191094123,-0.00517077476781421
0.115143532897744,0.0111792330560472,0.207557676663469,-0.00634826242650594
0.114382332705963,0.00919079108390809,0.207017563579154,-0.00772548340727594
0.112524962539119,0.00705662967767946,0.206598087243486,-0.0094064209747004
0.1105687424572,0.0067034770076275,0.206044969522478,-0.0109187001800155
0.107765968368667,0.00569210745728032,0.20641791049157,-0.0123685332234584
0.10520515691975,0.00402903820044735,0.206117185558959,-0.013687460492874
0.103768657595314,0.00268407570074445,0.205248926534061,-0.0153617983604373
0.102295203053901,0.00199116914706216,0.204816578159739,-0.016290405314154
0.100500679242039,0.00136231732259709,0.203896750718613,-0.0177961779359176
0.0986794066357215,0.000114836017983454,0.202853434548247,-0.0191711269438024
0.0967483063831528,0.000161076136959764,0.202581961343078,-0.0200694331804437
0.0940723452187079,0.000364197261722803,0.202390694088095,-0.0216391622824246
0.0921092413995177,0.000156619793687305,0.201733010035487,-0.0231561951180718
0.090079663846459,0.000304700706957864,0.201144851756674,-0.0245532314064196
0.0890783630874686,0.000657988570005198,0.200416353505137,-0.0257461764677913
0.0874246113087937,0.0013968439964924,0.19945012707776,-0.0274896095567165
0.0858680722223714,0.00146327307765878,0.19884391950504,-0.0286990972227946
0.0848309095445692,0.00218445206710382,0.198207550070352,-0.0299555961665672
0.0838757091842621,0.00284147734690996,0.197218768464463,-0.0315944520406817
0.0833937785505765,0.00400516275226996,0.195743402258444,-0.0336262113154952
0.0824155885535432,0.0036104683832149,0.194774785247311,-0.0350878999872266
0.0805882790587737,0.00400639144914893,0.193495821626472,-0.0366586587769528
0.078815290438103,0.00478921097405391,0.192058281756568,-0.0378423005903262
0.0777756244328592,0.00531748702414384,0.190526324637474,-0.0381587102870249
0.07639929778567,0.00577780764838288,0.188434952470317,-0.038255416681204
0.0752827974353717,0.00736976094717111,0.187001305841613,-0.0394098076909573
0.0745908703690908,0.00800519677259114,0.185415523297357,-0.0403214333266161
0.0743104863063534,0.00927442922235974,0.184451612421467,-0.0408791104844505
0.0732171689109803,0.0100572078939428,0.18227371876025,-0.0413926747017292
0.0719633584717986,0.0103314062129291,0.18055926096133,-0.0428444688906481
0.0707994783783088,0.0111880959555318,0.179329214981052,-0.0436238574400478
0.0697359664851209,0.0121061551789608,0.179400733024098,-0.0442519546408756
0.0694141920330077,0.0129532097172199,0.178333737595177,-0.0445054970819157
0.0694106008023528,0.013493632281471,0.177976531963207,-0.0448873829463746
0.0681323633265671,0.0148456207000667,0.177541174711093,-0.0453098612434824
0.0678407477345513,0.0154731640411048,0.176605735401645,-0.0449279854713183
0.0669868732657965,0.0160745753281355,0.175133290494602,-0.0449354906138235
0.0658061635176166,0.0173358753959979,0.173676054105919,-0.0443725981838163
0.0655961047567281,0.0184466764087926,0.17330115109065,-0.0446157535247041
0.0650345017470107,0.0192123986697915,0.172977320984816,-0.0447412200475987
0.064853692219728,0.0200265268927014,0.171836102734367,-0.0451936766557485
0.0643839823318569,0.0203840712560529,0.171422159319077,-0.0446838711565422
0.0641545769597197,0.0208958947472035,0.171770795834629,-0.0445605623738231
0.0637105300127196,0.0216916974393942,0.171130945976088,-0.0449370172821164
0.0632623151393499,0.02227008755901,0.170307372246937,-0.045870543239142
0.063524193497872,0.0227872827727014,0.169355405929196,-0.0461253527302807
0.0636303143488947,0.0238013651642216,0.169529459634767,-0.04674290089959
0.0632607299967143,0.0243328177954163,0.16921816602296,-0.0473729955785472
0.0624488038155506,0.0242868864765945,0.168572633366709,-0.0480867743351449
0.0619394122622842,0.0252306808192574,0.168630578617101,-0.0492724559302684
0.0616964792283581,0.0257063512151807,0.168532041163857,-0.0506878624447481
0.0622652519079097,0.0267524791170765,0.168590662751732,-0.0521162318731128
0.0614314041515632,0.0262742610669899,0.166843496929393,-0.0551026100526105
0.0611071099539774,0.0263596049458377,0.167524254546766,-0.0591891041898486
0.0606533395778227,0.0268148422586317,0.166952630878629,-0.0643632422344134
0.0607508016319512,0.0265605978104063,0.165715617917363,-0.0707940738449179
0.0611444959328843,0.0260658024878471,0.163915849893789,-0.0764306869662292
0.0612803681858221,0.0264600923241309,0.163396798508165,-0.0854926984695126
0.0604535471910649,0.0266583121646547,0.160958610799541,-0.0949844228072883
0.060820100154288,0.0269436453894425,0.155558889061369,-0.10745185563558
0.0609631837318013,0.0266164046514217,0.14802525803009,-0.124724828687216
0.0601599903111711,0.025927142469126,0.145912855902272,-0.155101961136387
0.0599203580589567,0.0257190417114868,0.140794478628006,-0.19313705626581
0.0600947584603812,0.0257990399364535,0.13666022929922,-0.233978595924309
0.0605655652017749,0.024932738313095,0.115770309397274,-0.296520550880722
0.06104963794827,0.0246132032143395,0.0122773896436193,-0.351343015255682
0.0610132216469212,0.0245263424577262,-0.0146656348628682,-0.351038413159903
0.0615344322540772,0.0241706671929493,-0.00882665045533501,-0.267862787866575
0.0618754432072445,0.023394494067598,-0.128113686300303,-0.269292703449715
0.0623221784832099,0.0225499498605531,-0.315213531215753,-0.0141130742462765
0.0627977239626462,0.0220422018164197,0.146477563462116,0.40011395035079
0.0623154025380282,0.021620794921829,0.116714788500266,0.240833499845134
0.0616687443070656,0.0212757033367685,0.147619833402446,0.203337648540758
0.0610994208226418,0.0208403397323503,0.14333764540806,0.176110333772944
0.0603460252820639,0.021000093976569,0.143047043219279,0.170578281317002
0.059461247394135,0.0201426474681843,0.133567439373266,0.15212183341252
0.0582174929624618,0.0194933058483284,0.134099629521553,0.119455561811565
0.0576197486639749,0.0195481204788177,0.134752934856748,0.0981358815075633
0.0564307244685117,0.0189458793725504,0.135170727882001,0.081439342788399
0.0549811322458766,0.0188716549702875,0.1390750726495,0.0718678643359909
0.0549445075980838,0.0192739349595677,0.142206933641846,0.0627418350479262
0.0539889346104356,0.0189138293934524,0.144589683459792,0.0560288804669433
0.0526413413384099,0.0190531030968737,0.147364976734642,0.0496460355449714
0.0516834837439468,0.0189946759445797,0.15094679741212,0.0440873028683296
0.0511957233574884,0.0186224590033691,0.154657271375436,0.0407669279080956
0.0501564927048271,0.0191423343582432,0.158966819264048,0.0380882839117487
0.0491579151328262,0.0196015061696316,0.16282307071101,0.0363818333630289
0.0486153153891036,0.0196901675634711,0.167399645301791,0.0343774675095747
0.0479694947296246,0.0200697605747153,0.171315288575207,0.0309812799702014
0.0477235203057478,0.0209108736668173,0.176039089774577,0.0290202229025095
0.0469546821635041,0.021185572520177,0.180138258371077,0.0262107445476306
0.0459254905044046,0.0211887037786036,0.184058924825019,0.0241743977290596
0.0458635242718287,0.0219833531681536,0.186782661853296,0.0224313042806446
0.0449670397211673,0.0220107821932909,0.190678134015126,0.0217604349988523
0.0445446729855124,0.022818943679432,0.194487857580829,0.0209993277614279
0.0445080647679443,0.024047871265204,0.198208082799574,0.0201873213886355
0.0434780243890437,0.0246351669883081,0.199489247495307,0.0198755544064335
0.0436312861835172,0.0249755782765417,0.201969590316417,0.0201282810411405
0.0437926236764912,0.0265506107430631,0.204618738857604,0.0213307609352722
0.0437414427840128,0.0270420416630165,0.207963088881584,0.0211588567058824
0.0432767708466591,0.0278026451466505,0.210593866237493,0.0225710971967177
0.0430897372409449,0.0284859688690828,0.213424833622607,0.0243543689990308
0.0438752261328578,0.0284163657739822,0.214731404109798,0.0262870100307427
0.0431698519911606,0.0288574778884541,0.216093171165771,0.0288550372127087
0.043073828489819,0.0289124815499648,0.216858568676064,0.0318874520650639
0.0430285721245338,0.029871000826586,0.216624751315086,0.0345337639717565
0.042714191838359,0.0306355532652186,0.215879569381193,0.0374605583385888
0.0427112945802387,0.0316266053989677,0.213983893444831,0.04052467870624
0.0427561397790267,0.0327396474681005,0.212027342575668,0.0423059929301942
0.0432372173700074,0.0331235899775748,0.210045856187447,0.0437023155885948
0.0439186859548153,0.0335278140202129,0.206962350924168,0.044626033299677
0.0436510820670182,0.0342541269176175,0.203053290700862,0.0434301142928295
0.0441795486319,0.0347199718433461,0.200104020659725,0.0429139376348839
0.0447687767641292,0.0347309850113228,0.196983430350566,0.0421530839515513
0.0447484109272905,0.0352908157128862,0.194487182573177,0.0397823842519806
0.0449585259061602,0.0354243364064123,0.192316002201877,0.0372902318855996
0.0450000864815694,0.0355466615472517,0.189795688150401,0.0356351289066976
0.0446339453072767,0.035085282282903,0.188703324700104,0.0327091509265216
0.0442939722307254,0.0350770004963855,0.187168512929025,0.0310071048236847
0.0444611519859529,0.0357121484011025,0.185441711490443,0.0285800800992153
0.044202995672977,0.0361070410972653,0.18440069616692,0.0264651458828768
0.0438595416525746,0.0367795058853325,0.183740940411455,0.0248391207136256
0.0439799965304359,0.0375259444950798,0.183241768224318,0.0235962486247773
0.044090221716286,0.0381213164368364,0.183128504173709,0.0224729658593128
0.0435631120040587,0.0390822780278785,0.182665192782648,0.0204776442401194
0.0448208616523015,0.0383310502551336,0.182904717281266,0.0196844783867907
0.0445766005822218,0.0384529766639586,0.18165701741435,0.0189878976417461
0.0435182717125133,0.0392374110817613,0.18144427493193,0.0193691204746833
0.0427568550472878,0.0399635570218198,0.179865604334656,0.0183845876325084
0.042659049023928,0.040422670191836,0.178596185099589,0.018129293444549
0.0422722183559093,0.0412764071546508,0.177148774350525,0.0175803544567419
0.0416490555743794,0.0420279268538894,0.174432282033663,0.0165761698913481
0.0408307905487068,0.0431694049278731,0.172572627359261,0.0158748622484996
0.0396023099033351,0.0438339264068374,0.170550107467767,0.0166104945662905
0.0393075429547681,0.045497645852878,0.168091779410086,0.015629945912389
0.0390292956096397,0.0464402275841006,0.166138482215684,0.0143016196952751
0.0389213521673423,0.0482865717566912,0.164237207105667,0.0132029752594907
0.0382708135965372,0.0498330954264794,0.162618656423175,0.0110655650729655
0.0378410868292354,0.050847859908664,0.160290378390711,0.00830292095956871
0.0376332091738447,0.0519505398995112,0.157591287908626,0.00565787139145542
0.0370770872910146,0.0527480314422671,0.155239452423301,0.00265483062614808
0.0367659245213871,0.0541574159510473,0.152798265369177,-0.000776583508095817
0.0358962697522586,0.055662758490746,0.15109980509421,-0.00508727522448129
0.0346957629245846,0.0571374289659801,0.147492096374503,-0.00954260843673847
0.0343367589381942,0.0585416709774035,0.143390039703363,-0.0148508206504447
0.0340091567447984,0.0603043810782229,0.138722334776133,-0.0211006382785856
0.0339469868634746,0.0626361939323261,0.132708803820983,-0.0286988057615165
0.0339637057174281,0.0648283013590761,0.126314115360591,-0.0365927147878052
0.0342252341805187,0.0665945118897978,0.118377596661518,-0.0467150466341343
0.0338042006834575,0.0685219998295285,0.10750007118577,-0.0579333966059719
0.0332657453732506,0.0698781768884496,0.0939133998979785,-0.0701580844882702
0.0335618289533674,0.0722097598316567,0.0741015734780321,-0.084011681434023
0.0341948885955863,0.0743695181411328,0.0464669358387514,-0.0973061824482468
0.0339469082435328,0.076848728533465,0.0031500291346402,-0.0963313886484304
0.0349709425877181,0.0787222722113425,-0.0562874853753806,-0.0755236852073016
0.0354673647400283,0.0806284502134239,-0.130331257215369,0.00415382435920904
0.0362559306512228,0.0841722147086585,-0.110254284543617,0.199518411611079
0.0370125886390656,0.0864491692730511,0.155946763429973,0.157102305912008
0.037782878152242,0.0890829148863569,0.0971713209705034,0.124049421287146
0.0388189024394633,0.0916992698975002,0.0941702421667562,0.0862976611782534
0.0401091228416042,0.0942629589272845,0.0968643220033207,0.0693215410925927
0.0414511034675056,0.0977428593128005,0.0988843228625603,0.0602928163894158
0.0430624641321028,0.0999441700734007,0.100304162688108,0.0530367007676447
0.0441207232411851,0.102092449842012,0.100465768347191,0.0478867420002984
0.0462695525962369,0.105421530344745,0.100084863003903,0.0443958665084362
0.0482100277051831,0.108657144958238,0.09979852516478,0.0410596806885633
0.0498412293798332,0.110468824783099,0.0997383267339538,0.0382589330050334
0.0525098632929833,0.112677578738275,0.0999790396827872,0.0358406788732801
0.0540136998850181,0.115078517170397,0.0999628656439516,0.0333708040977479
0.054354886056621,0.117061401063009,0.0996589829262139,0.031639292153806
0.054035960022611,0.119294369976907,0.0989738537701444,0.0304407426011215
0.0542293997678428,0.122403702305839,0.098744555199083,0.0286151542796837
0.0522920379100479,0.125776500070927,0.0992074160642471,0.0271374228417109
0.0482582557260334,0.129090735640195,0.0989922893100416,0.0258221060391314
0.0426245223384154,0.133271248327729,0.0989690945428184,0.0249242770931176
0.0372763690312886,0.138695799112814,0.098324640376717,0.0241411418856252
0.0285089122314256,0.143197193034949,0.0981837413338423,0.0237297920006372
0.0158806333682916,0.149115050226618,0.0977621102304748,0.023461894445732
0.00317039540195568,0.161242197708023,0.0979245273435618,0.0234634337819939
-0.0156215635953354,0.173714228613869,0.0982524371738317,0.022299710358204
-0.0353139347746791,0.188775794988837,0.0989911157477466,0.0220438806720451
-0.0470773837439089,0.203658751658088,0.099636488272506,0.0212536077954357
-0.0596657387792832,0.212986391997701,0.0999234173544641,0.0209167827660322
-0.0538214483491821,0.213179812473749,0.100983749560441,0.0195715916066784
-0.0294768677593051,0.222536406042828,0.102254476333516,0.018532927141023
-0.00801209372357914,0.220873792533321,0.102697110507842,0.0177646315194311
0.0223786323302388,0.218940015747576,0.103288605646084,0.0169608506047026
0.0460508082150969,0.205954017572843,0.103773247099403,0.0170968531716037
0.0727674742188379,0.193938812516559,0.104492283108947,0.0159318491763202
0.0982622186277705,0.170293212749401,0.106298576090587,0.0144046712887522
0.102467611521068,0.139994674123634,0.106993526401595,0.0135296708497244
0.0960380358288241,0.121448088781606,0.107797106175652,0.0127412636899924
0.0909162577701128,0.111066267611702,0.109123023641121,0.0118078806555842
0.0847883181620425,0.101134295143074,0.110154410111089,0.00983420416209996
0.0807744128635129,0.0950272587195782,0.110615522760195,0.00800733915327109
0.0764419152852939,0.090305778797157,0.111868436518215,0.00643547977216469
0.0720711578362851,0.0851707241015724,0.11216608956211,0.00495463946543092
0.0684046432691911,0.0827330526545696,0.111950270643534,0.00358104582816995
0.0673952503581093,0.0798300416182499,0.112283955317332,0.00205667739242246
0.0667739157024954,0.0768730662660326,0.112327883504794,0.000524346581606679
0.066674825836005,0.0745702932982452,0.1126226445691,-0.000808742826899334
0.0658433833877695,0.0716391280938658,0.113489808823612,-0.00274121488717387
0.0649457695206874,0.0677899071185272,0.114214548708331,-0.00439743484447325
0.0642429302327385,0.0626846678506651,0.114600172835238,-0.00635741816237257
0.0638472605768407,0.0568623474829141,0.115459743144694,-0.00819558956449808
0.0622223160660431,0.0508247363606349,0.115347202511637,-0.00972397071108146
0.0589770336919251,0.0446913644925451,0.115885168094816,-0.0120486287655185
0.0551503874629134,0.03944990218712,0.116069002143812,-0.0141421411874939
0.0506571474596705,0.0335399457838631,0.117054126371013,-0.0165443780089717
0.0475853751886056,0.0283916237018904,0.11729810776713,-0.0186883707194196
0.0443469665754221,0.0244933812986883,0.117882698146416,-0.0203333367384919
0.0403328703048199,0.020152111990121,0.117282313106764,-0.0227677721908649
0.0356964451115238,0.017457420212657,0.117613777203806,-0.0246747952046787
0.0311768944451673,0.0152328806642605,0.118587955806397,-0.0272499543148695
0.0277773369986652,0.0134632581210957,0.11865358160117,-0.0292296952841648
0.0246134571454204,0.0121981171076069,0.118528397705946,-0.031861405893441
0.0221492477703593,0.0105882670921272,0.120071432375058,-0.0339761736207871
0.0197523552456678,0.00945401271281836,0.120513652213061,-0.0363059053618457
0.0181947155318654,0.00864860397577733,0.121810798665344,-0.0387524725811979
0.0159736684088301,0.00776731403360811,0.12159593522975,-0.0415037413512913
0.0139639979938284,0.00613013716654055,0.12244634434049,-0.0437903894421963
0.0129377604977391,0.00507020842038952,0.121765155595091,-0.0462094560785044
0.013236580723285,0.00456950459829677,0.121849188580719,-0.048585585090284
0.0132225473756244,0.00345174629081229,0.122471675529241,-0.0509401891285218
0.0137478720430703,0.00266288530895742,0.12277633236503,-0.0540974632630624
0.0138968953455354,0.00221483987330796,0.123332761825007,-0.0567598309366428
0.0141507075020207,0.00219496913346195,0.123376334586567,-0.059498378948693
0.0146471772676437,0.00133503270668704,0.125037246442064,-0.0625403818623572
0.0154845726785867,0.000308517056024367,0.125533877126954,-0.0653252825147735
0.0162873942192386,0.000305230579990301,0.126156603184777,-0.0672619565069389
0.0172247780362872,-0.000290159064346346,0.127603893273648,-0.069748024362633
0.0182444210209194,-0.000650357825217941,0.128618055707873,-0.0729616773837365
0.0187512914547989,-0.000309040012433879,0.13077224596993,-0.0758258173445014
0.0186847529910312,0.0003223944590754,0.133312214966535,-0.0783755366422526
0.0194269152762882,0.000163298873895067,0.135823162026833,-0.0822220219973746
0.0201830747991874,-0.000253502947686398,0.139261589619524,-0.0854970726464614
0.0204497521506876,-0.00141690804622116,0.143468865320501,-0.0886624224274737
0.0214661520811293,-0.00196121256837643,0.149857628737278,-0.091437074670363
0.0217690305434015,-0.00173145743093055,0.157961769311809,-0.0933662870000865
0.022713510017451,-0.0013119241708207,0.168427773495428,-0.0943768906858112
0.0232167691370162,-0.000909223874739646,0.178770190869488,-0.0902675620680401
0.0238191921723002,-7.22652595472565e-05,0.189561850602143,-0.0840751059344677
0.024250534726077,0.000118814359287404,0.201482271898425,-0.0751832736289293
0.0244532917566092,0.000737736964716251,0.208403329356961,-0.0596360285062046
0.0246576443961432,0.00112911003142494,0.21597197458813,-0.0376324644190318
0.0250939087707188,0.00150377503203549,0.217113070027839,-0.0016286911463429
0.0249519149321215,0.0015248563600756,0.204795579690441,0.0351842254590518
0.0259162212431422,0.0016285747079264,0.184526915728153,0.0595053360226778
0.0258666741981451,0.00232501355860831,0.160472718142975,0.0772158269581662
0.0270768852832662,0.00393625431770558,0.135227085416976,0.0897889101868974
0.0273146689232512,0.00438600627959579,0.117231576765474,0.0994431869243255
0.0271487289148843,0.00590039431382804,0.103148871807588,0.113859682647306
0.0276761499441392,0.0067156990127357,0.0915803164497571,0.124902217007032
0.0275316313675891,0.00707384935316362,0.0773673845731255,0.133461177677509
0.0272503620927443,0.00760355459655344,0.0677571872152496,0.137250877248733
0.026807784618551,0.00849942177293557,0.0561039153395993,0.147661951917017
0.0268725923753034,0.00917476166010102,0.0557453724406992,0.159724411589227
0.0271827334768382,0.0100361523990774,0.0612781326736011,0.174148539792535
0.0268414808669422,0.0112396871422939,0.0788669386734732,0.185600583772727
0.0268065247131509,0.0114748993484943,0.0957935257801544,0.200845163194539
0.0265726358316996,0.012213919072883,0.110929641439993,0.213239299767362
0.0259148902704509,0.014050032201244,0.122958886521053,0.22492054455794
0.02582839311982,0.0144646058595171,0.131216675629353,0.225091208256202
0.0254830437212652,0.0154947427790456,0.13134598364818,0.231093752369157
0.0250993990513966,0.0169075694649854,0.13033964821604,0.240674751434077
0.0254348482725651,0.0172337675980588,0.119889519430785,0.262557866513593
0.0250957397634674,0.0176124854642636,0.100946066957288,0.304335082249844
0.0248994709247259,0.018596202764926,0.0288384940532962,0.356596092395011
0.0242553935463811,0.0191058643952486,-0.0630946447285655,0.321450871591759
0.0237675484120254,0.0200445743777737,-0.0868788935048811,0.258445762097988
0.0238489391732015,0.0203775562551848,-0.112507511834102,0.177276067574431
0.0232005430579404,0.0217420330617601,-0.106479135887507,0.129496080708523
0.0225589620433261,0.0215218216494767,-0.0965753767185315,0.0996320313508774
0.0219854596412739,0.0218274270431902,-0.0824495983931766,0.0787456557429112
0.0209077979591523,0.0216913810616178,-0.0662789477073744,0.0540634262722913
0.0194558918452339,0.0222050310716005,-0.0442247651009132,0.0275725528242562
0.017736219689349,0.0216793275096069,-0.0298775485680346,0.0159631312272596
0.0165908814241185,0.0217578523408543,-0.0144089626678486,0.0116270819267733
0.0164101358016786,0.0222762868052513,-0.00267835719728423,0.00882688266189482
0.0152963202746065,0.0216539637812934,0.00331811434530926,0.00629095281815434
0.0136369999671805,0.021325396221746,0.00934137175647129,0.00583660008983236
0.0124223443252996,0.0198145997373194,0.0126963957619705,0.00475332153781175
0.0104291260339397,0.0186544992445959,0.0162905736401492,0.00476405969831026
0.00840948637380277,0.0180493766269665,0.0207820166625719,0.00690819339002696
0.00691910043356549,0.0159571051117137,0.0233833978012868,0.00906575712046648
0.00445951902737387,0.0138371963150972,0.0259387956470746,0.0110398338481282
0.00314216382759169,0.00986002262476932,0.0285354986370425,0.0122001458506528
0.00264989317045133,0.00596341896505291,0.030149849768405,0.0127976566297905
0.00157265834635347,0.0013643636565998,0.0320095470040111,0.0128125031281023
0.00123377915939719,-0.004729398888316,0.0337436717950935,0.013271519992969
0.000364458097688048,-0.00908484559010347,0.0346818170581516,0.0134181978195271
0.00122270908284522,-0.0148821084044675,0.0367660550862441,0.0139720628970083
0.00440775502239209,-0.0203962750931074,0.0379510158513384,0.0144843339339555
0.00708359269616624,-0.0247280446569435,0.0395275201515009,0.0149958556957823
0.0104577213631954,-0.0278169809916348,0.0403083479591875,0.0148095120253156
0.0138783236596088,-0.0317765030242141,0.0407442767172924,0.01513401978167
0.018566307009364,-0.0335815595408334,0.041897230949345,0.0150754214917342
0.0227377267573038,-0.0358869227153549,0.0435307514777294,0.0160995083787061
0.0276991112227492,-0.0375693798208208,0.0439696042195043,0.0169510301252552
0.0327029952424419,-0.0381261365864486,0.045223133562607,0.0168512417370155
0.036352640678182,-0.0374165028008838,0.0464877090978721,0.0162936790538093
0.0383830479375998,-0.0367182631533142,0.0470006962624935,0.0156871608733707
0.0413111700373319,-0.0362735498503048,0.0476367662616928,0.0153734678587666
0.0438686362969759,-0.0352741613727108,0.04952955114783,0.0160253148367117
0.0465592458230201,-0.0333580780269669,0.0526701478129242,0.0159676641560723
0.0482357511720715,-0.0321514662845451,0.0544998861953673,0.0158886086788547
0.0490341788404068,-0.0294483061963394,0.0563213958527884,0.0156626231684146
0.049941484030817,-0.0280650245805756,0.0569878657741904,0.0159896032253089
0.050874570874843,-0.0261837217428855,0.0586282477154426,0.0166460498112913
0.0506153867493384,-0.0239875485980241,0.0605181648591249,0.0158765409242502
0.0510456934703183,-0.0230150921668321,0.0620786365325314,0.0147671704699438
0.0522292485591385,-0.0210167889609054,0.0644299036711558,0.0138034222275927
0.0523872640325269,-0.0197522311962123,0.0654150426191155,0.0131373731501905
0.0529114383322545,-0.0180147949828676,0.0674519204373063,0.0122481167073236
0.0538077154326569,-0.0153370356801648,0.069734955330985,0.0113297163511156
0.0545275263272433,-0.0131727838038416,0.070482262164662,0.0101587792994856
0.0551381871407687,-0.0113288047631863,0.0729245972625712,0.00891806071151669
0.055045543237134,-0.00933093064136122,0.07543902129723,0.00856288301057965
0.0561834750868189,-0.00666217321040763,0.0776490718580896,0.00819899618136654
0.057043671072713,-0.00453299633018087,0.0794777946275708,0.00735947903861537
0.0575462468630436,-0.00252580851682406,0.0815459061961955,0.00646121663519595
0.0585393436610046,-0.000557471638294712,0.083742216004838,0.00469904224270108
0.0593406447786685,0.00106627267889334,0.0860857479764589,0.00416987260407045
0.0602591956058783,0.00313412745137967,0.0880210184713866,0.00280101220166623
0.0610692415548397,0.00427383172934964,0.0897881265590419,0.00166968209298426
0.0624956496274904,0.00484811868377383,0.0923713814058773,-0.000144554165154768
0.0631831485252518,0.00504055203726131,0.09447257334869,-0.000297406806753567
0.063903441569136,0.00623474694621,0.0964767093142019,-0.000362687274805599
0.0659854246980734,0.00771237848746293,0.0987301296507679,-0.00087129355179744
0.0674372876955095,0.00858293763259931,0.100938145439717,-0.000824144704736499
0.0685523964071071,0.00984226818491891,0.103604354245707,-0.00130941833411711
0.069979652267391,0.0100473573862148,0.105364724478171,-0.0006988305920766
0.0713839265909992,0.00973669746481452,0.107030104275492,-0.000861860719512383
0.0733923904804996,0.0108342480003629,0.108874943670966,-1.19178578784273e-05
0.0753485200555176,0.0108406585778265,0.110294596265561,0.000566745905045638
0.0772344921013039,0.010360107723127,0.110685415872771,0.00185975059961169
0.0781184544736713,0.0108081596658378,0.110904575049245,0.00369587874741728
0.0788525294850284,0.00919755005420394,0.111220374841062,0.00538335151260737
0.0801280806728197,0.00791182808163956,0.110703891855328,0.00759891861822953
0.081628559736628,0.00668588631506855,0.110025473162301,0.00971615695985558
0.082301574944852,0.00513113189735079,0.109760321141479,0.0115594338166619
0.0830430408633926,0.00268332145089315,0.108673093873992,0.0127258808425175
0.0832057395104139,-2.77810669466151e-05,0.10679038854441,0.0136991210184029
0.0816016622540754,-0.00184421312153426,0.104800956604467,0.0150101002400251
0.0799232277410961,-0.00432823754981558,0.102698652654969,0.0162364427010957
0.0790209180668267,-0.00522344335134763,0.101255483931203,0.0176735424602793
0.0769359742388742,-0.00590910742154915,0.100037634397446,0.0198720360065326
0.0742385919010646,-0.00583740972333858,0.0986935366096994,0.0204464714705417
0.0720373844198873,-0.00542777816817503,0.0968044755171599,0.0214893940764204
0.0706272872024176,-0.00440187805012834,0.0950741465314853,0.0240286490204378
0.0689371415069347,-0.0029663743239329,0.0938966514496593,0.0255988619191289
0.0687577248901455,-0.00166434395508223,0.0929036749115555,0.0275570662810602
0.0688380691890374,0.000611683698629834,0.0910789748314464,0.0287436124122647
0.068821964315055,0.00115054045746296,0.0891186985094511,0.0304825074433096
0.0682167273286619,0.00326299192832827,0.0880108359450821,0.0329831929042434
0.0681488632769813,0.00481504910250801,0.0866379674421841,0.0357135383755516
0.0694314860629939,0.00696669140263455,0.0861872032375607,0.0380731670183494
0.0701660515236546,0.00917858671063034,0.0854690285668979,0.0404733486606784
0.0709736996443084,0.0100978006099914,0.083191061816764,0.0427582014142217
0.0725763616145192,0.0109207237152524,0.0820796689624559,0.0450697388249003
0.0744030119426305,0.0127614633893039,0.0821331649504492,0.0476129775948152
0.0766343509480722,0.0134611585175012,0.0819368315735998,0.0496956692212208
0.0789502057666571,0.0151726887349415,0.081401510260214,0.0523131914274116
0.0811106120967448,0.0158629160961158,0.0797271224240349,0.0549385503673237
0.0837350525426449,0.0160073522779744,0.0787997889539825,0.0576459645335006
0.0863590319278325,0.0165343946070193,0.0778418739107762,0.0592673852370518
0.08821246090377,0.0170290992123268,0.0784345628034454,0.0609918584934931
0.0896981946527442,0.017135661869762,0.0777014843758297,0.0624680509472161
0.0913311487772605,0.0166627430814048,0.076864818209716,0.0651450635098505
0.0910214270419697,0.0155057344551386,0.0758030758552118,0.0662706463531325
0.0922536557592799,0.0162496620132077,0.074524274140522,0.067561830264182
0.0921915046380478,0.0158763400307149,0.0739857347506185,0.0678789364403844
0.0931398209282008,0.0153387785430941,0.0730415074143321,0.0686460416418208
0.0927044067995353,0.0143468757152656,0.0719584365713555,0.0694046305276679
0.0932888586581086,0.0126393128170867,0.0708828883389858,0.0700104262405489
0.0937750457557855,0.0107396851051452,0.0711891759566476,0.0707965549769014
0.094367952947155,0.00842027431771184,0.0701695910893985,0.0708084168299313
0.0941250800585003,0.00749105106881901,0.0699616960802139,0.0714440169553909
0.0938729529491103,0.00704116969125295,0.0699064900807306,0.0725148716448251
0.0926126558103132,0.00630658153385884,0.0690605180625341,0.0723385134163052
0.0915053448078046,0.00529761677017451,0.0683928907196128,0.0722685484895281
0.0906729488497859,0.00426909060827238,0.0681317488826986,0.0718795594259718
0.0893043893521058,0.00281380439062528,0.0675479162302157,0.0714831007799233
0.0887900063200337,0.000595316760852509,0.0678311578369824,0.0715254703437935
0.087738849358427,-0.00156570850966729,0.0679170505143685,0.071243899158628
0.0856241057232544,-0.00393600233196322,0.0678058602697823,0.070940299944849
0.0845029477342105,-0.00595268579187836,0.0679863707868427,0.0702942456747629
0.0835409926509997,-0.00696658068047652,0.0682242803971344,0.0696341092108964
0.0811995568740042,-0.0087197695818391,0.0689812482318665,0.0685582045584239
0.0789594526720719,-0.00995588980097125,0.0697336407797253,0.0675270909196866
0.0771917661844921,-0.0116932442929318,0.070458821981971,0.0670300680803111
0.0756487265675202,-0.0130068738507951,0.071317617339958,0.0660849653536276
0.0731398264747642,-0.0129268495758199,0.0718379653006826,0.0652306676030645
0.0722237288239575,-0.0140594876462747,0.0728857646226044,0.0637371426809483
0.0696007489187624,-0.0138792243254487,0.0737043188672162,0.0626996808109687
0.06850274631975,-0.0138614967990073,0.0745593967000586,0.0614637510136722
0.0668091353933003,-0.0129181714467953,0.0755071899734475,0.0596970130671134
0.0651412917124098,-0.0116835987614256,0.0769651596316536,0.0587572771584149
0.0642790136118478,-0.0105433234455029,0.0775918490786231,0.0580994667094339
0.0624604798027996,-0.0101804188735707,0.0777262904690249,0.0564471139543855
0.0618374905357317,-0.0101243229883241,0.0788784533922741,0.0554599275043507
0.0599903274649791,-0.0105381837121845,0.079856070214141,0.0551839870060947
0.0599506357587399,-0.010450981009097,0.0810978239149135,0.0538362754530975
0.0594949484117022,-0.00987196462260143,0.0827789996883703,0.0527800855796974
0.0586762710490841,-0.0094246103946148,0.0839333267148663,0.0518005097672251
0.0573472709562143,-0.008504740705674,0.0850686125431814,0.0512425041440568
0.0565800735927268,-0.00789536062242864,0.0871403792705179,0.0508947870088105
0.0554098972067226,-0.00742840150769443,0.0888555703463102,0.0504802675707197
0.0547339516933398,-0.00730400593024316,0.0898056172761628,0.0500516481739361
0.0535555970698004,-0.00668340745510521,0.0906841423311044,0.0498601180651354
0.0532283029215705,-0.00649936160328992,0.0917193776139425,0.048496198062904
0.0529694324527024,-0.0059222952493765,0.0929805885292718,0.0473881598409155
0.0527296312882439,-0.00539800750966421,0.0943695102615754,0.0469322593957615
0.0532946106782807,-0.00452191377713902,0.0946751198267526,0.0466473618721529
0.0542130745799369,-0.00358058785186584,0.0948304195286429,0.0453305688716825
0.0544342837642123,-0.00304723006308032,0.0953667548202672,0.0443834984676395
0.054234313351214,-0.00197270501666307,0.0958533411242471,0.0430312210508962
0.0541275860916993,-0.000132308524616597,0.0961228012632086,0.0411664172266794
0.0540748854257625,0.000676118650463535,0.0970564566171905,0.0400204373008276
0.0533578952701214,0.0015737919385412,0.0977568698099403,0.0379201865035138
0.05292438734073,0.00313201250351495,0.0983822112402776,0.0360182904523176
0.0537744114749093,0.00457765529580122,0.0993982298832535,0.0341080234188614
0.0544647930315126,0.0051175698159571,0.100298602922134,0.0320290952548886
0.0553480336450725,0.00678569946784717,0.101495856227525,0.030164954193426
0.0556154811371953,0.0080071328426574,0.103137864925647,0.0275613009552259
0.0572715072395893,0.0100901432164742,0.104971623883014,0.0253663778960776
0.0576601479037882,0.011074795905359,0.107759680528509,0.0230367318343403
0.0592767519110145,0.0130235242942388,0.109554455501602,0.0205162916888865
0.0604787427087318,0.0145912284128557,0.112030794090681,0.0174276601110484
0.062061626824898,0.01591884539751,0.116724173016617,0.0145672018352275
0.0640521025604351,0.0176247953492533,0.122374143328114,0.011506108560688
0.0669537689570148,0.0182389813175351,0.129976699020876,0.0104581319933593
0.0697222238169739,0.020100118566228,0.137856338651472,0.0110313255548738
0.0716519324827736,0.0211961612461557,0.147081740552108,0.0132090818796887
0.0748369677300839,0.0235700758552588,0.157735309834284,0.0182587959920977
0.0792226082629971,0.0254598508658694,0.168105765281492,0.0262049865038081
0.0826497065235625,0.0265485720936262,0.176855925461724,0.0385725380876393
0.0867902971861654,0.0275119071802264,0.183052334845201,0.0558713844898799
0.0917728994983525,0.0276545322798564,0.183074223624382,0.0779008405219195
0.0974142240945388,0.0271834027892839,0.171310466056133,0.101918289913483
0.104554584755326,0.0273316969310914,0.148154469448947,0.12396692093905
0.110942814466863,0.0264665047839865,0.117090593500521,0.129224374789269
0.118086948214551,0.0260613283133461,0.0924701654916077,0.117469700882167
0.12653245934799,0.024191027590825,0.0804030849407165,0.102354218699844
0.139027823761575,0.022523188920411,0.0752544770905086,0.0892222843165877
0.153567640046446,0.017308174692084,0.0703295500743406,0.0782265167635633
0.168659402471147,0.0104394472326528,0.067872987823707,0.0708502038038015
0.188637177849399,0.000276430952109182,0.0657060033036779,0.0638145159045237
0.220647350358892,-0.0182494508241109,0.0634681658247742,0.0587573294125348
0.250385642097012,-0.0613257996922551,0.0602438287106724,0.0549012431545776
0.249410847605244,-0.138158498884457,0.0561853078660983,0.0512402730353462
0.182992848638826,-0.193242033715296,0.0538646866371383,0.0471476779171448
0.110820306595014,-0.196463608481256,0.0510690912916141,0.04460673511648
0.0574732161641288,-0.173006444581862,0.0482595211698395,0.0425659744750436
0.0436031365450696,-0.159039242405225,0.045660449406175,0.0408199798624393
0.0258438948659341,-0.15300211066034,0.0421774067443947,0.0386181529097466
0.012884284160107,-0.146158310192649,0.0380737473772092,0.0372570491020687
0.00386592805909917,-0.140555769274249,0.0331269542698341,0.03732741376955
-0.00101139489672118,-0.138316149180628,0.0285874925150926,0.0372738429502448
-0.0113623640068685,-0.134730522023174,0.0239850264679536,0.0388664211766092
-0.0213994338701021,-0.127458547109581,0.0190000398457775,0.040483818510867
-0.0256281316883971,-0.122158895849512,0.0130860676604325,0.0428702408478443
-0.0296525821824515,-0.114522388280845,0.00765227076967616,0.0478908541208491
-0.034126830790674,-0.104977267802963,0.00367626859632284,0.055955517135676
-0.0415965483604314,-0.0955330968814782,0.00206940324132604,0.0643851991153337
-0.048604104655197,-0.0802193195868018,0.00175359231819769,0.0721095031040021
-0.0485781536118535,-0.0654700746737393,0.00505065890724708,0.0792415989190976
-0.0435323658844076,-0.0494881517142438,0.00869879995473072,0.0850429463734173
-0.0376173401521273,-0.0393290310654982,0.0123602699940599,0.0901894121958238
-0.0286375885413274,-0.0295856578951004,0.0168921908071516,0.0943434841454381
-0.0203350306261352,-0.023127862520683,0.0215739251935531,0.0974783219660369
-0.0131706608405111,-0.018367327800744,0.0257410281771177,0.0998903080866294
-0.00850468365222829,-0.0148805498235726,0.0302155674697034,0.100967964577585
-0.00573292759668536,-0.0127136880450658,0.0338715356085818,0.102259528597745
-0.00219250253675481,-0.0116948346168804,0.0386907862096315,0.102285167786831
-5.73779891980452e-06,-0.00974877954270096,0.0431620124440067,0.101508741255002
0.00301557440943638,-0.00825091262683864,0.0463874052718206,0.10043628389062
0.0059973027204614,-0.00660003554814897,0.0489486768153352,0.0989125900734759
0.00787300925508276,-0.00420838826272524,0.0521433632973512,0.0972988984402191
0.0091937984388961,-0.00273335189824567,0.0546726079282003,0.0947042315407588
0.0114205009893724,-0.00140066764509738,0.0560254969130383,0.0911385509546234
0.0141184761791926,0.000567832690853475,0.0574142666612924,0.0877404881766032
0.0159803496111513,0.00267784883383627,0.0589353001993614,0.0846388576791241
0.0183688085565134,0.00383082700453288,0.0602920303379074,0.0825177363901543
0.0198949781584162,0.00596607606786583,0.0609539956605414,0.0795772177171684
0.0209331079590036,0.00743949684248226,0.0615355608413136,0.0775180834191801
0.0223983646583037,0.0085290469766996,0.0618925397276614,0.0743539533662503
0.0250081757706601,0.00942385341633696,0.0612427227090947,0.0715743362129679
0.0267839624736288,0.0114594076287892,0.061170786946158,0.0693600368838352
0.0275244908380615,0.0126437498930424,0.0608118038452106,0.0665330252547144
0.0303547246549348,0.014301956840929,0.0609215762228456,0.0630481249379317
0.0321433460070234,0.0152623456704347,0.0602127567032906,0.0598033473340333
0.0345031220224354,0.0165170380228086,0.0598769938987564,0.0570585026683301
0.0356514397193269,0.0177780402723412,0.0598694163908775,0.0539781613259427
0.0371551807044443,0.0202504474064609,0.0596144841208044,0.0503718219169347
0.0378254410893677,0.0216089168771606,0.0589557781606489,0.0479442782934479
0.0390836068496435,0.0231646511755342,0.0585200978556556,0.0445541466211022
0.0383994958051353,0.024262541959815,0.0585507751405152,0.041768071863436
0.0373673101491626,0.0256411944398094,0.0586445685027049,0.0384378833127703
0.0363423540592715,0.0274935229350685,0.057955231845148,0.0345583545921896
0.0352695260814153,0.0300542440432093,0.0574633936133999,0.0308776478259893
0.0332753508216082,0.0327351548924627,0.0561631968172666,0.0274116367180998
0.0304763659676618,0.0350161479401929,0.0554886694428157,0.0239938624218692
0.0250121112241537,0.0383044979414737,0.0546427274530917,0.0209816708972705
0.0195007444346595,0.0425622489132389,0.0544151684009451,0.0173934750166969
0.0127776242006326,0.0444242711856689,0.0535264188759232,0.0136870898510111
0.00388767201520682,0.0475635077343535,0.0531677533965327,0.010012657744235
-0.00680279369734486,0.0465138915557384,0.0521523960908658,0.0058611463105218
-0.0161727965754529,0.0418973704903795,0.0512609015809909,0.00199312812113188
-0.0281954811024282,0.0386924602996239,0.0500933489802599,-0.00166386459270049
-0.0422932876017419,0.0333844682053703,0.0489463292968877,-0.00649696674813124
-0.0580943903286826,0.0232340332781195,0.047761344870465,-0.0111821503567304
-0.0747988758818454,0.00659569157574608,0.0463398137946006,-0.0166409036832751
-0.0890428281379081,-0.0269143795727916,0.0452147036947067,-0.022007980112778
-0.0853505509440313,-0.058413885451456,0.0440432560449582,-0.0295921974523926
-0.0707355247991852,-0.101507601614894,0.0419437315760689,-0.038583375346537
-0.0353793685860134,-0.129293741030088,0.0416392149019235,-0.0476798820690833
0.0106003403476309,-0.131242273326087,0.0402817016206314,-0.0599003564434902
0.0429905826746724,-0.117814239510524,0.0407163322477364,-0.0750911504212099
0.0632845501091582,-0.105726404150882,0.0411972422865306,-0.0942637500158469
0.0715940399590192,-0.0952458465193106,0.0400563769688244,-0.120522503100045
0.0774235748328592,-0.0864747842542671,0.0409047983973373,-0.156919421539201
0.083564733930095,-0.0796158247234887,0.0534299026750776,-0.200569244279058
0.0882401632977653,-0.0725815983822845,0.06953170166869,-0.250653239136354
0.0937275330443822,-0.066976594803424,0.102198717837537,-0.284082794239735
0.0966855307693608,-0.0630055175213113,0.11805788369892,-0.368297725316667
0.0993272240933014,-0.0598940176705333,0.104375593591041,-0.427405050825792
0.102959671539502,-0.057168017390636,0.00776573232649063,-0.408181061989625
0.105935012286856,-0.0534993090771337,-0.16645887127011,-0.192053736758557
0.108864443610956,-0.051856571243601,-0.129303733082112,-0.0286284837748691
0.112023832494949,-0.049220355250329,-0.0787788222234844,-0.0442532359552265
0.11485268643765,-0.0476316230270016,-0.0504783658607022,-0.0470320241958227
0.117582438729631,-0.0467745712968901,-0.0348516466393061,-0.0487284269991577
0.120652639886923,-0.0464362474218251,-0.0252024284801929,-0.0513250686136344
0.123005085587111,-0.0474454806250569,-0.018749112565081,-0.0542567383881859
0.125545762227504,-0.0476706231037564,-0.01359608377724,-0.0578914194530912
0.126675805819705,-0.0481521407007255,-0.00988697209522417,-0.0622527945869153
0.128102536668752,-0.0495137143075442,-0.00714585315650015,-0.0690395310767425
0.128987633660463,-0.0501803714009539,-0.00407143645190019,-0.0752950696172196
0.130593827597684,-0.0506176043469852,0.00042944016676996,-0.0829568604128498
0.131821516477521,-0.0515943695276385,0.00552833779287027,-0.0926213464784198
0.131709636538073,-0.0534035678223469,0.0146098031476626,-0.102667847867448
0.131677397438089,-0.0549376303785288,0.0248966259193888,-0.113755648392492
0.130363475046777,-0.0559097627081106,0.0397297120621474,-0.128954757169608
0.130328510317466,-0.0578625358194006,0.0573051998469514,-0.146692708453821
0.129777287870565,-0.0594155106307986,0.0816100742071897,-0.166738304224619
0.129043193608298,-0.0610550613444395,0.115082763018453,-0.187863798014309
0.12762594198239,-0.0627847343164995,0.169979628132119,-0.18856980385448
0.128075770302169,-0.0641702063947947,0.232676146540937,-0.186015313068522
0.126330256833924,-0.0649206921372008,0.321103519372875,-0.142779419347913
0.125815179260656,-0.0653496752778235,0.364100459861967,-0.0580853072859468
0.12457203071156,-0.0655759484958605,0.342879537914667,0.00944338288278589
0.123176110753645,-0.065888264245485,0.282888823901721,-0.0257658938123515
0.12243984740491,-0.0655911106580031,0.214343831687438,0.0173964969705635
0.120807190244501,-0.0666036230608256,0.164329075148306,0.00772093506290365
0.119366222273828,-0.0656802659202731,0.130048581034546,-0.0019124931560231
0.117345674582322,-0.0650143415212931,0.11605503563752,-0.00167456199668819
0.116524612982584,-0.0646826555645665,0.110936057213248,-0.00234981134686698
0.116276786644908,-0.0637855134779418,0.106766887115794,-0.00196629383883831
0.115432442565222,-0.0638754456898578,0.104144496834721,0.000727439381022332
0.115263873311893,-0.0632890722454895,0.104701833850856,0.00300613916313397
0.115843936733063,-0.0622766305388515,0.105577516111369,0.00465647792114035
0.11575621695211,-0.0622960604652731,0.105177930986657,0.00448344423271859
0.115574493024874,-0.0616070483989432,0.106262796169681,0.00585679571509679
0.115655540554814,-0.0621370224326951,0.10397439434827,0.00531552082177695
0.116700285821599,-0.0626829563883737,0.099047761686702,0.00465843010378962
0.116481017580295,-0.063600397393394,0.0980034279099344,0.00336314815820441
0.116939881401415,-0.0654096359182398,0.0955457518520547,0.000771312374925318
0.115492408254363,-0.0670586401092308,0.0905945676744087,-0.00114603574123788
0.114123362288785,-0.0688747669210671,0.0902506633039562,-6.85731070941684e-05
0.113775081766962,-0.0692886372101375,0.0925176825001291,0.00197948807951364
0.112280006050679,-0.0704945571837101,0.0950875638862288,0.00277999883722144
0.109761796863833,-0.0709003361102848,0.0957562671908209,0.00463026528692209
0.10808546937608,-0.0713290538688778,0.0970189058021277,0.00736088529578757
0.10632480207265,-0.0725341414105593,0.096938220922276,0.00977010794689964
0.104175024420869,-0.073113740497295,0.0986314502534721,0.0127019918070467
0.102221426996923,-0.0731008492342059,0.102789785228004,0.0155645927106222
0.099602287918862,-0.0730239816079106,0.0989606355764557,0.0172050780762289
0.0977632616845008,-0.0732860725222189,0.097453405033742,0.0196002171685588
0.095832601312135,-0.0730399177515459,0.0991889548853359,0.0217789192667858
0.093837135056464,-0.072876934104463,0.101013073922415,0.0188129012580433
0.0927702554372338,-0.0732378297959385,0.106968822165121,0.0200004465110593
0.0910691307092213,-0.073148051059075,0.112857464315219,0.0241327014010725
0.0897542429019828,-0.0728262760583609,0.117214679920423,0.0297334882350577
0.0889498568280854,-0.0719145255299793,0.121300450686969,0.0387110845419588
0.0863593767602476,-0.0709299422567432,0.117550606400317,0.0477946925829429
0.0841916249919403,-0.070498786935914,0.106742758734312,0.0571714307692394
0.0828053955779576,-0.0694153556172334,0.103558377849301,0.0643215849051134
0.0811813254185903,-0.0677839516298004,0.0987442230339378,0.0701668686279035
0.0800978366690074,-0.0671414499078167,0.0956696200963952,0.0783412018954888
0.0787087882037713,-0.0660812689230563,0.0933265195173398,0.0889498657839064
0.0771882535032468,-0.0655390366759459,0.0902223512746991,0.102711884426684
0.0750394052746712,-0.0643331932750584,0.0788438092916603,0.115960597116214
0.0737606308562374,-0.0637166964353501,0.0685340512341606,0.126263310965543
0.0721594910963583,-0.0633403060524714,0.057670083597416,0.13342763618466
0.0718676465851686,-0.0621447010786656,0.0452837385015991,0.141723889803176
0.0702123856542987,-0.0609734255248484,0.0335610044030609,0.145078591962243
0.0695386943667651,-0.0609204534731241,0.0215742383750993,0.148177991948179
0.0679140579151665,-0.0596922472802967,0.0107324819147425,0.147449089883603
0.0668485927329238,-0.0590999873855905,0.00225955271046837,0.145661666121367
0.0652223519871774,-0.0576316259779767,-0.000650524594441157,0.141377528959027
0.0641377695104335,-0.0568943472663543,-0.00455050290299442,0.137154327216512
0.0637137214928045,-0.0566856569003565,-0.00640517646217538,0.131409918738949
0.0635228170032089,-0.0565994828640897,-0.00913683827253023,0.127155542287437
0.063258295974255,-0.0559882252943252,-0.0107452614838171,0.12359504185132
0.0629421812212507,-0.0554156882295624,-0.0130513177907336,0.120248453813902
0.0624089863695002,-0.0546245223905094,-0.0143327269711067,0.115865912080533
0.0616533846731569,-0.0542207519785524,-0.0152848352326845,0.110168504541585
0.0608749437736548,-0.0541777409529188,-0.0155914988403664,0.106203370424074
0.0597613014225256,-0.0532138446750755,-0.0162030632723492,0.102179434985114
0.0585428854842493,-0.0530497578820101,-0.0151312815893167,0.0990605581313303
0.0570109509393243,-0.0530856506483241,-0.013979085677139,0.0956395004100824
0.0561108682157609,-0.0530438350923345,-0.0138742737793794,0.0919249861723957
0.0545884120068462,-0.052158615311532,-0.0129811094091514,0.0890386014656531
0.0532315151625586,-0.0514333703458532,-0.0114071445561522,0.08762376595275
0.052675295383247,-0.0508554368338142,-0.0105978729286056,0.0859105310966127
0.0511222270483018,-0.0503537027055752,-0.00936248401990873,0.0837978317360505
0.0495755917807121,-0.0493720868124621,-0.00863352097959075,0.0824407872837305
0.0488931839766791,-0.0492064893597683,-0.00811277192649607,0.0808428913063227
0.0470017709227656,-0.0486853696016809,-0.00773256123375642,0.0786332713875084
0.0453953342331528,-0.0486213400362529,-0.00667853171451466,0.0768768527701191
0.0443240119054723,-0.0483264173508398,-0.00643239956738083,0.0749258468024639
0.0427739150803732,-0.0471876273169513,-0.00627121409139041,0.0728348785967526
0.0410921754080068,-0.0471855539169972,-0.00616657314552421,0.070942467925382
0.0401717942252049,-0.0466866304063224,-0.00538154547601986,0.069215264982232
0.0388320214883224,-0.0464806915959266,-0.00563662861628358,0.0684173415732813
0.0369285572923482,-0.0460949018512102,-0.00524377125321077,0.0662824951857024
0.0355532179358874,-0.0455832143818271,-0.00478802364100875,0.065361706005808
0.0340182572953776,-0.0454081154315086,-0.00466509775960958,0.0636495539203388
0.0324174065935423,-0.0446650611422004,-0.00438654801570174,0.062829392167196
0.030697617840718,-0.0441851772299665,-0.00411205717250807,0.0611562274208217
0.0289268865418232,-0.0436178054900967,-0.00386759157262114,0.0600609878780109
0.0274217065737838,-0.0426258491382166,-0.00359588567933814,0.0586206356983297
0.0261257367024247,-0.0418119125222598,-0.00334360140590536,0.0573756808571427
0.0244159464018521,-0.0408226567193935,-0.00273349475164772,0.0560476630082812
0.0229895608114509,-0.0392746314967744,-0.00262690061627451,0.0546036271993603
0.0216260337547614,-0.0387731225472094,-0.00176558609615591,0.0533695602401731
0.0201072975668934,-0.0379877138159886,-0.00196117824183527,0.051963946225422
0.0189933006033027,-0.0372092097586117,-0.00153514948896676,0.0507833118402277
0.0172140082674186,-0.0362524483632676,-0.000731958606186449,0.0492829184337354
0.0157881200660998,-0.0353410386213057,-0.000377791275423359,0.0481888003050005
0.0140649856007572,-0.0339975423573881,-0.000110670094419331,0.0471289283440981
0.0128914951715002,-0.0336979771803467,0.000485093779841746,0.0460728086936621
0.011428094043971,-0.0317858711963606,0.000394208459284923,0.0450200971140519
0.0102965809117166,-0.0305411850882627,0.000322193209391784,0.0433946785125056
0.00849565091097423,-0.0300308254284484,0.000875606506934762,0.0423640478126939
0.00708499841295774,-0.0286398853435005,0.00190169039882862,0.040637423597159
0.00547659149736054,-0.0283116164127888,0.00169097846019622,0.0392725260378997
0.00393414322929933,-0.0277689687042483,0.00144314193871833,0.0378534013896609
0.00272133344464347,-0.0264057659889261,0.00131319840615563,0.0365959104557285
0.00110917535676231,-0.0251260530270473,0.00122447662503684,0.0347633561420428
0.000410521440559516,-0.0241178183747414,0.00124051833858095,0.0332852956790942
-0.000264596489637858,-0.0235525347524911,0.00152324537088481,0.0319370662123385
-0.00137713340336671,-0.0221889336750814,0.0012484885961466,0.03063901319007
-0.00277143627399084,-0.0213595073953627,0.00177720143369914,0.0289612364701846
-0.00411605777442057,-0.020547682280447,0.001861297528025,0.0277092432920972
-0.00549577383278867,-0.0198843413482099,0.00245937615329491,0.0264344609845387
-0.00657426318883908,-0.0190403516449691,0.00257637254466029,0.0245549173380762
-0.00794459278552891,-0.0180915205332266,0.00337944409516993,0.0222824453239056
-0.00984922946443742,-0.0171557797614751,0.00366414440414434,0.0208947182713825
-0.010731509827087,-0.0164631543189889,0.00426281816422823,0.0194192800577381
-0.0122459700652169,-0.0154203769756299,0.00465373413493641,0.0178105054573228
-0.0133574896766912,-0.0149749052137254,0.00481219717346249,0.0160749185106625
-0.0146598537016611,-0.0148995598972882,0.00537616466112332,0.0144894224899496
-0.0156271272930825,-0.0147467631889451,0.0059664992636306,0.0127611455119352
-0.0177723558505706,-0.0143115907043963,0.00617851337054336,0.011659124782904
-0.0185157368459519,-0.0138442169773993,0.00636305913932524,0.0101934976677578
-0.0195032443296816,-0.0131650000711578,0.00669917929025597,0.00848984112021785
-0.0206838115306875,-0.0122802022058738,0.00661243195165692,0.00729812294790056
-0.0221950848820639,-0.0116047729076966,0.00682511912745722,0.0057206650319305
-0.0232035965823588,-0.0114271937860923,0.00743387916864479,0.00422889277851264
-0.0238913894956261,-0.0108394989836404,0.00836053306538168,0.00303080127908455
-0.024428997822642,-0.0108740395562166,0.00866821524883767,0.00173731178239308
-0.0254553038067383,-0.0101349361735118,0.0092582246985131,0.000330803023811598
-0.0264515707168287,-0.00927014687916161,0.00959307053807029,-0.00173826006856173
-0.0270802143977055,-0.00848374448430226,0.0101472143496003,-0.00271380385020193
-0.0276625765580169,-0.00822148803696045,0.0101665467409032,-0.00403314543160139
-0.0280632410610203,-0.00758312507719005,0.00981882300946226,-0.00589640516909971
-0.0291535172153167,-0.00734789737846778,0.0102582410650985,-0.00713608641222232
-0.0293560490222263,-0.00658147022595837,0.0104833514498393,-0.00900101222778391
-0.0302647229259914,-0.00651893898679482,0.010872107974992,-0.0103640572968424
-0.0308708166790089,-0.00617036524189183,0.01138414699645,-0.0118661282241831
-0.0314104011677665,-0.00571207682065888,0.0116242321575034,-0.0141438058658467
-0.032269393770821,-0.00593047994518424,0.0118206305194225,-0.0159691330845836
-0.0327472863523645,-0.00543140902582357,0.0119414823361643,-0.0176247321351024
-0.0330715220796283,-0.00440565313945701,0.0123798652365413,-0.0200054627452435
-0.0333783654122754,-0.00388474599704305,0.0127228273841961,-0.02200468831796
-0.0339444045372443,-0.00343972977167429,0.0130613619033734,-0.0245059662882494
-0.0345340659032091,-0.00350000409018928,0.0139904599418109,-0.0259912922623527
-0.0351332819600328,-0.00430683861138969,0.0144811140725765,-0.0276230391956707
-0.0352043847138233,-0.00418159916439835,0.0147051667677375,-0.0297590209849313
-0.0352123991722286,-0.00445246205177316,0.0155967786795951,-0.0316057227416091
-0.0357945580589048,-0.00384237350827715,0.0162816294534713,-0.0339336791680134
-0.0359882549171453,-0.00288770078410753,0.0165566673096107,-0.0365611584399315
-0.035812394608481,-0.00316006068902411,0.0168577217981429,-0.0382975397227196
-0.0360468336022044,-0.00304188789533297,0.0174834652280588,-0.0396519453767507
-0.0358716694864079,-0.00272463757955238,0.0185166413679318,-0.0420961217183911
-0.0366727990981885,-0.00256826333339295,0.0185928714711277,-0.043944890197501
-0.0368091082370474,-0.0024593523029575,0.0192355358247883,-0.0460152589053698
-0.0371114359549824,-0.00240031402195804,0.0201835918597794,-0.0479740501261986
-0.0375344261494944,-0.00217928341490194,0.0209811864798115,-0.0504220908012493
-0.0381701683834149,-0.00165975911315463,0.0210314486731535,-0.0525795236734903
-0.0383581035838903,-0.00119947934164368,0.0217247554897598,-0.0553306796182594


==> fig-exponential-state.csv <==
real_3,imag_3,real_4,imag_4
0,0,0,0
-0.000170310438659803,0.00269020056512819,-0.000153269069501951,-0.0023415090605586
-0.000240844861812823,0.00635108799076389,-0.000237220263429083,-0.00536555377719033
-6.28389969690142e-05,0.00957674150926693,-0.000457206863235797,-0.00830096516328435
-0.000375414778708577,0.0124508950653097,4.5691785599888e-05,-0.0107000227446663
-0.000356776215342391,0.0155363157913852,-0.000411039891083248,-0.0135361282592285
-0.00028165168253126,0.0182469235165727,-0.000259058197448084,-0.016493280211935
0.00017140750665747,0.021192354347327,-0.000401746861348931,-0.0190508960813362
0.000190266682301305,0.0241498747747546,-0.000533216280710149,-0.021995363311741
0.000258569120080601,0.0270382757121621,-0.000862270611957444,-0.025261568989931
0.00046604664971455,0.0296434254272992,-0.000583957989317926,-0.0282532088683118
0.000617529414409163,0.0324970169466594,-0.000579992967791807,-0.0306697603425
0.000687841447657553,0.035467320695662,-0.000739719963087334,-0.0334315394255937
8.23166003747537e-05,0.0379156825399536,-0.000725484950678042,-0.0358778093413897
0.000147806947753228,0.0402043231471131,-0.000720026361878225,-0.038355285537227
0.000525088490538073,0.0426983248516093,-0.000460176772047825,-0.0411648960995091
0.00045188653133558,0.0452540071477602,-0.00032038791795582,-0.0440019096993421
0.000281739636242643,0.0479966854677031,-0.000529220032558709,-0.0464904620588379
9.51784981852686e-05,0.0512288620030849,-0.000626329887149358,-0.0493758118221697
0.000540051771178039,0.0538969979260439,-0.000351395742134256,-0.0519638953698088
0.000922580900566197,0.056621052741362,-0.000324401853856924,-0.0551844050504507
0.000743240011475806,0.0591841539998776,-0.000240038977220473,-0.0582532269738836
0.000146646416582858,0.0617265048492889,-0.000327924662490043,-0.0613233465391491
9.9139093593138e-05,0.0648306185149532,7.07805923957894e-06,-0.0638679650997991
0.00044981197709991,0.0677301179374543,-2.73348490911411e-05,-0.0664320980719603
8.24296645299072e-05,0.0703863281241731,0.000155285789433994,-0.0696197783210373
0.00017337995698931,0.0728381038391257,-7.30284777893682e-05,-0.0721950818387576
0.000104258566824299,0.0755226395377358,0.000227508583145057,-0.0748529852293964
-0.000574494833456516,0.0783733183362094,5.63440499413517e-05,-0.0774667661843857
-0.000479780919544362,0.081378403853205,0.000620702986934091,-0.0808059002504667
-2.38895235952885e-06,0.0838401673656094,0.000702421030565642,-0.0835546569111436
0.000137969039941847,0.0867306376994362,0.000786850070083083,-0.0865714784069338
0.000897096388223336,0.0897944295113272,0.00067703473819005,-0.0892258529821458
0.00108872909808365,0.0928318677924548,0.00076987167643981,-0.0923690806044317
0.00130114702164182,0.0954212709305568,0.000616301822828305,-0.0948855111137522
0.00114850819776251,0.0978375030536899,0.000817346068810205,-0.0974251924816423
0.00107000533246877,0.100703974669816,0.000907618917449481,-0.100429371350481
0.00106026017616803,0.103409463514956,0.000444416422024904,-0.102772035323531
0.00141652462411165,0.106145543725985,0.00057575049790077,-0.105908790375002
0.00140686179550152,0.108908313037305,0.000871228441181433,-0.109148826918531
0.00102985155459247,0.111705307915776,0.000594060022059001,-0.111789862094393
0.00135662048659038,0.114455810053146,0.000689313212496762,-0.114580486859077
0.00125142293080097,0.11706560704909,0.00073545147965629,-0.117247599677556
0.00143772144247542,0.119858229092899,0.00112851167293304,-0.120328488856296
0.00141519669859202,0.122445349247204,0.00179410773708842,-0.123501475351654
0.0017714305185839,0.125000104605742,0.00187365093147331,-0.126360712981258
0.00190720179191648,0.127858686569508,0.00169983247876781,-0.12949078562299
0.00190546045838284,0.130614843088502,0.00198169852486622,-0.132021002140216
0.002309986365145,0.133250862369402,0.00252420882487816,-0.134980516726203
0.00291580817408659,0.136133866087472,0.00242535347363057,-0.137869932024116
0.00292244736372081,0.139089036784017,0.00251132681970281,-0.140743254431365
0.00317745912339242,0.141843938603828,0.00252760144218321,-0.143421408378049
0.00339714593391358,0.144839067152822,0.00270874702756255,-0.146451999952076
0.003467251532881,0.147624778566913,0.00255897655073525,-0.149373063589444
0.00342080190250406,0.150320292571982,0.00203101212231124,-0.152297731783712
0.00344106593735489,0.15310061496558,0.00171410950280894,-0.155191346761105
0.00377990575759747,0.155853879425376,0.00176074675950331,-0.157868790155451
0.00389980523256013,0.158507554601614,0.00162161517052952,-0.160211775044854
0.00400819087106939,0.160757973202077,0.00148568400579361,-0.162817827333011
0.00458736638220657,0.16341307950128,0.00160306513982385,-0.165477856132141
0.00475475610428242,0.166361120592326,0.00215832023518478,-0.168381313097693
0.00497260964425662,0.169006536969372,0.00207198842217191,-0.170875837303244
0.00508346990423826,0.171998722494055,0.00243112062065067,-0.173554891094834
0.00536090689519922,0.175169790638763,0.0024734712249685,-0.176130314070227
0.00513092033673148,0.177800103897092,0.00243103593822882,-0.178525680562546
0.00519616041693667,0.180821692270524,0.0025081979640566,-0.181433715474202
0.00561351970069991,0.18329025886358,0.00270108556240765,-0.183997212965255
0.00576200904530176,0.186359674110087,0.00287411316745224,-0.186651459789419
0.00557165535528237,0.189237878971684,0.00316450095123584,-0.189380394834173
0.00605702988140203,0.192408791624099,0.00323788552579089,-0.192401472791507
0.00629312244493857,0.194690559931596,0.00377809396706668,-0.195077396113986
0.00618088737101167,0.197379755523773,0.00436816064588315,-0.197688859823169
0.00593035286306714,0.199790274948165,0.00465937837028702,-0.200581819500733
0.00618633936915499,0.202786462533821,0.00467669172537265,-0.203389330245949
0.00626050251234337,0.205602194875623,0.00527670578431649,-0.206247287884154
0.00624254287584024,0.208276140537711,0.00555318339186913,-0.209015731690136
0.00694066822758182,0.210861255472865,0.00595968587674715,-0.211970805847792
0.00709549336607885,0.213518757977784,0.00607582955855222,-0.214684963716387
0.00692318250753925,0.216180304748736,0.00592209830489333,-0.217262092546141
0.00668146010192011,0.2192788235122,0.00568734460420808,-0.220443671705338
0.0070182836284658,0.221900859544601,0.00594422286966745,-0.223232210315355
0.00739493227429889,0.224333293871228,0.0060557786234064,-0.226582067314845
0.0071966926397474,0.226986939140988,0.00680751229330185,-0.22977076521943
0.00732369459749408,0.23027973424876,0.0067869530825068,-0.232747977587575
0.00745665693520551,0.233021712866606,0.00695609289887737,-0.235152690928656
0.00808053659941235,0.235823536519649,0.00737812119204717,-0.237802129976478
0.00841483645663018,0.238724819295374,0.00772866279670133,-0.240929203195778
0.00867981063313826,0.24168428808969,0.00706232598828063,-0.243327219031045
0.00911817247055373,0.244174569630715,0.00701287955167484,-0.246489821217051
0.00921350845894343,0.246865032467529,0.00715270311353669,-0.24911172924326
0.00939950684776012,0.249648032179078,0.00740333266616691,-0.252187357753858
0.00950167425901469,0.252504976634652,0.00771135057965925,-0.255044333219695
0.00983078485465283,0.255331729916628,0.00786889543047585,-0.258332087341456
0.0100588218963047,0.258064925411609,0.00831476501477812,-0.261567561732151
0.00994675910429769,0.261011228358243,0.00872582221183158,-0.264542253897333
0.0104846287212359,0.264113837616635,0.00854843658919978,-0.267402081247802
0.0106166450384524,0.267287907583449,0.00872646796343524,-0.270350198427108
0.0109197271380757,0.269915984952551,0.00881122403086172,-0.27298847685996
0.0113395619739654,0.272730256889389,0.00872579182201887,-0.275263915436082
0.0113568813176303,0.275253103823801,0.00921930659309063,-0.278073955795365
0.0114062596323386,0.278098802924693,0.00964265983750969,-0.280948734655572
0.0116590693297407,0.281213407759016,0.0101232132856386,-0.283816822439621
0.0118406095166438,0.283795445338431,0.0101832976630976,-0.287211940345318
0.0122764267765635,0.28632442214554,0.0108608133546509,-0.2901391932867
0.0121832674370151,0.28900534476709,0.0109881709159351,-0.293077281912451
0.0126756320580043,0.291800276574225,0.0111888611762754,-0.295743884647742
0.0128834822347561,0.294729827222106,0.0115342816258854,-0.29771812267878
0.0128870944923041,0.297486551679601,0.0114447277248303,-0.300735036557884
0.0128091348443713,0.300015141904984,0.0116239524701743,-0.303554578202826
0.0131856596475726,0.303071983861712,0.0117783728319927,-0.306693441691806
0.0132295061943919,0.30573549497646,0.0122888469453593,-0.309291512678617
0.0135447254736796,0.308363400731515,0.011935559607599,-0.312207781048758
0.0135927527589379,0.310855911610569,0.0118549100050263,-0.31503759009772
0.0140506971955442,0.313458404135869,0.0122949929920246,-0.3176255341676
0.0142366808723804,0.316351885936823,0.0121993691567065,-0.319958726232457
0.0145905813007412,0.318833337207951,0.0125579870277099,-0.322582113529423
0.0148258810394312,0.320989046441818,0.012849482240705,-0.325090632820017
0.0151986448088619,0.323825559625281,0.0131606905371292,-0.327909131504743
0.0152134662911026,0.326232429259364,0.0135500929845715,-0.330698335312724
0.015543063596472,0.328986911280551,0.0136188969931161,-0.333588749346603
0.0155765441404548,0.332190055000476,0.0137819220362877,-0.336490288729134
0.0156994871877449,0.334810308018123,0.0147333284959837,-0.339458389388592
0.0166185459618683,0.33825075639301,0.0146658448264098,-0.341863432425637
0.0168617661072151,0.341117706634497,0.0149033088478585,-0.344958981669402
0.0167021745859785,0.344293303417587,0.0150001192469655,-0.347618701819506
0.0170140351212092,0.34702468060864,0.0152109317576372,-0.350723538943821
0.017163276882267,0.350064859978324,0.0157158965366774,-0.35323514829935
0.0172799257863142,0.353189739728001,0.0158465263002353,-0.356215302945684
0.016984998324217,0.35617883987502,0.016067523598842,-0.358511298308348
0.0174133396737933,0.359008031982666,0.0163939731185601,-0.361363364176271
0.0175080896450928,0.361468640517096,0.0166752250978167,-0.363709854718609
0.0178378319641711,0.364351035692051,0.0169426853655801,-0.366198969320546
0.0182088694662057,0.366925528462997,0.0171583777439256,-0.368806737798322
0.0182929377234521,0.369794464640536,0.0170061803793897,-0.371546547477677
0.0193158411519986,0.372311637414752,0.0173561980950855,-0.374411498499424
0.0196243978756362,0.375354622852379,0.0175864054412312,-0.377223149174705
0.0195353883317969,0.37768168429467,0.0182688246268049,-0.379612496154349
0.0200022843780666,0.380879106932358,0.0189211951904567,-0.382531847255226
0.0202572122011004,0.383247182075742,0.0193800172648862,-0.384975883730048
0.0202299649232439,0.386088720193046,0.0201552175039033,-0.387434786227268
0.0204195833183634,0.388677776200955,0.0202929101118482,-0.390049333850135
0.0206864663007812,0.391494668292727,0.0203331645990036,-0.393251024522605
0.0209403363859069,0.394064160254619,0.0207910485564191,-0.395789345387091
0.0211457356876413,0.397120037142376,0.0206360844294528,-0.398499170930945
0.0211227314873762,0.400186406431403,0.0205763552512542,-0.401244535825967
0.0214887995303284,0.402420657439898,0.0207788771071519,-0.403910135352317
0.0217542963574887,0.404937224065207,0.0209472443616273,-0.407239630763988
0.0217655029822218,0.408218498790969,0.0211392808491843,-0.41016149614134
0.021730292292121,0.411018946021357,0.0214391832427989,-0.41268056261497
0.0221803737164325,0.413987952988722,0.0223130751326845,-0.415279792867392
0.0226211461391189,0.416452577361986,0.022800905909786,-0.417908272993138
0.0225976695162276,0.41927388319801,0.022732272974399,-0.421015447748741
0.0232083113837471,0.422597227364185,0.0229494745466527,-0.423485296745968
0.0234097727920016,0.425315185188962,0.0228583076637953,-0.42620923024628
0.0239671786988294,0.42758038801397,0.0232608320830979,-0.429338562569181
0.0244081543796177,0.430106870079511,0.0235469881717721,-0.432188411628043
0.0245265158802396,0.432556785190254,0.0235537712282901,-0.434484674063543
0.0248889244582223,0.435591435235808,0.0236284042869417,-0.437153359674453
0.0253182339304755,0.438304823561653,0.0241480519491711,-0.440117474931748
0.0256151323464864,0.441190862617307,0.0247757266799094,-0.442718981836489
0.0259097641104943,0.443975402433179,0.0254359852987023,-0.445259299784735
0.026752978180583,0.447715154150322,0.0255629365241105,-0.447942685057783
0.0272661006636347,0.450681641136417,0.0253279193287601,-0.449954215721875
0.0271362842378451,0.453659850532672,0.0254763270856156,-0.452761697314198
0.0269503778728684,0.456469615934374,0.0259265251017398,-0.455309382454471
0.0272813333297839,0.45957641542615,0.0263097766144225,-0.457743791420955
0.0272999544435679,0.462119326279281,0.0270122663026443,-0.460811186179663
0.0274872214913498,0.464686488056467,0.0267722426342753,-0.463730021227168
0.0279832278915614,0.468083675225047,0.0272190142721477,-0.466537885194549
0.0281684037343156,0.47096061490022,0.0277684371783028,-0.469247811833395
0.0284422924902959,0.473734255453646,0.0281064836917694,-0.472104632132288
0.0289664742841661,0.476769450972573,0.0283438176372546,-0.474913161687488
0.0288862369473539,0.479114165051472,0.0287711415154952,-0.477394076444785
0.0295988602224752,0.481902576178403,0.0294235989910322,-0.479786600494268
0.0305496949300473,0.484820846491698,0.0296113850194515,-0.482153629596949
0.0307567513915486,0.487926363211476,0.030124958450083,-0.484790078601408
0.0311255110919108,0.490496526181012,0.0305815146062803,-0.487378133222881
0.0311343175964639,0.492820330133105,0.0310976046547119,-0.489930417679512
0.0317149124007483,0.495581328913045,0.0314294752576965,-0.49299464964851
0.031539924694362,0.49816444799149,0.0319362169631443,-0.495153808794761
0.0320217652130523,0.500685057133211,0.0322851688819185,-0.4974199923399
0.0324341171467949,0.503520946438679,0.0319501460299872,-0.500547931651466
0.0330844642959872,0.506032116511519,0.0324840889876096,-0.503200895276443
0.0334626600617218,0.508648427706104,0.0327817332350565,-0.50609590627585
0.0337800691524702,0.511446266634814,0.0330161411741932,-0.509023839321057
0.0344446618211038,0.514128889093364,0.0337595825984401,-0.511150576760984
0.0353378425720436,0.51660099467551,0.0341857577974438,-0.514051103346836
0.0359461023873469,0.519499089251792,0.0345770892982531,-0.51663468498773
0.0366768964593049,0.522148515003661,0.0348631577081884,-0.519542578381918
0.0368322197173189,0.524996337761947,0.035579528957475,-0.5223691088443
0.0371030747655376,0.527357653300024,0.0361924785321904,-0.524916494153524
0.0378919556174376,0.530327004066979,0.0362934238971066,-0.527554877287174
0.0377126072173398,0.53287850402688,0.0371948490514288,-0.53040382054475
0.0379982752471544,0.535377457235446,0.0380850115423115,-0.532871872376216
0.0384689862754227,0.538006604263757,0.0387103943262084,-0.535888389886955
0.0390558092803598,0.540861257092648,0.0392272954280222,-0.538703108671611
0.0388874014904873,0.543474079708234,0.0396846304221178,-0.541383143648032
0.0390807605032076,0.546149468098317,0.0400674926146321,-0.543802507356111
0.0391087668240699,0.548515868104473,0.0404893784202212,-0.546489087900539
0.0399054830677784,0.551725421804181,0.0409405577640604,-0.548965217821392
0.040694874389849,0.554204953584203,0.0414425151174499,-0.551372613832629
0.0411113580308186,0.556962993673257,0.0422544724467492,-0.553938798922524
0.041650781804948,0.559494440687978,0.0425818851886232,-0.556779926881138
0.0417640245433647,0.562608231215167,0.0429711831048012,-0.559711273310433
0.0422267508693682,0.565316679175604,0.0431187182983207,-0.56265748909072
0.0425119759514109,0.567833418067466,0.0434343485647018,-0.565172751265294
0.0429506902777795,0.571126507810491,0.0442708781845778,-0.567879819504622
0.0433222888012209,0.574381255568407,0.044843692113871,-0.57016040926879
0.0433119626067579,0.577215715889738,0.0454972307838964,-0.572703744560794
0.0438860696469622,0.579776185204097,0.0465303820029052,-0.575382055563662
0.0441443862224875,0.582673045436322,0.0473510558574136,-0.57799529853709
0.0449434041372174,0.585471832159882,0.0476309993839421,-0.580603579560078
0.0451516471344115,0.587895989345829,0.048180110359019,-0.583513522153482
0.0456112960302321,0.590612238321917,0.0483740248421779,-0.585883925772017
0.0461476034076286,0.593334207022102,0.0486540888124016,-0.588662351333111
0.0467192814400431,0.595882715237058,0.0492200198360505,-0.59049287695801
0.047486182169741,0.598345791185367,0.0498089993855736,-0.593140472548549
0.0480931153775385,0.600984380973212,0.0502092513274383,-0.595885320985088
0.0482798008539237,0.60383185905776,0.0509352878258801,-0.598630095326246
0.0481403468566143,0.606832516063567,0.0515127320954334,-0.601463914283156
0.048443841875584,0.609647626140377,0.0519223689997612,-0.604314508152283
0.0492569099722315,0.612601341307457,0.0525263122137349,-0.607405418118549
0.0499519069547273,0.615208530934185,0.0527525383718538,-0.610479721813292
0.0506229216344098,0.617784514932029,0.0533387873023914,-0.613146169863751
0.0509307259423518,0.62049600194831,0.0535795582096887,-0.616063176971572
0.0510100800010658,0.6232101995163,0.0538112676478756,-0.618990710336231
0.0522413946023364,0.625748095396536,0.0545003678539764,-0.621692835376414
0.05312603549528,0.628590636835923,0.0548610583302458,-0.624938740665393
0.0536336208442875,0.630961752290981,0.0555157201796186,-0.62713033126345
0.0544084039613564,0.633967731802493,0.0569015972277286,-0.629373226007172
0.0545592191136372,0.636660818080667,0.0573397702286793,-0.632571711398136
0.0550139826558731,0.639546527882766,0.0578971542656794,-0.635182687809634
0.0556686161547675,0.642351018681771,0.0582384330131402,-0.638034884058665
0.0563234226302895,0.644991672380983,0.0586583255837761,-0.640420507235678
0.0565644685546017,0.647406274794106,0.0588674263082297,-0.643146928222822
0.0569754198754222,0.650418469519408,0.0596083520604752,-0.645970576636771
0.0575945743139711,0.653179214827321,0.0599298269369833,-0.648589394175607
0.0577855425752287,0.656072047313359,0.06049960639055,-0.651011045651472
0.0586036992258004,0.658835763392573,0.0610348369034974,-0.653423457159953
0.0591685719979672,0.661346686905935,0.0611278469960776,-0.655924416577502
0.0597081051490305,0.664580234224399,0.0619026571875688,-0.658500257660198
0.060157757097543,0.667084962651676,0.062392740384163,-0.661614277883332
0.0605199354086706,0.669359017384993,0.0630584856702863,-0.664154681062981
0.061600532731286,0.671807261124016,0.0633876109576468,-0.666789872982079
0.0622254388392929,0.674462922686504,0.0637951882493424,-0.669615663424695
0.0630437731856048,0.677076680764519,0.0647423084001488,-0.672216593553025
0.0635379600305645,0.679622690611632,0.0648893360813297,-0.675049000460826
0.0640518901206972,0.682513617282437,0.0653116694014485,-0.677723898589537
0.0645878494653454,0.684791098524251,0.0654519052026587,-0.680383980360539
0.0652148266026717,0.6876442491202,0.0662076870325328,-0.682933521498509
0.0653706977809071,0.690421144600812,0.0669692603833014,-0.685820518666906
0.0658869193087614,0.693160850889606,0.0672939604672016,-0.688404752934111
0.0663068953909087,0.695769608388749,0.0677910075451876,-0.691379618885774
0.0668637518225542,0.698204084354402,0.0685065333896144,-0.693689639069499
0.0673713682150662,0.701040282756197,0.0689284812136209,-0.696252951033387
0.0675575976958967,0.704022492283461,0.0697176813284277,-0.698515568284577
0.0678187050812451,0.706696927948917,0.0699633532784487,-0.701158125139118
0.0684950220611728,0.709365273606133,0.0703215575624714,-0.704271871300329
0.0691008258846306,0.712600716120792,0.0706476148737762,-0.706480296882698
0.0698258777623887,0.715354801687799,0.071394339365113,-0.708974761696365
0.0701754274181243,0.717787147532656,0.0721449113849226,-0.711367980219548
0.070847339425358,0.720288048185769,0.0727798163893728,-0.71338093437845
0.0712539342971279,0.722783571533719,0.0732943799780365,-0.716102181011917
0.0716863328881368,0.725425656402717,0.0741293826873011,-0.718769209208931
0.0721003432665032,0.728128677576642,0.0751700123389976,-0.720523939553153
0.0724736138526674,0.730898174334457,0.0751238312502491,-0.723080036218831
0.0729027292877673,0.733551025116846,0.0756922941559653,-0.725843762182785
0.073220194954703,0.736172537446231,0.0763630692506276,-0.728193992460735
0.0735471879510176,0.738171846642004,0.0767954190878544,-0.730768783726449
0.0737904132576039,0.741406445908652,0.0771541428923043,-0.733013066000558
0.0743680353265953,0.743946482981755,0.0778748623171941,-0.735265617433127
0.0748810167017298,0.74682353939045,0.0781677385058776,-0.737473501724343
0.0752927722101668,0.749589738862111,0.0781453740891956,-0.740649193847981
0.0761819845626957,0.752464768268742,0.0786682932862969,-0.743817155532036
0.0769070641327123,0.755219950350304,0.0794775147409437,-0.746313487743204
0.0775287084060501,0.757631108826179,0.0801826385741827,-0.748814901273325
0.0774608008803676,0.760245843700704,0.0804287543760763,-0.751468887819148
0.0782595686247217,0.763095327363496,0.0808699153863571,-0.753772472944761
0.0786651112409728,0.76588462451739,0.0819662813391346,-0.75620682814056
0.0793191315686264,0.768876458638845,0.0829567642804544,-0.758213668039782
0.08004275022102,0.771828271104981,0.083847532472345,-0.76085873255008
0.0804645271233725,0.77467815560954,0.0841635134250695,-0.763785635902445
0.0807252911701403,0.777072231380372,0.0846275915152337,-0.766994722575387
0.0812701813300976,0.77939742592019,0.0853762072953807,-0.769628447083633
0.08124358831037,0.782044539090113,0.0860406762826778,-0.771881301081362
0.0816521338448884,0.784517489482675,0.0870681963848825,-0.774556600096927
0.0823548154101082,0.78715313577268,0.0873396823576827,-0.777242403597628
0.0829012666277187,0.789757573914093,0.0875345175508017,-0.780094218805209
0.0830968778467954,0.79248653287372,0.0883215020897585,-0.783467538284122
0.0833839873932616,0.795360173078115,0.0891621188903501,-0.786328055553979
0.0842225203636494,0.797812025205632,0.0895978416066279,-0.789501918116744
0.0848684135729321,0.800453037503278,0.0903555571763764,-0.791893468083634
0.0850751112703379,0.803263542658735,0.0908664659568964,-0.794558886855024
0.0849534344567547,0.805532154853739,0.0910598530231916,-0.797599562148968
0.0855539344665615,0.808217978497618,0.0921041857729921,-0.800271498007972
0.086583585339706,0.810500945212314,0.0927236177042715,-0.802989162441144
0.0868236614196384,0.812715590981499,0.0933773192057941,-0.805538413199362
0.0874458809544339,0.815450847686895,0.0939757823287341,-0.808278062960334
0.0880894503673494,0.81835573597621,0.0945107546268474,-0.810599981112376
0.0887263874267913,0.821070496206042,0.0952295890510781,-0.812977774835904
0.0894756138648,0.823402649735642,0.0956058981661302,-0.81565270949689
0.0900476666016055,0.826105563383065,0.096064267307214,-0.818200446654513
0.0908399044933476,0.828648749574115,0.0968327707880583,-0.82072524381724
0.0916564363744657,0.831580457429829,0.0968949195712099,-0.823448894184647
0.0922187895601116,0.834311079141974,0.0973300360400283,-0.825813105308421
0.0931245928671711,0.836561378044341,0.0981487319042934,-0.828431443220649
0.0937097568890921,0.839416679030225,0.0994307486184453,-0.831045339698499
0.0945007235871507,0.842383343787527,0.100349309853924,-0.833409309668147
0.0949456482668114,0.845343173857735,0.10049301498909,-0.836365900148141
0.0957312384614246,0.848281450640423,0.101446253867289,-0.838869037928565
0.0964313029590835,0.850702714440334,0.101978499401099,-0.841505438164252
0.0974955605135604,0.853077829371318,0.102897930167981,-0.844391004965042
0.0979889108476957,0.855420607168149,0.103499043312445,-0.846518896570187
0.0985368832148694,0.858073824649289,0.10384653722904,-0.849552059831928
0.0995433671627064,0.861087150738424,0.104316912698479,-0.851710164137792
0.0998515218968994,0.863544774534458,0.104815495207287,-0.854409942743075
0.100208841769673,0.86637847457736,0.105830414632423,-0.857191208690118
0.100899523320702,0.868878449798766,0.106372428971128,-0.85972652771425
0.101846729661071,0.871036491637443,0.107284903814857,-0.862542180647306
0.102006850002263,0.874041527169357,0.107397392538616,-0.865086814676543
0.102589881653105,0.876468226119052,0.107993827680106,-0.867161282236167
0.103582465469606,0.879634183380486,0.108780929751643,-0.869907375266854
0.103819551300724,0.882160321484213,0.109371574824988,-0.872853744339363
0.104335079922309,0.884797929893276,0.1102233125056,-0.875796069201607
0.104991861062697,0.887334776532,0.110812757901552,-0.877841062261727
0.105785927911488,0.889848924682935,0.110891217587156,-0.880376830216048
0.1064863395277,0.892233873723872,0.111453461834636,-0.882987195865995
0.10678222597297,0.895236630366799,0.1118889713882,-0.885603039383646
0.107467043561586,0.897625411708995,0.11274711259935,-0.887968556818225
0.107998747688327,0.899835925585549,0.113726336396506,-0.890748391323414
0.108849573642416,0.902476724256017,0.114222488488065,-0.893268791534738
0.109337247321839,0.90540549270055,0.115000806949711,-0.89594338816994
0.110369322145383,0.907910915896214,0.115916272702669,-0.898281653389465
0.111184106257716,0.911044203254424,0.116749664493259,-0.900885054826602
0.112047608562745,0.913454477795826,0.117354083382016,-0.903224885964876
0.112732870574038,0.915802994618349,0.117659074372887,-0.905713230795731
0.11328969551365,0.918191802249202,0.117916850789123,-0.908050357144617
0.114131424894649,0.920914725299232,0.118621490762302,-0.910972228882303
0.1144899866452,0.923372275517502,0.119249213821771,-0.913909306086238
0.114993952843214,0.925910241103045,0.120190933622618,-0.916318009651212
0.11547507994018,0.928504730172425,0.121268711196739,-0.918429037257418
0.116083758855438,0.931085296799594,0.121617619755592,-0.920959466551908
0.117219747927951,0.934098954591915,0.122192973320847,-0.923707201891871
0.117224969312023,0.937157758119173,0.122582051589416,-0.925829742352572
0.117802150288552,0.939564373699583,0.123339494302563,-0.928535695570076
0.118996664660217,0.941850138211217,0.123875328549329,-0.930946240627725
0.119899429920579,0.94431454203855,0.124954023260023,-0.933364906468313
0.120672097460952,0.946702418039947,0.12603642562297,-0.935823486326312
0.121590046841272,0.949305609657209,0.126966514414725,-0.938467730314355
0.12214114064367,0.95163018347372,0.127424403629953,-0.940921815552014
0.122490255696279,0.954136031257659,0.12833984368102,-0.943140141460507
0.123226486113477,0.956875673504103,0.129006178952944,-0.945673539454779
0.123800527178244,0.959161561191355,0.129697212329121,-0.948393006684902
0.124390534799724,0.961729789818514,0.130345082095231,-0.950857123716333
0.125239731492854,0.96424492065889,0.131237975235663,-0.953538063285318
0.125835123482393,0.967043064873296,0.131481930502373,-0.956097102494389
0.126188046506011,0.969506384277501,0.132246729205635,-0.958333706248854
0.127041144710359,0.97193063343444,0.132918613191333,-0.960735784307321
0.127358058262302,0.974192613285915,0.132815256531827,-0.963129007645695
0.127882344547354,0.976712453947197,0.133498303340463,-0.965475645220763
0.128524909636784,0.979536468934883,0.134311348487452,-0.967774632450334
0.129273599259454,0.981934349786219,0.135188580869578,-0.971045337346163
0.129868963337707,0.984146173779235,0.13595631055387,-0.973542058519356
0.130278620493573,0.98692171733927,0.136537678824215,-0.976324294804761
0.13098389471527,0.989451714759354,0.137546803876276,-0.978928775077966
0.131540896490668,0.991889919904962,0.13826773851168,-0.981360014265121
0.132770601612883,0.994571262902606,0.138905712277259,-0.98362135408603
0.133322294906545,0.996905795286726,0.139521346790637,-0.986372846352264
0.133881067210589,0.999384303422985,0.140212158817427,-0.989114836220757
0.134768536465622,1.00197167121662,0.140672624470788,-0.991625030587909
0.135368312440378,1.00448666971559,0.141013341653535,-0.994068534984324
0.135965726694825,1.00656380854228,0.141610462274109,-0.996662683406391
0.136868776601022,1.00866728776745,0.142101794075862,-0.999339500347431
0.137356941163519,1.01124656998377,0.142517944430476,-1.00226032078891
0.138273621283902,1.01355994948019,0.143147262595193,-1.00487466693881
0.139197228904433,1.01608494244579,0.144183769167014,-1.00730738789389
0.140398746943414,1.01876355824654,0.145421911120517,-1.01043227872109
0.140980161191141,1.02140231708299,0.146567363624809,-1.01263090197424
0.14174464599547,1.0240156173926,0.147143120114425,-1.01507170491536
0.142274214631122,1.02700058516654,0.147433760618285,-1.01752032292787
0.143256720087566,1.02944274922886,0.148171319489012,-1.01983363551864
0.143727442101927,1.03185267133037,0.148985434940268,-1.02216225682111
0.14477604798304,1.03426093188741,0.149447901415046,-1.02483904668248
0.145269904937079,1.03681518923097,0.150087114271675,-1.02728336210331
0.145761492112268,1.03952543693888,0.151023785304176,-1.02965936018267
0.146306737807784,1.04192141084108,0.151529279849826,-1.03199755488623
0.147211425225043,1.04431055357713,0.152493810574936,-1.03432254119629
0.148240403397461,1.0468755495508,0.153090269781942,-1.03647514025697
0.148724339060557,1.04977986777347,0.154281237793843,-1.0381228988483
0.149722085235162,1.05252459115745,0.155637449395637,-1.04055105435992
0.149919435216596,1.05486607385746,0.155960109095495,-1.04326457730247
0.150655074772783,1.05761762474955,0.156572860603659,-1.04535747059943
0.151007622464535,1.06041592219587,0.157934581009582,-1.04752636625624
0.15171137927537,1.06310375053941,0.158820757319453,-1.04984717938883
0.152089025719929,1.06591795927406,0.159441112176348,-1.05269376902583
0.152974732082969,1.06854162406461,0.160588825020604,-1.05480768044915
0.153452119951228,1.07121518846951,0.161383954049239,-1.05768059299116
0.154125143156047,1.07412110984326,0.161593978934504,-1.06059779169667
0.154928085082387,1.07688068003939,0.162481966353211,-1.06295571233363
0.155842839643574,1.0789240690182,0.163364847148332,-1.06550064108389
0.156090010446738,1.08133824683531,0.164573296893174,-1.06865493867184
0.15668250874962,1.08384086432027,0.165285139469558,-1.07151538425198
0.157238493535867,1.08675370922376,0.166289351528776,-1.07364190361985
0.15831859811719,1.089061349643,0.166546501086338,-1.07658199256701
0.159559811600038,1.09137126554186,0.167539447205844,-1.07958411977532
0.160576553275725,1.09439326327255,0.167862104775903,-1.08198367782109
0.161342082340271,1.09702203468388,0.168286252093222,-1.08442286133041
0.161948813902043,1.0997276674729,0.169235721140248,-1.08687927316808
0.16317121697798,1.10199148485352,0.169665268614955,-1.08949703464303
0.163657824408439,1.10460388495698,0.170799966638574,-1.09161051735976
0.164753467440039,1.10679755886711,0.171619640647832,-1.09428587511539
0.165675625170579,1.10936953904526,0.172163586522693,-1.09671993217667
0.166138628238254,1.11202337656113,0.173010369509314,-1.09945464796287
0.166926830684113,1.11447198564024,0.173455281539677,-1.10249920136803
0.1672293226653,1.11696612239244,0.174338056032698,-1.10456168720539
0.167547621152534,1.11952817537322,0.175231344786199,-1.10738663412068
0.168429774487042,1.12148393889561,0.176225494909558,-1.1095018828887
0.169340004168419,1.12361485206419,0.177411213414962,-1.11191531127209
0.169902982538762,1.12567532898802,0.178454397443204,-1.11430774139027
0.170864533591086,1.12846525551891,0.179447450983112,-1.11691189306742
0.171432164478019,1.13065750547825,0.180236598363702,-1.11958120991194
0.172558386305799,1.13326226148846,0.181111191876973,-1.12225970724927
0.173125125078675,1.13565976531264,0.182017046005859,-1.12519105109133
0.174031277960453,1.13803717209393,0.183159013574127,-1.12738742939904
0.175154450171913,1.14056333037207,0.184472798037892,-1.12985709300742
0.17542051720121,1.14317091022091,0.184950915911897,-1.13241645527148
0.175689623934002,1.14543807693405,0.185844035016755,-1.13438405630608
0.176379507842825,1.14772222786883,0.186255187302128,-1.1363881310456
0.177097412419431,1.1501600564304,0.187126867914306,-1.1386637938519
0.177601604601334,1.15239661100647,0.187822126129982,-1.14131539016098
0.178577294539116,1.15470872411702,0.188451979374928,-1.14400822890303
0.17904232371061,1.1570107396017,0.188764216085399,-1.14671093763301
0.180304833065373,1.15957829539996,0.189222597170965,-1.14884160159092
0.181212604598733,1.16198912777075,0.190001411727402,-1.15126666310671
0.182028400778559,1.16436122506562,0.19044155768167,-1.15344741252021
0.183200857646677,1.16660335052477,0.190838398795726,-1.15611017137309
0.183825767290465,1.16882668108867,0.191671294544663,-1.15895369252159
0.184501707879787,1.17117945481818,0.192058466211838,-1.16154309529007
0.184825300609776,1.17367772083948,0.193151197019575,-1.16427505446942
0.185607184659617,1.17618342973305,0.194498150408471,-1.16632149229594
0.186853144684499,1.17868210554674,0.195229130726414,-1.16875894401761
0.187990640033886,1.18117338227208,0.195630393829157,-1.17114976901656
0.188278854605962,1.18392077875901,0.196761746307146,-1.17330032753533
0.188971539972295,1.18631124688962,0.197713948071058,-1.17555896414714
0.190017831482404,1.18846984618671,0.198304242989369,-1.17749799179404
0.191212209845578,1.19117017900438,0.199209505675096,-1.1799408906801
0.192453936063834,1.19385480459781,0.199728161351487,-1.18230663513963
0.192639231751249,1.19644017345761,0.200261425644461,-1.18434888822852
0.192837575631859,1.19862728631675,0.200838210683148,-1.1861739680237
0.193279333764146,1.20104278027451,0.201437113828086,-1.1889429041093
0.19403399610423,1.20357967250346,0.201562308161053,-1.19091914714314
0.194873109654899,1.20601955240889,0.202208515831309,-1.19349358289976
0.195642938247894,1.20860341631873,0.202847557995855,-1.195877613042
0.196615491045361,1.21126206274208,0.203556061808894,-1.19814364142681
0.197147628865041,1.21330888455603,0.204632539978146,-1.20040296162822
0.198074147715229,1.21581933976096,0.205079219809426,-1.20272701154568
0.19901405137214,1.21864477324281,0.205538049680614,-1.204826908698
0.199902708262181,1.22109263510392,0.205864463451427,-1.20738871341273
0.201151859408613,1.22395777772391,0.206506793639166,-1.21008629377404
0.202342566222908,1.22638427930198,0.20708865072176,-1.2127962663913
0.203521427209697,1.22902926887807,0.20783878736258,-1.21474212199968
0.204225571853145,1.23148799838174,0.208894836187725,-1.21692678183343
0.205379918530168,1.2341842288943,0.209618847831842,-1.21945918628318
0.206091201983625,1.2370814259785,0.210397994128139,-1.22207270779836
0.206032197468269,1.2393158576364,0.211233679063595,-1.22448067554836
0.206881469804648,1.24183333792274,0.212724404664131,-1.22720269742421
0.207521867434428,1.24421606642835,0.213881366354723,-1.23020912096575
0.208519072422585,1.24681257002744,0.21459501595644,-1.23259466693146
0.20944480637757,1.24950216295523,0.214828932313246,-1.23479538718518
0.210119893368841,1.25205010139007,0.215709717992592,-1.23719493665309
0.21050506647673,1.2545428749548,0.216692173219935,-1.23960571560202
0.211570518509966,1.25739097417728,0.217051769368526,-1.24189640191756
0.212507568122617,1.25971022669436,0.217750675722882,-1.24388876227935
0.213489174919172,1.26235062521892,0.21890443754507,-1.24590164781001
0.214671885095675,1.26450531452256,0.219680089615578,-1.24837933946601
0.215511195592603,1.26714508287872,0.220434621694417,-1.25097046760628
0.216615186988402,1.26957900130623,0.221316438281368,-1.25363692546147
0.217327358262201,1.2724145630666,0.222096877544764,-1.25599961934923
0.217761336491308,1.27543235304913,0.22257283811219,-1.25833376219394
0.218173633812572,1.27778704422208,0.22344394322232,-1.26022038570269
0.21836793796185,1.28034368422793,0.223837472530553,-1.26321084767328
0.219173824302164,1.28266143695229,0.224979679780161,-1.26577406683841
0.219827529147148,1.28524287318886,0.22571900298415,-1.26818504178034
0.220753018296348,1.28759570960301,0.226404539782801,-1.27034142112932
0.22130152157029,1.28995821152482,0.227305547753083,-1.27309572724386
0.221813963298025,1.29218936506773,0.228305237514785,-1.27564948741154
0.222546858635809,1.29473075577636,0.228826500397404,-1.27828412866649
0.223262785101881,1.29753818482944,0.229651077230779,-1.2805643336113
0.224536651716877,1.30026227031529,0.230555792937507,-1.28301460985104
0.225494888995435,1.30263975852015,0.231349281280573,-1.28539541996012
0.226027876485673,1.3052054353535,0.232059457939661,-1.28775394036071
0.227254799859252,1.3082746440398,0.232942694928152,-1.29065552542543
0.228263925921606,1.3111013457047,0.233591134695903,-1.29322936808623
0.229143010906052,1.31313280877853,0.234646443341691,-1.2953907614518
0.230011309991707,1.31557086375644,0.23544590414094,-1.29755648505254
0.23028903526873,1.31762587606725,0.236430368953823,-1.29990205343759
0.230887952844075,1.31989979879704,0.237771983942863,-1.30196890892473
0.231476109972689,1.32261523956306,0.23834704029829,-1.30458911403329
0.23211079643387,1.32496779799565,0.239149844167614,-1.30685010585097
0.232954682201397,1.3272108769883,0.240010706257543,-1.30901719797894
0.233600675679343,1.32959789998202,0.240850429481767,-1.31170857516292
0.234218765512312,1.33201552903908,0.241933060870136,-1.31408223513943
0.235225160857725,1.33396621475869,0.242715301030033,-1.31637079156769
0.236016136521503,1.33634063408908,0.243592946410145,-1.31877572005311
0.236824010705591,1.33897055367401,0.244480976054226,-1.32113249409172
0.237592063741434,1.34112419761104,0.245330792316647,-1.32404175618508
0.238505091910364,1.34378704868256,0.245908776039768,-1.32684129999775
0.239494064121003,1.34618158245329,0.246902328451762,-1.32923544380399
0.240036903842315,1.34865632211549,0.247376353647101,-1.33171123927387
0.241000957852033,1.35159506876232,0.248108530643255,-1.33406651234355
0.241684273438089,1.35391988130307,0.248802678036405,-1.33626307632547
0.242435257079545,1.35609387546235,0.249573915170116,-1.33851559905179
0.243466785760206,1.35804789361607,0.250255403944924,-1.34099327502525
0.244152566583322,1.3605141417608,0.251262232320916,-1.34313257156286
0.244828266338728,1.3626552769986,0.251637049472179,-1.34551057538743
0.245110875579314,1.36498683243217,0.25253103457254,-1.34759502305571
0.245577871389996,1.36722020641062,0.2532635591156,-1.35004170087703
0.246578000242526,1.36907154695094,0.253978287926523,-1.35245518494823
0.247405440745961,1.37195722885768,0.254984127693705,-1.3547838888844
0.24837785892939,1.37395797786979,0.256012783999262,-1.35700427460865
0.2489216841324,1.37611935880187,0.256734144252949,-1.35937993016349
0.249212898057999,1.37836183729326,0.257273590121364,-1.36172082414949
0.250386410024088,1.38018454290348,0.258017128433656,-1.36421504765389
0.250750511269142,1.38288388010602,0.258980441120379,-1.36609485597741
0.251398416273046,1.38464391809861,0.2598339243494,-1.36844659425562
0.25217251565911,1.38644300891448,0.260655707368052,-1.37047589325792
0.25302812740953,1.38869762899059,0.261439316553152,-1.37247382912767
0.253828997340528,1.39125574416881,0.262307972968513,-1.37499162911308
0.254533862522323,1.39329106259326,0.263185070755591,-1.37732887924246
0.255397397070268,1.39588720573099,0.263835418990684,-1.38011867020526
0.256351835652191,1.39851047869546,0.264712511723788,-1.3826849884111
0.257284840300601,1.40043598811604,0.265547056267688,-1.38512049458546
0.258166905216418,1.4025761849891,0.26616341393673,-1.38723089314109
0.259209353500032,1.4049153819809,0.266969896017087,-1.38960484120412
0.259986559660913,1.40719611343871,0.267931131011847,-1.39206589814949
0.260643887306229,1.40984574853034,0.269090795408437,-1.39450172699914
0.261825771595558,1.411962939348,0.269727425544967,-1.39635759808635
0.262710430711048,1.41431789289385,0.270441193970298,-1.39858405592676
0.263385358295104,1.41676915113472,0.270916429697948,-1.40113623743774
0.26446782844884,1.41917838069458,0.271699623445887,-1.40294654342974
0.265296171874972,1.42157101661433,0.272651587219342,-1.40473683845267
0.266485737973176,1.42363063555141,0.273256355900635,-1.40700843494348
0.267707644526154,1.42613263996293,0.273839078682798,-1.40965332995077
0.268310712100256,1.42882093295866,0.274752202883304,-1.41213820190133
0.269294288036149,1.43107457945328,0.275593271021264,-1.41411365926601
0.270066903101106,1.43372054133656,0.276421735837363,-1.41684280843167
0.271071159899367,1.43606121597433,0.276919295504205,-1.41892025528423
0.272117143385091,1.43859766794602,0.277748063529532,-1.42096215213653
0.272931888188068,1.44075450481455,0.278160224648719,-1.42313028621553
0.273937199518482,1.4432845487033,0.279186989302234,-1.42582119029037
0.274773598281848,1.44563365663766,0.280285637829766,-1.42790345598183
0.27555437564771,1.44766839864147,0.280748577837503,-1.42972151528314
0.276046680634213,1.45000899823037,0.281572539487566,-1.43221502556582
0.276703170547168,1.45188118495503,0.282948109030471,-1.43432970981187
0.277228082072243,1.45448601253182,0.28381792499163,-1.43607697336746
0.27845432923428,1.45685634004605,0.285146002205624,-1.43833317807843
0.279397712165546,1.45887905168043,0.285611839555778,-1.44050596814548
0.280290507304224,1.46141810918984,0.286380674184772,-1.44325788866945
0.28104221836223,1.46362386709289,0.287228852855077,-1.44545696140134
0.282184352541102,1.46614690179853,0.288102716046362,-1.44777748644853
0.283153941836067,1.46839224148228,0.289119682579313,-1.44986232079848
0.284164257006599,1.47038290347622,0.289740262999009,-1.45210851517837
0.285489162495594,1.47257119918294,0.29067784764985,-1.4545927097222
0.286516680314618,1.47507210349729,0.29128470546954,-1.45667226842753
0.287401938465094,1.47730083458527,0.292310929035485,-1.45890550299275
0.288167123155023,1.4798622086009,0.293284480566218,-1.4611794890316
0.288877867017499,1.48209047946738,0.293806238883957,-1.46342392148556
0.289822396201044,1.48423065736179,0.294903152063476,-1.46597981123539
0.290587770783513,1.48676203925501,0.295628507827186,-1.46776794894973
0.291361356544793,1.48882575593643,0.296715231274424,-1.47049879909998
0.29217054427776,1.49096016766647,0.297223838515131,-1.47251247517216
0.292936939486615,1.49285429124811,0.298883901155977,-1.47497022467394
0.294386552321028,1.49537539880904,0.29964352199898,-1.47755311404443
0.29508292455872,1.49755689536526,0.300582998865871,-1.47981570507588
0.295763428715366,1.50005348129045,0.301777866787165,-1.48245752394708
0.296842458446621,1.50262590016581,0.302751957698445,-1.48496092359768
0.297535933828097,1.50465629292858,0.30357970903645,-1.48706729143502
0.298068080442151,1.50665049381358,0.304469406377706,-1.48945182774858
0.298924874721083,1.50890694346073,0.305248228449013,-1.4915956519444
0.299689589341599,1.51098649182277,0.306081409500743,-1.49338456056099
0.301016948314564,1.5131885565623,0.306782415066723,-1.49582945992394
0.301975451879151,1.51492624221675,0.30739223079552,-1.49795038771265
0.302941232334952,1.51698924832832,0.308166509346959,-1.50005791737782
0.30410671186446,1.51924623151728,0.308907247939227,-1.50239726288606
0.305391610385834,1.52143375020134,0.309929070330636,-1.50508592418918
0.30625393637504,1.52443721802488,0.310912643374618,-1.50819708716189
0.306654913983442,1.52685100149393,0.311302652231134,-1.51080940291254
0.307823116566974,1.52892612435044,0.312185164767351,-1.51269925106045
0.308716668327285,1.53111547862778,0.313168899129631,-1.51448403493391
0.309368121836584,1.5333869971514,0.313900618657382,-1.51651929151475
0.310044657147819,1.53595104892286,0.314691785342113,-1.51882316608931
0.310742419442831,1.53795007913386,0.315350945860125,-1.52137851571233
0.311556750108899,1.54000547336732,0.316065729640904,-1.52382590780483
0.312302922150414,1.54235879040287,0.317103860341976,-1.52607192657668
0.312885557882397,1.54441724418685,0.318390947007219,-1.52779360508362
0.313822515600902,1.54680029076841,0.318855385301667,-1.52960023098154
0.314461713067997,1.54931067251254,0.320024355235041,-1.53135196338007
0.314958919511822,1.55206506262943,0.320509580784797,-1.53332442111196
0.315885926931288,1.55427009120101,0.321755789244803,-1.53588494446347
0.316972674528876,1.55694101658236,0.322565792372527,-1.5383485070266
0.317978964010704,1.55953891753996,0.323559106645496,-1.54037603461578
0.318719981703927,1.56179357172784,0.324214751013614,-1.54236773959931
0.320243457508811,1.56405569198394,0.325322617491893,-1.54511043917191
0.32102872467235,1.56642115880207,0.326633333359756,-1.54710671918252
0.32229823955531,1.56899168587487,0.326908511005355,-1.54942640489032
0.323590155512374,1.57135288028385,0.327828738569995,-1.55203558892319
0.324620294194686,1.57320549192085,0.328502831235979,-1.55440212872437
0.325813793014355,1.57542342874186,0.329794355413379,-1.55630778000259
0.326900893737736,1.57692596172363,0.330257762979793,-1.55844707230797
0.328353112988843,1.5793605848877,0.331179654482761,-1.56123730618285
0.329023275058478,1.58167349416317,0.33185814460786,-1.56365179744799
0.329975328025791,1.58409832076738,0.333084882442297,-1.56585017174766
0.330655572264713,1.58601412237539,0.333664980573353,-1.56776051779716
0.331458766517398,1.58836260421109,0.334292576436026,-1.56980361499
0.332280001897943,1.59018632334214,0.335161786797215,-1.57216326169904
0.333337287611521,1.59220697364792,0.336066144903858,-1.57498805467293
0.334027330911645,1.59452331361073,0.336876063523223,-1.57712899339784
0.335255687838001,1.59692098671333,0.337806102766296,-1.57898681505939
0.336233268800826,1.59892807892042,0.33862005848134,-1.58123288769744
0.337182479579374,1.60131167214274,0.33968224790221,-1.5833643470053
0.337900208743319,1.60335853099265,0.340929596890661,-1.58553109873964
0.339106559137973,1.60538831969453,0.341871649291021,-1.58777478240349
0.339826613790091,1.60727148796213,0.342834484801596,-1.58996439355424
0.340355834070897,1.60920057802294,0.343531021928476,-1.5919092182019
0.341559039946264,1.61137741486008,0.344330564343758,-1.59431066794519
0.342569095122504,1.61361447584986,0.344917780152593,-1.59736956024801
0.34318251476931,1.61594344173212,0.3455558113903,-1.59984093351344
0.344065990706202,1.61791754659273,0.346836579139924,-1.60201100888494
0.345151295617934,1.62063195668316,0.347801871890501,-1.60424524646117
0.345881884378917,1.62289345713068,0.348361019494084,-1.60607819249692
0.347275741822896,1.6249461979676,0.349379308867064,-1.60835142553974
0.348132055598944,1.6274237367755,0.350257853274623,-1.6107113974845
0.349094537746244,1.629780449689,0.351629187567934,-1.61266129025798
0.349947867787648,1.6315955273588,0.352864425534108,-1.61522843376533
0.35106280814187,1.63362772464703,0.353684641534433,-1.61748566566642
0.351716220760368,1.63572242889052,0.354691960208363,-1.61944233077358
0.352383648623455,1.63821566902578,0.355432008598469,-1.62150379666067
0.35354046533073,1.64053587152849,0.356326132229436,-1.62400941101045
0.355220371792659,1.64288978248063,0.357619029422194,-1.62688922234535
0.356306647333921,1.64505949276647,0.358614885751559,-1.62919072250573
0.357233186055263,1.64717630017553,0.35984287351162,-1.63150325911398
0.358003542079387,1.64960826795613,0.360807578244934,-1.63376589812875
0.358944346454183,1.65178214294998,0.362098122490227,-1.63563536672337
0.360028511655713,1.65352665490608,0.363359526851681,-1.63747934208942
0.361227272720441,1.65558130676426,0.364488171883664,-1.63964129778218
0.362039615351651,1.65731358214652,0.36561058267642,-1.64180886568697
0.363431560395609,1.65920119731763,0.366475053482788,-1.64377050266123
0.364377515755656,1.66152694936324,0.3678354430215,-1.64586381989066
0.365271860266761,1.6633910388997,0.368611299974144,-1.64846714661784
0.36623463552555,1.66554948298313,0.369621983343828,-1.65023431871873
0.366933259107496,1.66763546192304,0.370581419871303,-1.65229835111587
0.368169929131214,1.67004227861864,0.371530121796049,-1.65407336627414
0.368905153928818,1.67244425657712,0.372530107612193,-1.65661246505053
0.369820575933934,1.67505987428082,0.373279440508138,-1.65860286880593
0.370278139749086,1.67717493795227,0.374295697474062,-1.66059349834434
0.370972500234852,1.67960325210594,0.375554410281578,-1.66314278342649
0.371854281192352,1.68206080101941,0.376460766703615,-1.66533892953389
0.372484548035842,1.68500757262908,0.376943278838003,-1.6670890060027
0.373080817819158,1.68705407597963,0.37796834898539,-1.66893230020412
0.37385442855006,1.68895361466266,0.378759529868561,-1.67143559621577
0.375066852150382,1.69193644108034,0.379958402941662,-1.67349214091227
0.375768956887037,1.69416972372954,0.381013738784311,-1.67526511825791
0.376793198996257,1.69670945352988,0.382311924243119,-1.67773360332654
0.377684740024294,1.69881504382713,0.383156556206607,-1.6799813873847
0.378671482674958,1.70130662039101,0.38391002111535,-1.68212969899412
0.37916918120807,1.70326962360249,0.384700518167088,-1.68403442193634
0.38053944389661,1.70510797906159,0.385744206937128,-1.68628218061173
0.381605607823064,1.70778779563763,0.386368795738735,-1.68828099290132
0.38250436889005,1.70971488774591,0.387249522887245,-1.69042421150894
0.38384045664115,1.71169741989699,0.387953842835463,-1.69287528558783
0.384670125516643,1.71413841100792,0.388835888127654,-1.69487457781718
0.385408765936233,1.71615068149715,0.389890395269675,-1.69706791177947
0.386312968696512,1.71791957062201,0.391049762402089,-1.69987236341555
0.386986942193642,1.71990612529465,0.392206646738048,-1.70219365840914
0.387930979017537,1.72160806796904,0.392869362619801,-1.70428835830016
0.388902435623966,1.7236486358187,0.393734548758655,-1.70647789273077
0.389728893329566,1.72612454373213,0.394382713956323,-1.70904029097195
0.390481635373034,1.72834907832105,0.395145066525612,-1.71113654383234
0.391388218575197,1.73052095143485,0.396039038466941,-1.71307273658004
0.392591686929563,1.73306108766861,0.397078896889435,-1.71536498018003
0.393843346303643,1.73536907345328,0.398350404285956,-1.71774505002366
0.395183446563113,1.73777889266022,0.39919121066998,-1.72018490748745
0.396427935108185,1.73990923798097,0.400043014883024,-1.72210618279599
0.397383020917859,1.74213710135877,0.401005427118648,-1.72405377880843
0.398834049647426,1.74377737971833,0.401922342941483,-1.7262350366731
0.39954583282724,1.74614167765778,0.403060262430458,-1.72883297171259
0.400539684428735,1.74793209826662,0.403879414102726,-1.7312669488259
0.401233797818062,1.75023143607687,0.404544920074317,-1.73315328994909
0.402363492418807,1.75240739566394,0.405381049418245,-1.7356588607755
0.403054724319003,1.75441687749182,0.406451386464367,-1.73780533948484
0.404285755455157,1.75664998538498,0.407336483378846,-1.74020037245907
0.405383534771117,1.75907572273071,0.408240148558824,-1.74214263006274
0.406399460119242,1.76099830631101,0.409470863727385,-1.74446821063771
0.407064425130081,1.76337686448084,0.410764716211137,-1.74678724368571
0.407337180800289,1.76586193291346,0.411693025081739,-1.74884008767252
0.408175745402713,1.76802873411714,0.412347042317508,-1.75152449613616
0.408950754871525,1.77029035170575,0.413119812244143,-1.75310090700664
0.409421647394846,1.77238424673614,0.413938259026185,-1.75536774171475
0.410145949061892,1.77487853841277,0.414735666215871,-1.7571331771346
0.411326210802705,1.7766470807017,0.415811917357926,-1.75947709265325
0.412406480363728,1.77896171155582,0.416563266932552,-1.76169372172873
0.413101286370688,1.78096665284491,0.417657464199731,-1.76357789630527
0.41408838911905,1.78332935377512,0.418122789478846,-1.76588197500504
0.414781254287565,1.78538014980174,0.419155994581097,-1.7679474449954
0.415896084519018,1.78764711928824,0.420459571866159,-1.76967109309625
0.416971564092624,1.78925385936043,0.421570007215406,-1.77157682182362
0.418116697470092,1.79113406359017,0.422471680434155,-1.77336456727874
0.418881495120908,1.79313648585629,0.423240652276962,-1.77524981018425
0.419710850496434,1.79528618264383,0.424058472203659,-1.77727908114595
0.420632437132427,1.79721276888976,0.425096476208756,-1.77886480036172
0.421988645928349,1.79987842258368,0.426339994832034,-1.78087501013084
0.423015059631218,1.80195305835342,0.427150488491956,-1.78259257671029
0.424084535209912,1.80421475254668,0.428656745833374,-1.78454771922688
0.424677293567784,1.80658887997607,0.430077088079268,-1.7866666405184
0.425723295282208,1.80858605308572,0.431414954454704,-1.78885541460711
0.426977624760627,1.81088697450916,0.432424609094465,-1.79129546077949
0.428103072248823,1.81258245017303,0.432833723509963,-1.79369924801334
0.429417735817151,1.81482433018842,0.43419541171777,-1.7957864452401
0.430393678497907,1.81637665530243,0.435415156890179,-1.79749624792597
0.431643981946093,1.81835508819321,0.436557010778188,-1.79975290307001
0.432367328591823,1.8207277129236,0.437832689201792,-1.80185867654164
0.433264416463871,1.8228769736557,0.438866586704578,-1.80362157447907
0.434331108149047,1.82445607606172,0.43977377710412,-1.80553697603323
0.435609064385777,1.82626562712188,0.440556998694555,-1.80755759618274
0.436507620024939,1.82842280204932,0.442290817460068,-1.80985397807999
0.437293807066841,1.83023695265704,0.443133078947547,-1.8117626347519
0.438525889931678,1.83190337811622,0.443995478207429,-1.81370291049295
0.439390592204853,1.83465962056722,0.445125183506635,-1.81624609629553
0.440561500994454,1.83689397504909,0.445876415701105,-1.81816150994782
0.441725148674907,1.83923217645605,0.447220686307699,-1.82020899271634
0.442488325142535,1.84160554841905,0.448701736491107,-1.82237564692817
0.443692862887107,1.84333482627372,0.449671217366842,-1.82508554293261
0.444402426353569,1.84589794413593,0.450708280036446,-1.82703626838148
0.445101487638868,1.8483202855676,0.451635239250149,-1.82843558024714
0.446483807882721,1.85046367183004,0.453006856094329,-1.83021165868657
0.447261215341022,1.85249727694659,0.453945039929605,-1.832485131215
0.448159898137518,1.85444326581362,0.455392443088654,-1.83475007231401
0.449163825294377,1.85640816108546,0.456214807052043,-1.83677769491305
0.449911393903611,1.85859158371888,0.457006039977257,-1.83909859398908
0.450971301225783,1.86056080319588,0.45795067645965,-1.84123456089671
0.451717693533493,1.86269508820633,0.458735627929395,-1.84341385994152
0.452893028280175,1.86507525039033,0.459552132525503,-1.84597292132555
0.453919389859784,1.86745294969246,0.460576338877859,-1.84792904622262
0.455190136855028,1.8695164849494,0.461541671093964,-1.85007900679856
0.456117032227265,1.87145867371603,0.462447221825955,-1.85233388225804
0.457436812029264,1.87357794850172,0.463488108176996,-1.85417526543853
0.458120218839203,1.87571685978351,0.464486176387755,-1.8564815094442
0.459027575450513,1.87800452235736,0.465410146769823,-1.85893974959334
0.460061625513545,1.88021790300311,0.466120762160429,-1.86114224110018
0.461363319990464,1.88246868859495,0.466885582269353,-1.86362447877372
0.46246934801447,1.8846143693923,0.467567579667228,-1.86578087025425
0.463755042519795,1.8873122752071,0.468719270481765,-1.86764487015155
0.464685403597808,1.88979448292866,0.469909261880131,-1.87025821770228
0.465780024385782,1.8920054290843,0.471138713609414,-1.87240328378089
0.466655547232009,1.89419253896784,0.472176778690775,-1.87464111523447
0.467772180673122,1.89596348532985,0.473204248155087,-1.87620960738244
0.468285573879012,1.89857585682962,0.474085969574711,-1.87781364779939
0.469751816476468,1.90078921777033,0.475080981427477,-1.88017325542541
0.470628916090495,1.90280017106533,0.475922678091588,-1.88213173381276
0.471886202576157,1.90430902330401,0.476511320022453,-1.88431826887301
0.473189957082709,1.90645741813,0.477483788831128,-1.88599392750897
0.474554985806448,1.90862000338128,0.478326375134511,-1.88733603656616
0.475282442478156,1.91093206529754,0.479174844262045,-1.88900754568162
0.476049308388758,1.91272645822869,0.480406735037403,-1.89101503674579
0.477574706183005,1.91565017145402,0.481012443139819,-1.89301340384868
0.4783916825883,1.91743746477856,0.481898297474539,-1.89466517587858
0.479679089300371,1.91922081962802,0.483005454569989,-1.8968765856121
0.480338277495099,1.92117073550946,0.484140560342192,-1.89891972643539
0.481660004564176,1.92355191812962,0.485166749913295,-1.90119129551912
0.482761630055568,1.92526227834433,0.486303410067298,-1.90294680571648
0.483909572423037,1.92696950161638,0.48747034927192,-1.90511850279041
0.485205132324478,1.92869312262832,0.48829116915788,-1.90748890130659
0.48609396880744,1.93044018296218,0.488962647070341,-1.90973946699168
0.487090321823971,1.93247408230401,0.489674791629319,-1.91186002384429
0.488602159541406,1.93472697854347,0.490626102469654,-1.91370761521137
0.489136089923928,1.93715444618167,0.491760858114747,-1.91552472401294
0.489920860822096,1.93913934110273,0.492913182854853,-1.9176800740194
0.490691392390569,1.94112369073139,0.494047316992211,-1.91954517953441
0.49145014720324,1.94324761008319,0.4948931160815,-1.9219511038649
0.492817449078662,1.94520833845596,0.496068282593704,-1.92433598082374
0.493956931091618,1.946655741693,0.497126900773325,-1.92683580031889
0.494535516063942,1.94860328373276,0.498221738772617,-1.92877821726419
0.495630310884678,1.95124160123791,0.498942594354483,-1.93072773649127
0.49699151030343,1.95368175195808,0.499508145082506,-1.93267436849957
0.498035508572858,1.95601676548355,0.500672504285526,-1.9341628743902
0.499408987271301,1.95823057783884,0.501613262280823,-1.93650825346831
0.500473751578113,1.96011403420593,0.503055230406141,-1.93894966546832
0.501549653304006,1.96193497874722,0.503609556522309,-1.94132969553046
0.502657139649152,1.96391590719987,0.504807183669311,-1.94289012533854
0.503670447824246,1.96606582670386,0.505971200214356,-1.94542485905784
0.504681811760782,1.96807191332272,0.506678178517913,-1.94762251008456
0.505590227511253,1.97052298766573,0.507612009967322,-1.95007531660396
0.50652192923827,1.97249963245544,0.508777411458869,-1.95213159446759
0.507612798894622,1.97470498350811,0.510172308510858,-1.95453748385223
0.508110139679509,1.9763592705372,0.511324378866924,-1.95664085000701
0.508774236336916,1.9787020962291,0.512134079209305,-1.95839717121743
0.509723506708027,1.98075111361848,0.513497835657467,-1.96032982671609
0.510562471546554,1.9824789568487,0.514539476470599,-1.96227553451247
0.511543049429992,1.98433270166133,0.5151748698739,-1.96411985585809
0.512694204996922,1.98579939447374,0.516207417075042,-1.96583918287831
0.513579194575257,1.98764757983359,0.517159479210604,-1.96798425732321
0.514369341865772,1.9897531088656,0.517981887625169,-1.97049192789527
0.515464113897488,1.9916109231643,0.518668476472263,-1.97274078766233
0.516400715601615,1.99401121251492,0.519951611873559,-1.97478297316607
0.517559263958905,1.99603429515053,0.52070189960725,-1.97740237550577
0.518373790921312,1.99776322397602,0.52190891114991,-1.97905522291494
0.519602673474444,1.99997708776071,0.523285563358461,-1.98077859201382
0.520450284543517,2.00194173329381,0.524128604751918,-1.98244391602365
0.520916712332288,2.00419695083619,0.525152798587467,-1.98460052381303
0.521911139072793,2.00643541174465,0.526604247203761,-1.98618645877351
0.523145032337179,2.00805363668893,0.527583684241498,-1.98812571569923
0.523969128247819,2.0098693929062,0.528120580104573,-1.99024555922543
0.525356540446571,2.01174328732381,0.52906193259502,-1.99265040697515
0.526571734328089,2.01404984202593,0.530429118094711,-1.99441814735019
0.527676244941408,2.01615683171632,0.531588618186479,-1.99619874788819
0.528801620798703,2.01829613572641,0.532331418658121,-1.99863542762166
0.530337213869449,2.02062936084613,0.533468589677882,-2.00054136567697
0.531523756634844,2.02267676202478,0.534780272057814,-2.00250299632044
0.532275897496831,2.02448133249876,0.536033504954402,-2.00492944517772
0.53345936553706,2.02681211835107,0.536916898506519,-2.00720860642422
0.534290270973485,2.02962914869066,0.537476476216123,-2.00920464378475
0.535316901369682,2.03160770951671,0.538715478399685,-2.01108938805944
0.53622906966207,2.03372984236191,0.539559675346452,-2.01265651897555
0.537626946700266,2.03598047809436,0.540727549790627,-2.01459504850089
0.538446896797952,2.03758615424037,0.541883011087069,-2.01629032577618
0.539641508700362,2.03943953182226,0.542792380274621,-2.01862458684692
0.540994195955032,2.04098655993147,0.543437446656529,-2.02065797370715
0.542478732846172,2.04311525486275,0.54421955794159,-2.02284384519002
0.543565150718701,2.04516149415752,0.545658062602929,-2.0250837712745
0.54432802065484,2.04730563445392,0.546708909894961,-2.02703345069999
0.545067213325822,2.04963185783085,0.54744733025523,-2.02926424633019
0.545823352843576,2.05143121776691,0.548708454398806,-2.03097657224551
0.547257302524144,2.05326521919217,0.549912757382807,-2.03309582626209
0.548237336774011,2.05536836112161,0.550994590892197,-2.0347620317046
0.549092461772093,2.05725704643352,0.552047635780292,-2.03716668486094
0.549947521202958,2.05909687573472,0.553428351404163,-2.03965400377122
0.550898116621013,2.06091236891476,0.554809140416241,-2.04189575209882
0.55207372524706,2.06326312970215,0.555512232825007,-2.04372439473874
0.553338492764629,2.06559481483875,0.556705423151016,-2.04605162230639
0.554705767692723,2.06760321778477,0.557757688727731,-2.04854617197761
0.555565804857782,2.06953806679709,0.559093544824336,-2.05113701453041
0.556798007293718,2.07203515269493,0.56029376380832,-2.05330455768064
0.557848554548964,2.0743424571551,0.561474267488506,-2.05546258634158
0.558351152926744,2.07638972500697,0.562024381189587,-2.05754464472479
0.559625549951037,2.07862000464227,0.563057237483718,-2.05956027590256
0.560447254993023,2.08036792941296,0.564356541336048,-2.06186885047798
0.56122208869686,2.08271726885148,0.56547502916081,-2.06345672038565
0.562268079222828,2.08501126739607,0.56651860761973,-2.06531020740463
0.563005434271693,2.08727468448565,0.567099288677067,-2.06788337074806
0.563981178454666,2.08941803238809,0.567862669851983,-2.06976533515926
0.565107975251934,2.09126881467287,0.568557471598476,-2.07159191885145
0.565768545573534,2.09282218746263,0.569708464700639,-2.07346682880646
0.566163283389952,2.09526448841572,0.570634851504206,-2.07535527254678
0.566980588765386,2.09700529319666,0.571483566596633,-2.07728363790983
0.568032679203469,2.09883003479401,0.57276345512556,-2.07902981634163
0.569115243028442,2.10120834260016,0.574126008058017,-2.08086987034608
0.569748911364767,2.1032344350775,0.575387845953747,-2.08270636794956
0.571048703402664,2.1050664477121,0.576659289138525,-2.08482827917587
0.572478708261026,2.10755311780733,0.577865760541761,-2.08669288373495
0.57343863280995,2.10966376526122,0.579180452578588,-2.08862327208326
0.57465746143098,2.1116317727727,0.580255296892812,-2.09125242018327
0.575731583642873,2.11318878014576,0.581665435957941,-2.09315850467773
0.576112312277509,2.11537850551459,0.582899315622401,-2.09472056307504
0.577104867668929,2.1171165060221,0.583496596276659,-2.09678791389427
0.578242937343911,2.11914713600699,0.58468138061452,-2.09901614277208
0.579438350662303,2.12065594545908,0.585568812974912,-2.10124608164778
0.580397320274528,2.12265499157252,0.586318944487357,-2.10353946239686
0.581322455681569,2.12494764859696,0.587488409691325,-2.10515667268643
0.582316669791472,2.12661968497767,0.588556863962538,-2.10619119430021
0.583699614658809,2.12841614030222,0.589712353193541,-2.10837250469797
0.584879107490498,2.13042671046264,0.590798290624036,-2.11031869063194
0.586245955386109,2.13264928606609,0.591995130555896,-2.11233905630362
0.586814719845679,2.13446428915421,0.593676251549864,-2.11433796107106
0.58797403728883,2.13686408576892,0.595075844861719,-2.11625500581042
0.589089604737022,2.13849430563195,0.596060285138419,-2.11877637201619
0.590084755068961,2.14044999880457,0.596630372311989,-2.12105504498103
0.590979601080285,2.1422130003034,0.597602383952704,-2.12265021501736
0.592046028650255,2.14437520772271,0.598669944210342,-2.12458143566787
0.59337853275742,2.14615362286688,0.599881896888438,-2.12662790097694
0.59456605950163,2.14820192167375,0.600876166862569,-2.12856421389834
0.595490080991662,2.15031745496288,0.602099596995955,-2.13082627919807
0.596906772359173,2.15242543932794,0.60277620369726,-2.13230946034819
0.597835143077715,2.15466664939916,0.603784406044044,-2.13485862829585
0.599171273430764,2.1564415131033,0.604346664821522,-2.137053013824
0.600469982175641,2.15854498147704,0.605520494867399,-2.13865052166185
0.601546354852658,2.16035511519346,0.606367469551127,-2.14040631652648
0.602588346284406,2.16228295721737,0.607652426589417,-2.1418659837831
0.603858981516792,2.16404535273205,0.608810877427686,-2.14332150272056
0.604866127860617,2.16606100377229,0.609443801947854,-2.14500866512739
0.606139736766018,2.16769782907036,0.610491539490492,-2.14708689857153
0.607022836780048,2.16986828521274,0.611549589742484,-2.14899273289862
0.608280545388186,2.171740577534,0.613040387623021,-2.15063443291805
0.609570171943156,2.17352760598396,0.614192836581572,-2.15202749847435
0.610642877628147,2.17573126887642,0.615409084665781,-2.15365100467792
0.611767408754538,2.17786061731482,0.616390594031382,-2.15553640074154
0.612704411235773,2.17938663282431,0.617603092930039,-2.15782198804329
0.613519555038688,2.18140012823428,0.618805059368878,-2.15974586886619
0.614894077546442,2.18312754520309,0.619368906737123,-2.16134535218831
0.615735626744083,2.1850955285307,0.620456932475687,-2.16288194834519
0.61667247003361,2.18717454590715,0.621789641632297,-2.16451949882742
0.617558565734175,2.18908075334299,0.622454190296228,-2.16651613617931
0.618607815164372,2.19061563739223,0.623815291697197,-2.16867822342765
0.619944381069025,2.19243875632332,0.625008211052818,-2.17062667529837
0.621132301959339,2.19427643095581,0.625979826936198,-2.17243573062374
0.622940747802272,2.19623607895268,0.627222366928376,-2.17421630919854
0.62376030550736,2.19870234656916,0.628633797982644,-2.17580297304096
0.625005496493664,2.20054318732117,0.629818880006288,-2.17823686627642
0.626087071420514,2.20264547703808,0.631182429651831,-2.18076491708304
0.627428437171792,2.20423812324848,0.632252311835616,-2.18251543030753
0.628482785992201,2.20597552145726,0.633621373647161,-2.18409456691544
0.629762438162999,2.20772789754162,0.634598938512042,-2.18599648733198
0.630520208474507,2.20953671702368,0.635900602263234,-2.18806315947593
0.632073451001348,2.21168096949934,0.637261131847649,-2.19009175911204
0.63336990231456,2.21382043290542,0.638293222433664,-2.19176559944156
0.634157562824505,2.21568397951768,0.639256856382382,-2.19316997864119
0.63561728301611,2.21775345440772,0.640079080318929,-2.1951925930057
0.636889700655574,2.22011628119918,0.641329051703991,-2.196716571999
0.638167441343102,2.2220111241344,0.642095604702603,-2.19874375777591
0.639245099397514,2.22353425377963,0.643124487002347,-2.20068704605882
0.640517497622739,2.22581805488337,0.644362842320996,-2.20249427073567
0.641321661335117,2.22769425180375,0.64561124767967,-2.20457785507431
0.642207676386637,2.22895569625528,0.647116487639754,-2.20678326979534
0.642955130122256,2.23069081378067,0.648174400848857,-2.20856641770381
0.644306708841356,2.23243980132898,0.649240788847197,-2.2109957314613
0.645653144603963,2.23426068353328,0.651109575313869,-2.21280466711899
0.646761219145324,2.236269275697,0.652626855757062,-2.21521010957292
0.647709480362562,2.23796932800841,0.653847167909222,-2.21729015854094
0.648910263737557,2.23957984245788,0.654509439800967,-2.21921402346662
0.650189992369838,2.24139286101183,0.655731962528727,-2.22128009175017
0.651014598230651,2.24314474870383,0.656561944381843,-2.22273982620431
0.65171040591288,2.24459309058563,0.657833830615605,-2.22460492396037
0.652614774976532,2.24647276380739,0.658803932313574,-2.22636582270681
0.653614932519913,2.24806599875542,0.659146550944534,-2.22822032287345
0.654870895309732,2.24953868672074,0.660345861866093,-2.23000370001281
0.656171179110004,2.25118140565377,0.661174866666591,-2.23160096626402
0.65712684813185,2.25307823853084,0.661970980375061,-2.23349750315897
0.658353785050814,2.25431129923413,0.662912970036188,-2.23523922137493
0.659527061514093,2.25629161753505,0.664447915245674,-2.23753331374736
0.660677787014869,2.25815768680921,0.665339117255568,-2.2392387498899
0.662018634025086,2.26022581069127,0.666464506903375,-2.24075827630405
0.663293179600281,2.26197180846837,0.667262446200599,-2.24261353176809
0.6645109452348,2.26358511054111,0.66823897865579,-2.24493110141049
0.666076872063471,2.26528636980309,0.669244312503888,-2.24717421662761
0.667095214951001,2.26706736544326,0.670213959436575,-2.24902681905468
0.668426795311247,2.26900123133657,0.671494376002359,-2.25094476457729
0.669635101726435,2.27071841961152,0.672062624579789,-2.25274544339363
0.670399867576807,2.27233218834166,0.673409836585148,-2.25458313883305
0.671326121099958,2.27406693687447,0.674366773935702,-2.25661404836636
0.672232629157454,2.27631738798461,0.675426950654282,-2.25946682158325
0.673272274774348,2.27818426020977,0.676115637475978,-2.26167071120162
0.674644754118225,2.28010311616729,0.677493925558898,-2.26351634509043
0.675625147171374,2.28164665889765,0.678860855585543,-2.26538902580842
0.677229492394001,2.28341133958038,0.679937131170336,-2.2674486812458
0.678504786632275,2.28517964038961,0.681068727008856,-2.26938810738635
0.679593016772163,2.28690918624852,0.682234848470686,-2.27148357020544
0.68097355698974,2.28839664288972,0.68347315551053,-2.27375975584583
0.682384952396634,2.29068519034037,0.684967011713984,-2.27590868855891
0.683426974349559,2.29232833820686,0.686617496247404,-2.27759921261675
0.684876286013822,2.29453891948571,0.687718534213196,-2.27985938238508
0.685820430955598,2.29628931369494,0.688395807045061,-2.28225012306977
0.686787349394389,2.29816377467889,0.689411472739407,-2.28385285869501
0.68753881692957,2.29994187094863,0.690109889035178,-2.28575117566455
0.688772993537194,2.30135877681402,0.691285072456636,-2.28760900462246
0.689422062417531,2.30339501524977,0.692445578175189,-2.2894415738631
0.690793208706099,2.30539270152596,0.693634848268257,-2.29114893039146
0.69216383042179,2.30755996298864,0.694815117722123,-2.29240838996922
0.693272031724647,2.30943710905669,0.695974597980453,-2.29415530625459
0.69399028205149,2.31149397197225,0.696782099281914,-2.29613399208326
0.695295985211893,2.31360448159889,0.697580383791066,-2.29737389725086
0.696373197396635,2.31542538499171,0.69816956806342,-2.29947950526925
0.697807381786268,2.31749224775652,0.699211473791204,-2.30151889823856
0.699240147664649,2.31917159196308,0.700387996716215,-2.30378762632519
0.700498267059591,2.32075917145844,0.701415290953025,-2.30565922767738
0.701758198554722,2.32301189585317,0.70273271229458,-2.3074976111461
0.702310964942258,2.32476999076559,0.70384606435987,-2.30962713801797
0.703379031974243,2.32645027731514,0.705269833762868,-2.3113299757833
0.704532853174266,2.32809670390858,0.706530778996865,-2.31341354838563
0.705830297596263,2.32995748016597,0.707273588780453,-2.31517754205652
0.706879192209289,2.33205335131701,0.708609390291405,-2.31696598033577
0.708058284053005,2.33410886080852,0.70978729976669,-2.31858394963875
0.709017705581759,2.3355935422539,0.710933367761345,-2.32038038277617
0.71017192057483,2.33689243142775,0.71248759526308,-2.3222046524869
0.711642762235656,2.33924844736093,0.713612345721275,-2.32432823819692
0.712962460894596,2.34141061124119,0.7142829498544,-2.32644486872331
0.713690478042421,2.34313284660561,0.715480057478191,-2.32843445888691
0.715007884263006,2.34479741249696,0.716967766174912,-2.33028590924042
0.716168439826949,2.3469193533375,0.717889623508957,-2.33215066425766
0.717271585687341,2.34853209963821,0.718346309250409,-2.33450735058079
0.718772713040394,2.35032737867265,0.719758885751628,-2.33673134865596
0.719584384546915,2.35224629599356,0.720825677635436,-2.33856385984091
0.721013956198194,2.35416225475134,0.721521133952636,-2.34019156707623
0.722166396959578,2.35598620456091,0.722539181611807,-2.34159315809032
0.723523555497093,2.35768278367182,0.723868824568379,-2.34308690415908
0.724595446069441,2.35993362961681,0.725461695353687,-2.34504080454322
0.72602758269123,2.36195125827906,0.726102104138228,-2.34671698056271
0.727290748369522,2.36363708860985,0.727369400362595,-2.34847708156477
0.728312626682006,2.36536333467763,0.728860412975054,-2.35046757725972
0.729773505603008,2.36754487310502,0.730392254254156,-2.35291788704181
0.731067146029593,2.36915565660229,0.731508412525283,-2.35463443617961
0.732509258418999,2.37082199092767,0.732482604326935,-2.35675413885109
0.733773795085266,2.37263857701906,0.733214256986881,-2.35911391226343
0.734913690050113,2.37451343465362,0.734400062402099,-2.36105887718242
0.735762784761103,2.37634744060082,0.73588923715033,-2.36307635747072
0.736585320830859,2.37786668601508,0.736702491326093,-2.36481796610943
0.737912593377908,2.37965209380174,0.737923474643684,-2.3662867997905
0.738966266429522,2.38130114496294,0.739059242443621,-2.36841099969483
0.740221506159643,2.38327269979738,0.740175149534918,-2.37002804269012
0.741388941052791,2.3853125763068,0.741195488181996,-2.37189725413774
0.742346352381034,2.38739460321503,0.74229608614299,-2.37389907080611
0.743174792048316,2.38919912046254,0.74352784952534,-2.37599880615036
0.744453029506588,2.39109075966574,0.744902728337391,-2.37816503548875
0.746132021936786,2.39241402001884,0.74593225707916,-2.38014257566911
0.747361674253632,2.39429890623341,0.746836005242637,-2.381871579051
0.748023305401285,2.39623957337784,0.748455252125903,-2.38339233249962
0.749141087987311,2.39789711879559,0.74952261186077,-2.3849903479752
0.750384193995558,2.39940190138148,0.75111430133489,-2.38665443020018
0.751426212269456,2.40135167192195,0.752423203856307,-2.38846917766554
0.752343808652896,2.40284003757836,0.753792474407653,-2.39024600619181
0.75346415933245,2.40450904694435,0.755020801035151,-2.39205503573796
0.754360305186198,2.40581778016967,0.755918321930475,-2.39350883197959
0.75547237104974,2.40728661191577,0.756997655919202,-2.39545024355922
0.756743619255093,2.40894833608797,0.758043812964478,-2.39730667130446
0.757631967483528,2.41048458171692,0.75959071907343,-2.3993476005265
0.758124897247552,2.41240351785771,0.760767996700905,-2.40150792598094
0.759912966539442,2.41414507544728,0.761573692098411,-2.40338009551268
0.760994873716148,2.41565046993858,0.762681382452356,-2.40484063718854
0.761824429636757,2.41809547088629,0.763823684737532,-2.40656687503955
0.763310160979164,2.41978176874483,0.765067121362681,-2.40806200947591
0.764365164520874,2.42151885540375,0.765891957655081,-2.40988783002197
0.765480276728223,2.42325585171685,0.767438211334794,-2.41184853852999
0.766761872765572,2.42520043208127,0.768509657403994,-2.41360046657762
0.768155163959661,2.42716347014859,0.769765605507446,-2.41562373437077
0.769284850452872,2.42926018874111,0.770301910710431,-2.41723384933608
0.770401872446808,2.43154695035865,0.771201944459376,-2.41913288122497
0.771404884237615,2.433464213344,0.772100834086032,-2.4216111116642
0.772636873053369,2.43488737768457,0.773309383392003,-2.4229147910814
0.773764170880804,2.43654296461163,0.774659858158653,-2.42485743278354
0.775259439977209,2.43786224173191,0.776250301754789,-2.4266545391515
0.776363204797925,2.43968332307889,0.777589145486421,-2.42847464821625
0.777714025784775,2.44099533111855,0.778345943285347,-2.42991335939465
0.779032986172804,2.4424124764354,0.779952840541547,-2.43153809920766
0.780185131239896,2.44435935477144,0.780802638703124,-2.43321392539438
0.781689212245966,2.44672730464633,0.781849030092163,-2.43493990927144
0.782575472565996,2.44828756296958,0.782787160111786,-2.43662248274716
0.7837330119608,2.45011264005657,0.783875721501374,-2.43838952963478
0.784603332423827,2.45148483454795,0.78479286212623,-2.43999777369511
0.785604147982501,2.4535089306833,0.785932308824379,-2.44190158364501
0.786650499112064,2.45575319593246,0.787357066731408,-2.44329674536793
0.788032240659553,2.45727945162415,0.788880909885046,-2.44536145644166
0.788732022829245,2.45920629992848,0.790646254423373,-2.44676871898253
0.789871931136076,2.4608233982195,0.79180295052517,-2.44809411828682
0.791525051411793,2.46277219175926,0.792610403139095,-2.44969840800345
0.792325184836637,2.46461952969029,0.793434307348087,-2.45124088997225
0.793906414939282,2.46603379666636,0.794256792031226,-2.45295207270266
0.79463561879164,2.46796622182654,0.795275351193358,-2.45432486215116
0.795512428809112,2.46965944526047,0.796427815821378,-2.45585063455695
0.796635749240407,2.47133387226957,0.7976348731611,-2.45786690200972
0.797612857020914,2.47285464166877,0.798270319366974,-2.45942481626839
0.799027427790211,2.47465353485021,0.799564229624468,-2.46154233359435
0.799895484539656,2.47648300741811,0.800628916893195,-2.46321354315887
0.80144106764633,2.47831360320848,0.801717008116013,-2.46489611751201
0.803025745637163,2.480582465705,0.803203846957215,-2.46620616544025
0.804450803387062,2.48255584561951,0.804131689725918,-2.46794584919796
0.805426363846509,2.48462915349586,0.805301838898896,-2.46956595841816
0.806744484604474,2.48638563017743,0.806390675800087,-2.47098583152385
0.807741546880888,2.4879513184127,0.807875370142801,-2.47263740292951
0.808423374676253,2.4894449818341,0.808893163994183,-2.47407605057097
0.809528496686807,2.49147049114845,0.810127374378625,-2.47574073436877
0.810468814334317,2.49360663677981,0.811284582942585,-2.47743483340614
0.811807296214222,2.49532629559182,0.812353984262031,-2.4790496746089
0.812705573240267,2.49709337373783,0.813481880283665,-2.48069084436335
0.814099133719262,2.49909258834437,0.814994297697752,-2.48228231742052
0.815578524588259,2.50104126959346,0.816093227118579,-2.48422726367931
0.816878398860453,2.50260581062939,0.817054135886336,-2.48642084365717
0.817862610584038,2.50478966039599,0.818537371369353,-2.48821011938551
0.818633468039193,2.50637944370698,0.819747399606562,-2.49007416001949
0.819792161503276,2.50815287208096,0.820809853141249,-2.49158777640028
0.821174619952168,2.50958677083033,0.822012288715638,-2.4932532543968
0.822137828853387,2.51119222340584,0.823251726015398,-2.49528151750401
0.823360047209394,2.51300558382582,0.824661189204408,-2.49694478149245
0.824392090903513,2.51472671221491,0.825478031502509,-2.49899769968382
0.825664630727233,2.51702586101793,0.826495608097436,-2.50086904433295
0.827151352696155,2.51921265455181,0.827101022846526,-2.50253187768662
0.828302720792389,2.52106992921745,0.828110947651811,-2.50430758772751
0.829615608301678,2.52316923567146,0.829279750638436,-2.50616339983746
0.830764191962271,2.5246407416221,0.83037263659209,-2.50725583552062
0.831625562463343,2.5262442643938,0.831479239615897,-2.50863700436714
0.83279040196295,2.52820959778617,0.832426012180796,-2.51051523006684
0.834147466777678,2.5291939196342,0.833295596609741,-2.5127939397552
0.835188051423708,2.53083550578316,0.834062950820307,-2.51483935871748
0.836386217773678,2.5324885407851,0.835055126679348,-2.51671238371106
0.837642691414732,2.53430396451561,0.836190659873302,-2.51847310347766
0.838789749231296,2.53642224094457,0.837261539348993,-2.51968523457956
0.839870820507277,2.53773105470648,0.83823255476956,-2.52135384696579
0.841182339404685,2.53938169661387,0.839154991008767,-2.52351959851719
0.842234359740184,2.54127267601527,0.840477927821621,-2.52519268870189
0.843085275025147,2.54323812679911,0.841317819910936,-2.52694316060025
0.844439261735184,2.54502289298281,0.842692063461977,-2.52909858456471
0.845700708652063,2.54657279433223,0.843690600225712,-2.53090096443582
0.846790131023099,2.54821570269325,0.844535356933363,-2.53288006972691
0.848322714370036,2.55001859130991,0.845498654619541,-2.5339727614472
0.849513671949683,2.55109832878044,0.846720079320786,-2.53559375354643
0.850458682603946,2.5532362738791,0.848000532778737,-2.53705610354495
0.851372062572793,2.55489944442577,0.848848475614029,-2.53857957034557
0.852646035272945,2.55720339157273,0.849672167688512,-2.5402281145228
0.853739329269808,2.55914921629392,0.850377281538335,-2.54211009080299
0.854964570168615,2.56064757193608,0.851624757505779,-2.54391102048332
0.856113441026244,2.56194700923636,0.853163800724274,-2.54586395442082
0.857639573072094,2.56363696120522,0.854616622876111,-2.54761194926361
0.858943436604898,2.56550844306924,0.856020217104908,-2.54949853444451
0.860534370186859,2.56727195149057,0.856989004782285,-2.55171928476513
0.862145944862489,2.56881515172435,0.857808437557998,-2.55320224553957
0.86322889555939,2.5706054570609,0.858970535477882,-2.55506312060901
0.864441503474789,2.57283872826103,0.86053613988507,-2.55673148817522
0.866030551550155,2.57513080351841,0.861949995049274,-2.55845979794099
0.867181618402619,2.57647869948416,0.863247891828997,-2.56018529403675
0.868294237282572,2.57845460698749,0.864628418151242,-2.56189808668121
0.869320029779119,2.58040230657015,0.866235573117236,-2.56358966239575
0.870629571602776,2.58214640788927,0.867516613269884,-2.56529759720712
0.871898813643403,2.5838434311776,0.868306296126321,-2.56680945128443
0.873006388875763,2.58590036530704,0.869715185386711,-2.56885948638769
0.874495980802464,2.58745170945581,0.870388813769701,-2.57053428138634
0.876080425733169,2.58943588635369,0.871756325412128,-2.57240384481964
0.877280725956943,2.59121579943285,0.872724043425333,-2.57393748963046
0.878764365063497,2.59250227523086,0.874172604825745,-2.57565544927113
0.880427482862695,2.59396602110546,0.875079530925298,-2.57680041104486
0.881508968550244,2.59596342069871,0.876498854462535,-2.57870516259342
0.8830973527686,2.59718998957805,0.878094549706593,-2.58031284126934
0.884591711978938,2.59912740452308,0.879501929634292,-2.58248977088518
0.886015823296077,2.6001983589204,0.881108205648452,-2.58373192079857
0.886481468174883,2.6020719405628,0.88284815852145,-2.58579153314988
0.887696911088531,2.60365531023031,0.884233072091415,-2.58752428538967
0.888728972397908,2.60527987754077,0.8850994377919,-2.58917619996891
0.890235391755617,2.60709689547781,0.886202766033939,-2.59151058832742
0.891501354988199,2.60886118701403,0.887356897120605,-2.59335057500114
0.892726208086423,2.61119400540771,0.888393769968022,-2.5951066765612
0.894295099034297,2.61265685693029,0.88910554823384,-2.59715645752686
0.895587745850919,2.61405411157903,0.890627031533395,-2.599015651638
0.89688171158044,2.61562285953109,0.892100352198826,-2.60068674976234
0.898310790073048,2.61715614783631,0.893308294495122,-2.60218885471181
0.899387527292724,2.61879972744413,0.894406324845408,-2.60340489184023
0.900371904803372,2.62052634454535,0.895375047683213,-2.60584075105837
0.902244690831462,2.62248614737783,0.896792142131605,-2.60788666579717
0.903587719785243,2.62452709440249,0.897910533131784,-2.60967774773509
0.905172815611687,2.6261473614611,0.898914618202768,-2.61157599795838
0.906453527650572,2.62775436568604,0.900233911927303,-2.6130027755336
0.907624698566748,2.62961014942127,0.900885036325408,-2.61443099822608
0.909107876124779,2.63150603858972,0.902274380088806,-2.61647796100141
0.910585761528971,2.6335634072381,0.903503776362986,-2.61819207155089
0.912127705616399,2.6352431173069,0.904979058280483,-2.61970129264836
0.913929934095814,2.63717339480743,0.906245944349101,-2.62123680565379
0.915365502532607,2.63896625489833,0.907060971853412,-2.62275740625388
0.916328331255826,2.64047164013196,0.9085542919589,-2.62419605068577
0.917248768167998,2.64252839043982,0.910026945790407,-2.62604423330868
0.918562644157779,2.64421770330994,0.910877545206642,-2.62762042550853
0.919925406243577,2.64555221027557,0.911745422242841,-2.62912770869018
0.921106654551363,2.64705074144275,0.913136579143152,-2.6307818621455
0.92272892762773,2.64869062094844,0.914418966660077,-2.6325337220615
0.923773876419104,2.65018293872104,0.915527575916516,-2.63439710267075
0.924819736126292,2.65191480520225,0.916589249898068,-2.63601841251487
0.926284670511693,2.65370819157509,0.918065504407188,-2.63791656045305
0.927498476710039,2.65534335000949,0.919256270594556,-2.63934825737602
0.92868761126078,2.6570634845137,0.920420933403248,-2.64075347684152
0.929460993748446,2.659103099197,0.921708335548671,-2.64262929076442
0.930510283438613,2.66098252856944,0.922640843218687,-2.64442766782601
0.931652792571837,2.66245544996939,0.923859991781717,-2.64562485932557
0.932885387312917,2.66388371706966,0.924723425238299,-2.64779284295907
0.934019296212712,2.66555596312139,0.925722433053677,-2.64958024513231
0.935641274885654,2.66744547320336,0.927119139291338,-2.65095018101672
0.937338800783638,2.66884803842609,0.928667449224736,-2.65222800017864
0.938756909103163,2.67049624360395,0.929963738278525,-2.65394679072201
0.939950066572484,2.67198927159413,0.931465421788669,-2.65549836339031
0.941250796313447,2.67310141760674,0.932643543587915,-2.65722801848623
0.942830714864642,2.67457723082338,0.933938349373573,-2.65886626027294
0.944233968288354,2.67645685306807,0.93571676871712,-2.66086271760013
0.94484049858967,2.67802426665833,0.937096396296378,-2.66254109327263
0.946588613453549,2.68005615212661,0.93806122346339,-2.66420230747424
0.947878006932756,2.68188407659212,0.93944568871091,-2.66575716678834
0.949101149471676,2.68324932217977,0.940478434658286,-2.66727181122106
0.950268747949446,2.68462942627749,0.941430931977607,-2.66910503719939
0.951857837956005,2.68624680259563,0.942553866631638,-2.67102825869479
0.952975222352275,2.68770256390222,0.943755972466167,-2.67273275284047
0.954432161198542,2.68911181389834,0.945349132248449,-2.67426168513925
0.955736076145516,2.69080206289228,0.947117585706323,-2.67603115024754
0.956955232794468,2.69250222565368,0.948476629131766,-2.67805076330235
0.958260455683746,2.69436568385926,0.949658776766728,-2.67977103797868
0.959146727039614,2.69610108450954,0.950816465275178,-2.68134259291185
0.961197829591667,2.69788616264511,0.951827406326956,-2.68320702750125
0.962571755423266,2.69922822376903,0.953242392081658,-2.68496522782319
0.963417627908072,2.70051503872172,0.95463426374927,-2.68657938871819
0.965436647599632,2.70245565059102,0.955694111521231,-2.68850427768768
0.966350892530261,2.70388804553884,0.956978711005259,-2.69050818723622
0.967737812786808,2.7053316366942,0.958854806050857,-2.69242533243098
0.969144551001526,2.70683607371757,0.960208090869219,-2.69429444024295
0.970607944034559,2.70849610927626,0.961052468332888,-2.69574017937477
0.971743871466872,2.71024025660545,0.962757629253033,-2.69761898827337
0.973141560884799,2.71147054272164,0.964102458361179,-2.69922348583591
0.974353752338158,2.71310308631797,0.965484955571519,-2.70073249824874
0.975566003475473,2.7144432348202,0.966655452710958,-2.70238769664941
0.976187724564864,2.71620416436889,0.96760724970382,-2.70406740002766
0.977836866628116,2.71773439916821,0.969030482584855,-2.70560070719666
0.978893325090259,2.71900359096161,0.970477905144532,-2.70740845797194
0.98038999229087,2.7207719141628,0.971415394586362,-2.70906663267889
0.982062245361138,2.72181688277634,0.972518122705516,-2.7111293237352
0.983402664180403,2.72321220833628,0.97377876017814,-2.71239257504146
0.984355890200777,2.72500713975916,0.975144230197225,-2.7144708006229
0.98563032747706,2.72679865144738,0.976524538481693,-2.71592737069501
0.98743022295862,2.7288416293355,0.977637005088944,-2.71747430462178
0.989653080704144,2.7305008798561,0.978736448394281,-2.7192325453116
0.990821781970441,2.73165175545115,0.980487065823094,-2.72062605540622
0.991933279293833,2.7333131168091,0.981522642595097,-2.72214131496629
0.992973694385747,2.73486762844724,0.982845460302574,-2.72433765621029
0.994006745479912,2.73674627866449,0.983524345343605,-2.72582019054864
0.995369486475567,2.73879055706249,0.985018960444785,-2.72698492135813
0.996553151396067,2.73965113334511,0.986007309311298,-2.72811723817467
0.997786472134863,2.74118902791824,0.987137111986309,-2.7297270774782
0.999049538897128,2.74272744473053,0.987962240156098,-2.73092373170705
1.00062067899691,2.74439133450627,0.989120006919987,-2.73260802735341
1.0015522640218,2.74587881835009,0.990397423182496,-2.73424436109964
1.0027942413055,2.74734420624261,0.99128513958961,-2.73567740598585
1.00393588133177,2.74890424980009,0.992166486937515,-2.73746004692881
1.00570408543353,2.75099194763036,0.993586494021261,-2.73869327241798
1.0070166813631,2.7526443827964,0.994869338598094,-2.7402782591988
1.00797263752645,2.75409100284876,0.995633488276713,-2.74190677114408
1.00977193278907,2.75543430197418,0.996796733184765,-2.74374913069186
1.01061672349041,2.75675686990264,0.99808376077973,-2.74553624554194
1.01165661211372,2.75884303905737,0.999172415481107,-2.74721319847097
1.01264674023716,2.76040544588299,1.00086773606978,-2.74842060674615
1.01399638077955,2.76247158017354,1.00198098493441,-2.74987169651109
1.01509764148537,2.76394765789684,1.00314681992751,-2.75154249111905
1.01684373739134,2.76540457762717,1.00387610085104,-2.75289259395079
1.0181423823763,2.76691533657759,1.00539338643935,-2.75461403226474
1.01969826680235,2.76873567213358,1.0068110069605,-2.75625020050225
1.02090870206753,2.77015254025414,1.00816782810548,-2.75787393695152
1.0224333750535,2.77180104702882,1.00967365210021,-2.75949670647752
1.02376997976674,2.77358316420582,1.01073404929942,-2.76118402713725
1.0248852671274,2.77501832052679,1.0120898861968,-2.76288637851306
1.0262726394048,2.77662708705071,1.0138039504586,-2.76470402270567
1.02782298552869,2.77863942576112,1.01531192444408,-2.76629273759093
1.02930388355408,2.78021260040618,1.01629312555953,-2.76786542779919
1.03068075006175,2.78148884042962,1.01784480256055,-2.76957848348318
1.03164468725744,2.7835397306966,1.01983372887119,-2.77119308642199
1.03326466850273,2.7853633423508,1.02136842672818,-2.77275429645433
1.03488098871296,2.78763077897551,1.02259673364897,-2.77479690731465
1.03554660178562,2.7893105275416,1.02443247423306,-2.77681427931976
1.03694099627417,2.79089698383252,1.02565233192156,-2.77811109934305
1.03779390603576,2.79238207303322,1.02715042883706,-2.77946452756049
1.0392953703999,2.79390831179798,1.02856399606291,-2.78084554977873
1.04102139696379,2.7959527714984,1.02998738723925,-2.78224531237664
1.04250907032206,2.79735378301864,1.03166822461059,-2.78414068834237
1.04384742256907,2.79883943449917,1.03272522766515,-2.78562114756575
1.04540667725482,2.80004130521772,1.03391720350027,-2.78700732765461
1.04668025231687,2.80119733473835,1.03571401571514,-2.78872161684713
1.0473491252037,2.8026568435463,1.03712382243288,-2.79000274755682
1.04811992247822,2.80402200819342,1.03802863699645,-2.79120027939957
1.04953922232203,2.80558607798225,1.03961288128554,-2.7925328499691
1.05104044029931,2.80741445613923,1.04095263535139,-2.79433799946602
1.05243420417092,2.80917433326406,1.04226969062586,-2.79597014647862
1.05411466365036,2.81046457298132,1.04346115370583,-2.79743914944371
1.05523803955626,2.81199709314996,1.04432287573004,-2.79884025002091
1.05666139702422,2.81323568615792,1.04531987819865,-2.80024406100565
1.05781418150962,2.81446128265605,1.04626179227523,-2.80171730341342
1.05855499428987,2.81599778680782,1.04723876372012,-2.80329144915265
1.0598230907507,2.8178068011534,1.04831294272484,-2.80578162064813
1.06111344694923,2.81926750636439,1.04970308136367,-2.80710295975222
1.06257757169253,2.82077137858726,1.05087846632115,-2.80881587108787
1.06327467414863,2.82268034277276,1.05209813943776,-2.81069282499275
1.06425586135928,2.82473374186863,1.05356604813468,-2.81238660564392
1.06570210075403,2.82693890176306,1.05479061397119,-2.81353266833897
1.0668554814487,2.82849348241877,1.05634728912686,-2.81521717788916
1.06801593979537,2.83036526595608,1.05742002265248,-2.816893158576
1.06906458803361,2.83230563091019,1.05849735002633,-2.81842899154704
1.07064986233451,2.8338892623267,1.05988763824583,-2.81976853961858
1.07171197108514,2.83563470967456,1.06080915953056,-2.82172641267968
1.07281702092228,2.83728842453261,1.06197553719019,-2.82315954649594
1.07390807330141,2.83927034029276,1.06310917261497,-2.82454006369371
1.07527962210223,2.84067876966967,1.06435274420165,-2.82610895318796
1.07681613757869,2.8425427563318,1.06595252886034,-2.8275661467472
1.07841219166947,2.84408905574962,1.0676172979758,-2.82924161484205
1.07971556907459,2.84600219820468,1.06913407697675,-2.83053485615359
1.08134090011987,2.84741242075157,1.0703937080953,-2.83168953004588
1.08241936758767,2.84913185220178,1.07162137016887,-2.83326766174592
1.08394762579363,2.85041123836021,1.07320908494491,-2.83500953427616
1.08542391985925,2.85179672949008,1.07428805052748,-2.83664794563415
1.08637448763176,2.85283591892505,1.07594431909163,-2.83863785471463
1.08770273336702,2.85410176380514,1.07704212950064,-2.84017721348762
1.08879054036355,2.85527347470789,1.07886362536725,-2.84224883627801
1.09042322813498,2.85675921958213,1.07995575388382,-2.84391751997467
1.09164947098761,2.85808068945813,1.08124789419428,-2.84598913685446
1.09270563525996,2.85938734235901,1.082422947562,-2.84720267749334
1.09403627662044,2.86117435277373,1.08315715966578,-2.84881660728008
1.0953033364123,2.86273833835927,1.0842402930676,-2.85051187209081
1.09657528431556,2.86417017562855,1.08538040710867,-2.85208645107706
1.09811146576721,2.86547060630914,1.08718055757863,-2.85356545557847
1.09987756034995,2.86720491318609,1.08834794069408,-2.85530783213088
1.10106059066396,2.86855379457336,1.08913351288223,-2.85691488708755
1.10248965194418,2.87032580689991,1.09055842835303,-2.85874197360283
1.1034649716477,2.87190857896465,1.09188695977521,-2.8598799475359
1.10463093037347,2.87356490446385,1.09333969785315,-2.86140517567541
1.10569110146361,2.8756082132838,1.09469294612521,-2.86294509733032
1.10703322369735,2.87736081743747,1.09614654305049,-2.86447387237929
1.10840067286757,2.87870593352008,1.09764309461137,-2.86560482831877
1.10961531609579,2.88010529716494,1.09917162238581,-2.86720141268585
1.11126718710691,2.88176611950439,1.10027847817247,-2.86892666575966
1.11278438401309,2.88294832359762,1.10122894230684,-2.86990466900605
1.11428479108766,2.88467718523147,1.10245139899124,-2.87114775074992
1.11562677782341,2.88551314750091,1.10341595781568,-2.87256000145097
1.11706292728236,2.88722799532837,1.10506325368773,-2.87418194825186
1.11883921297891,2.88919889568495,1.10644397462205,-2.87593101748163
1.11982003671028,2.89086604045524,1.10776985776939,-2.87759508348345
1.12131223503359,2.89231625915657,1.10851730631721,-2.87941491963065
1.12243363542697,2.89419051301982,1.10955750155766,-2.88128180565935
1.12400258465988,2.89586203471301,1.11153951803679,-2.88268451612567
1.1254905150432,2.89721021637713,1.11265245432363,-2.88429290839587
1.12673968485311,2.89857977482117,1.11387499173897,-2.88598417126788
1.12838415612209,2.90021552856494,1.11513848764877,-2.88793270967015
1.12985290043363,2.90220208473724,1.1164373163997,-2.88925048651291
1.13130392411371,2.90377179352277,1.11720455295628,-2.89086313866736
1.13286175679554,2.90537711759818,1.11847780249713,-2.89263935427949
1.13364674378189,2.90696086830152,1.11917537868104,-2.89383474205509
1.13523616516966,2.90857554234793,1.12073173014691,-2.89523461834527
1.13682336420801,2.90989202461764,1.12199325482766,-2.89655036575951
1.13825588843507,2.91115213647662,1.12335801648716,-2.89798140156446
1.13982773192348,2.91288524625953,1.12441144531905,-2.89948588187427
1.14144167685573,2.91421592844238,1.12582090160913,-2.90096868242168
1.14283846329942,2.91553668906829,1.12669518784592,-2.90287191933317
1.1442091396882,2.91730877244211,1.12825097329993,-2.9035996346083
1.14527080103979,2.91861772558566,1.12939308987248,-2.90514764387531
1.14711274754135,2.91954923814214,1.13052335171307,-2.9066639238711
1.1483370982848,2.92126570404667,1.13186429563145,-2.90849902359552
1.14942801631253,2.92259293303473,1.13325598835523,-2.9104341260255
1.15082713555819,2.92434707564135,1.13500043786317,-2.91181637516878
1.15258387872928,2.92586366851091,1.13616740600651,-2.91353092899736
1.15400300233978,2.92748243311845,1.13769805897419,-2.91513886105904
1.15562280982825,2.92888960415533,1.13910579368536,-2.91664781061649
1.15638326541666,2.93071742603822,1.14035595167784,-2.91806831659395
1.1580162888637,2.93257310108529,1.1419774889942,-2.91980148816675
1.15923902761303,2.93423506543509,1.14367832605332,-2.92119184836642
1.16035410743396,2.93570250722284,1.14453295482197,-2.92282926220004
1.16177223126085,2.93719217368908,1.14612613603578,-2.92395734057793
1.16337622788922,2.93875228284525,1.1474530174331,-2.92523881293366
1.16481651988699,2.94012072629139,1.14872467391587,-2.92592692466894
1.16619845117062,2.94148075559268,1.15008142427069,-2.92785020064452
1.16769522609479,2.94314467156422,1.15196096414056,-2.92964151612105
1.16852579270525,2.94517340268973,1.15322596817335,-2.93091430380918
1.17000528225494,2.94656608752872,1.15470755091028,-2.9323118502627
1.17120958931604,2.9477221207271,1.155923243841,-2.93393034209549
1.172362472647,2.94875789450527,1.15669086713107,-2.93549088273177
1.17346157441824,2.95024811645491,1.15785721618985,-2.93645986558664
1.17473220096064,2.95189507739273,1.15934231651674,-2.93764409937432
1.17582503124729,2.95341743079188,1.16049532710428,-2.93898494410417
1.17754302845878,2.954920308869,1.16220799287164,-2.94069406090351
1.17930610171707,2.95631145932076,1.16301972384902,-2.94215098604277
1.18044127866638,2.95794734192983,1.16465864323255,-2.94294076524989
1.18212594391611,2.95893180650229,1.16585169444897,-2.94435637777301
1.18304461431474,2.96076584472118,1.16806236371044,-2.94590122050042
1.18470468862002,2.96203991733383,1.1691120896653,-2.94719851646983
1.18602886425032,2.96409511537739,1.1702279482225,-2.94887370776704
1.18758103237331,2.96566690398799,1.17180733950067,-2.95059274941969
1.18931094952035,2.96747717312448,1.17304662422386,-2.9522040228375
1.19056878446233,2.96874690359568,1.17410562232342,-2.95351331164575
1.19184172379025,2.97078429677633,1.17517872625488,-2.95529775458236
1.19347947524464,2.97252999014137,1.17670109260466,-2.9567094108931
1.19473131708148,2.97411710026413,1.1784004342813,-2.95781053373617
1.19610724555869,2.97531735018163,1.18007373708189,-2.95919241806035
1.19722582789456,2.97683826247534,1.18117400292239,-2.96075260842313
1.19899040436073,2.97817903611423,1.18234557375473,-2.96220256418476
1.20028680665853,2.97923058480219,1.1838980001312,-2.96433429072105
1.20196569277608,2.98070798995939,1.18538054838939,-2.96589971590077
1.20308826421845,2.98210983174804,1.18648590143482,-2.96762580347092
1.20412537865567,2.98319967253987,1.18702839879747,-2.96843394056308
1.20519688899899,2.98410153534793,1.18813451407131,-2.96953358707201
1.20662501140852,2.98583003642137,1.18936376261561,-2.97123232653531
1.20808127846911,2.98717920766341,1.19087246862857,-2.97308150608147
1.20942480998134,2.98814318913084,1.19210407665102,-2.97476805668024
1.21101648827555,2.98975520146332,1.19360749919997,-2.97617614810483
1.21219438267524,2.99130348770964,1.19513876385309,-2.97750119829855
1.21350107328548,2.99304970095965,1.19587182938942,-2.97907877364334
1.21513155191551,2.99443829310802,1.19747623090107,-2.98068697501891
1.2161127301821,2.99566999834075,1.19891888210976,-2.98217415922981
1.21725370819037,2.99679122927979,1.20022815100189,-2.98393484947983
1.21878875043334,2.99838422025648,1.20173460929437,-2.98538633857403
1.22008907443046,3.00010974016154,1.20305846956247,-2.98679848030583
1.22157488279265,3.0014182441208,1.20437268586571,-2.9879576874199
1.22298756098297,3.00268053042198,1.20593272956864,-2.98955007946609
1.22415286260682,3.00413794738687,1.20805044977979,-2.99092010698669
1.22559828557298,3.00513760692194,1.20951804822111,-2.99198518074897
1.22668759687449,3.00617828365305,1.21055883905268,-2.99358049304711
1.2283417001494,3.00771529596062,1.21152179133487,-2.99476326427821
1.2297937230144,3.00922815184897,1.21320779498756,-2.9965635354925
1.23182254775938,3.01147962340911,1.214593493711,-2.99741999689685
1.23360904547996,3.01331070241644,1.21591613003341,-2.99908430826328
1.23477381657945,3.01506215656897,1.21744444075473,-3.000689125998
1.23599590480628,3.01621662935873,1.21840657558461,-3.00236456372449
1.23758649248466,3.01758702734387,1.21971298728437,-3.00421249787581
1.23894680760979,3.01912039709375,1.22135857658646,-3.00565795870561
1.24011183116102,3.0206386476795,1.2225903477789,-3.0065760394467
1.24153550732309,3.02165666364478,1.224196969017,-3.00832200769588
1.24319378327374,3.02324909492279,1.225659841769,-3.00955696052665
1.24503800611192,3.02473476417952,1.22713367907703,-3.01070698752454
1.24648715183062,3.02581346748158,1.2283651829649,-3.0123580011085
1.24844163645643,3.027577095204,1.22961555776122,-3.01398134228812
1.24984106599056,3.02935106516075,1.23135364890592,-3.01514598643423
1.25137260914666,3.0305778624743,1.2327936413448,-3.01654524258428
1.25291274846787,3.03224154048002,1.23419120258424,-3.01785918102604
1.25397904146108,3.03374329833794,1.23571438551987,-3.01917080906104
1.25533875703889,3.03478735114171,1.23722384929133,-3.02040536729006
1.25685250110704,3.03608156687374,1.23859215538172,-3.02171883652694
1.25840611604509,3.0374491289201,1.23998577778241,-3.02339391796545
1.25982438979074,3.03863876610899,1.24137835928255,-3.02480969177487
1.2612832550964,3.04008832464773,1.24256641853818,-3.02614193182749
1.26262291644611,3.04109216316919,1.24383577091784,-3.02793185429852
1.26437185566997,3.04250214114647,1.24472160795522,-3.02943209939083
1.26629875264071,3.04401157686814,1.24637011288737,-3.0310572101
1.26811837015485,3.04568862768086,1.24818340134991,-3.03289930434183
1.26931938804841,3.04744712999099,1.24973110558132,-3.03432626397626
1.2705851377324,3.0486671696485,1.25119607490806,-3.03561415076914
1.27205722872078,3.04983531419333,1.2527073048193,-3.03690131326655
1.27280370950441,3.05141650988383,1.25421730583571,-3.03873785787117
1.27461558886715,3.05275918283175,1.25609209989259,-3.04046099668
1.27599805455721,3.05429131164682,1.2575058777187,-3.04162277814875
1.27792475856956,3.05548928624747,1.25926400133429,-3.0428100890134
1.27975554165515,3.05715888365111,1.26024508358196,-3.04427269513158
1.28138051001027,3.05836107126788,1.26163078751918,-3.04547502996728
1.28279851493289,3.05942591655134,1.2630692766896,-3.04703880692269
1.28406574963506,3.06067115532514,1.2646334813603,-3.04838796056687
1.28537697007806,3.06171587311362,1.26604209625027,-3.04936468295041
1.28679640101069,3.06343385324889,1.26786583747879,-3.05090492672567
1.28828545540174,3.06532514743752,1.26925273475208,-3.05243833380486
1.28909164781088,3.06679638818589,1.27078185826806,-3.05412962227581
1.29062137238857,3.06862938814262,1.27269974747529,-3.05584912327547
1.29227497591234,3.07018628107162,1.27459803565873,-3.05705522916334
1.29345375400486,3.07137215305474,1.275750458703,-3.05838714071773
1.29488434511758,3.07267782315003,1.27712881009053,-3.05979869602258
1.29638045976589,3.0738818467918,1.27851199058115,-3.06108124091032
1.2974530964327,3.07555537694549,1.28024973297208,-3.06257607608089
1.29913004548236,3.07646378226133,1.28165824157957,-3.06405545884487
1.300531767084,3.07789358797652,1.28332231642219,-3.06547404881685
1.30222483638323,3.07879539441854,1.28497203666146,-3.06713267191636
1.30369104363057,3.08049366422772,1.28654535526681,-3.06855876643836
1.30447007840408,3.08146261386244,1.28813063282913,-3.07011678843127
1.30605770906577,3.08239736959128,1.28962756702585,-3.07183572681847
1.30751831671517,3.0832626303878,1.29093009949735,-3.0735040793109
1.30889368606837,3.08474916975157,1.29217639387859,-3.07515802404789
1.3108059562283,3.08613992081328,1.29303966587152,-3.07632007277909
1.31213884098662,3.08791476189699,1.2940026005921,-3.07756313848675
1.3135957081324,3.08951340803832,1.29558625684976,-3.0793612852989
1.31559655300538,3.09158930238985,1.29703199876578,-3.08127458802252
1.31718766144036,3.09277311859392,1.29846931201811,-3.08243923999553
1.31883219136262,3.0941679548876,1.29966996348713,-3.08318045794275
1.32045404088957,3.09524744597374,1.3013087901512,-3.08471927336543
1.32218823086072,3.09664277460555,1.30273098268473,-3.08592406470925
1.32372292272208,3.09840891161262,1.3041888949597,-3.08734969481744
1.32488715980201,3.10008251487059,1.30580634848211,-3.08878270848183
1.32653040298036,3.10115841945059,1.30686977052387,-3.08935467657053
1.3276383727651,3.10229729777454,1.3083342066969,-3.09105355321402
1.32921435047843,3.10356895557434,1.30965324173122,-3.09237746349969
1.33080484733792,3.10484212915902,1.31115822049378,-3.09368030538388
1.33212637627187,3.10644750970152,1.31291795471781,-3.0952251356217
1.33315547725224,3.10809564860122,1.31410100151088,-3.09615531651312
1.33495120224235,3.10927398007616,1.31542930818519,-3.09764219563663
1.33659617770163,3.11051786210301,1.31667352140463,-3.09890882119459
1.33777602957199,3.11255090412006,1.31750944433366,-3.10028861807315
1.33902266095051,3.11402141344154,1.31911596852042,-3.10214221750219
1.3406317112979,3.11536558774037,1.32065029487965,-3.10338852566328
1.34214725530898,3.11648028794327,1.3222796372857,-3.10440223029932
1.34400646763806,3.11787808887175,1.32348591244729,-3.10574734836401
1.34537993947062,3.11917940638656,1.32479190214254,-3.10727352578379
1.34717058862692,3.12085830372181,1.3265561974504,-3.10851305644648
1.34843135800452,3.12196968525939,1.32787000345321,-3.11019049020583
1.34971998860818,3.1235313033154,1.32930081988777,-3.11159140137725
1.3510588649976,3.12470753193008,1.33092702769475,-3.11314689729967
1.35267054075457,3.1260779451099,1.33210517558247,-3.11400764696072
1.35421992870479,3.12729636910991,1.33356547264002,-3.11484220355766
1.35580100566524,3.12863903368551,1.33530543612188,-3.11607866874675
1.35746092225293,3.13027650450156,1.33665019884221,-3.11715072294555
1.35942766645559,3.13178268802295,1.33820666954675,-3.11827954581739
1.3608432854967,3.13248975945978,1.33970679086661,-3.12030778717908
1.36204798716855,3.1338403689791,1.34158931230494,-3.12171976986211
1.36321295725122,3.13530077184396,1.34338336380443,-3.12287653989564
1.3645696636827,3.13653383075039,1.34501173704051,-3.12443910224458
1.36606203177767,3.13775274922418,1.34649043887627,-3.12553837130796
1.367606840012,3.13899708604297,1.34786970217492,-3.12749069656325
1.36935594573193,3.14039651383369,1.34926919208928,-3.1292012387073
1.37114483727707,3.14126831115354,1.35070378412175,-3.13032737501538
1.37267545774032,3.1425929111731,1.35202378658472,-3.13120871403867
1.3741539837209,3.14391718706008,1.35300804563628,-3.13209162044338
1.37523177487776,3.14543617768026,1.35423860490454,-3.13346883892263
1.37713674182908,3.14695219258223,1.35583059350056,-3.13507807079041
1.3788859787867,3.14795082265962,1.35753055003462,-3.13620591608356
1.38047784432856,3.14966771793345,1.35887651090016,-3.13728251036515
1.38233347252631,3.15120848600612,1.36085840929539,-3.138933396725
1.38402107166544,3.15269308420939,1.36227741590684,-3.14014919005246
1.38543328581695,3.15443679328677,1.36376223182959,-3.14133455946776
1.3869477799365,3.15564670559059,1.3652878781498,-3.14267387620865
1.38823215171954,3.15688648967996,1.36628179298195,-3.14435466110891
1.38976915034165,3.15769732969795,1.36776417337377,-3.14559484625122
1.39202838293586,3.15937747802191,1.36882151302785,-3.14709098939592
1.39389346656508,3.16071809131583,1.37041959296508,-3.1483343572024
1.39560479861506,3.16196459391232,1.37172482399897,-3.14939352139359
1.39709072730788,3.16327989809973,1.3727417077792,-3.1511197679163
1.39927172309013,3.16494979684449,1.37446601739946,-3.15211130712834
1.40056001536517,3.16596500042349,1.37576884472061,-3.15318333444371
1.40223139747371,3.16766038538707,1.37737252835994,-3.15460884454806
1.40372666274207,3.16884985754625,1.37910559684989,-3.15609697143885
1.40496827285652,3.17032324688711,1.38024473486678,-3.15809453278343
1.40644961902616,3.1718390387819,1.38173327419715,-3.15941355272882
1.40805265635198,3.17328611895116,1.38282234078259,-3.16095410792406
1.40971234667661,3.17462337894565,1.38418825566328,-3.16203468348948
1.41109731924218,3.17556274654149,1.38595018715278,-3.16323878019791
1.41240242612892,3.17693729681514,1.38744708244973,-3.16453694019023
1.41421535052879,3.17831642660522,1.38873430775728,-3.16562110783003
1.41590508813147,3.17989483028686,1.39047183972149,-3.16698931521033
1.41790702037754,3.18201582234516,1.39228183647091,-3.16848741649202
1.4196463520643,3.18337264882369,1.39428550731639,-3.16941360305487
1.42154138823911,3.1845671061689,1.39580565128795,-3.17118929517812
1.42302514528016,3.18602329489561,1.39774618770989,-3.17232808550675
1.42456273879585,3.18723086510559,1.39939677888928,-3.17326880923345
1.42610090582399,3.18901818347876,1.40092886331162,-3.17456159187213
1.42761535517422,3.19071400418036,1.40261744402707,-3.17614015943732
1.42963947351283,3.19194998394414,1.4043676458742,-3.17743337667603
1.43110792501047,3.19334160757611,1.40548402340585,-3.17873246564922
1.43249772344396,3.19481784067685,1.40706943880303,-3.18033122169528
1.43411618785567,3.19648204517142,1.40864392730683,-3.18127176267139
1.43626095458931,3.1981363029366,1.41009230650596,-3.18227832922316
1.4381872419196,3.19908724330266,1.41154317025601,-3.18340933854148
1.43994078764687,3.20034083413322,1.41336975016426,-3.18475552568465
1.44139580753418,3.20125457341547,1.41458364589415,-3.18598763419486
1.4432926282079,3.20295604426292,1.41624353823313,-3.18731576210631
1.44499131484451,3.20490283096547,1.41777344223989,-3.18889975280676
1.44703162069672,3.20662182243584,1.41940884404883,-3.19049392483244
1.44858838736165,3.20803494246766,1.42101678672431,-3.19173628503832
1.45043301867098,3.20968648661483,1.42225774069155,-3.1932489704891
1.45221082404566,3.21071201147265,1.4240367805385,-3.19443520719376
1.45403595212143,3.21138657716039,1.42589948120997,-3.19586211552051
1.45586174077541,3.21273511721369,1.42731851089067,-3.19661215148755
1.45745025044364,3.21366204277885,1.42893114295194,-3.19794786993813
1.45942666716274,3.21508745895538,1.4311031451015,-3.19897608502856
1.46098190196008,3.21630725030478,1.43273251582656,-3.20029816898342
1.4629337657449,3.21770899270563,1.43414211374117,-3.20107836606842
1.46467660904593,3.21876249528373,1.43560121505638,-3.20222780820778
1.46663493577677,3.21947572111927,1.43735882458586,-3.2036926975963
1.46856258830811,3.22101062333908,1.4393963302257,-3.20500946211516
1.47023030222086,3.22214806286579,1.44132571201653,-3.20650908881842
1.47150282837181,3.22343020286171,1.4428704530673,-3.20773416044141
1.47313195572076,3.22477419980565,1.44445428422218,-3.20913948271811
1.4744876691075,3.22597088015132,1.44589372902007,-3.21037984003756
1.47602192329207,3.2274114478838,1.44747354499106,-3.21128632345807
1.47776362178412,3.22910908896995,1.44862845348014,-3.21253866051908
1.47993024497217,3.23074663533848,1.45043058739205,-3.21384762800816
1.48137831324146,3.231958732237,1.45242083656622,-3.21465414311175
1.48278897369322,3.23368135777153,1.45402549473981,-3.21564565117572
1.48430496332419,3.23532431051714,1.45543372849818,-3.21711531108301
1.48621751819872,3.2365510218075,1.45670090250964,-3.2184846913034
1.48824318477599,3.23758600593231,1.45847975197009,-3.22050952197108
1.49007515032996,3.23913856326013,1.46017830253362,-3.22190721331152
1.49179353540097,3.24068916390436,1.46157198874386,-3.22337941770185
1.49356519073688,3.24212063966618,1.46295134443226,-3.22414652200305
1.49558582753435,3.24316740910614,1.46419144962238,-3.22547637330413
1.49748577728517,3.24456174287494,1.46541763400906,-3.22657480664266
1.49943317903015,3.2459215261981,1.4670632910371,-3.22786879368
1.50157558965689,3.24697790514992,1.46852239295093,-3.22918486317014
1.50339160886678,3.2485752109237,1.47040839723221,-3.23096338842985
1.50509304058776,3.2499329177877,1.47204495089501,-3.23223107008232
1.50675985806484,3.25153267658859,1.47386000393081,-3.23378710038524
1.50889757379985,3.25286322713982,1.47511783536266,-3.23508659476715
1.5101931141946,3.25433845316646,1.47678163080466,-3.23640424891837
1.51225469243954,3.25614075007774,1.47834809455605,-3.2373630464236
1.51443754006908,3.25738215508407,1.48005564284503,-3.23864461285126
1.51660658760614,3.2583603889141,1.4817818308757,-3.24024274600767
1.51864216590987,3.259326599494,1.48319941919116,-3.24152952918962
1.52096514834588,3.26080460841772,1.48452401406223,-3.24277043744556
1.52276026380979,3.26260533387649,1.48594798345674,-3.24440988113268
1.52421247611095,3.26321668499566,1.48754017316259,-3.24552845924325
1.52593603775484,3.26475123727531,1.48950528813315,-3.24666818272988
1.52715802250915,3.26607496584586,1.49154482322483,-3.24811131521931
1.52894735540612,3.26709217751473,1.49322837412692,-3.2495591888642
1.53095961690648,3.26809304775045,1.4946397197164,-3.25124271229564
1.53278769255807,3.26925756144416,1.49628393672791,-3.25221244369834
1.53448421658509,3.27059870210697,1.49774290613518,-3.25318321832698
1.53630828494284,3.27179830475389,1.49945963679199,-3.25439008652172
1.53827914578839,3.27295537085415,1.50167075363281,-3.25576776865515
1.54011894395735,3.27412636925056,1.50334646608234,-3.25675111971946
1.54205182741894,3.27548114719572,1.50503081476403,-3.2582989468879
1.54368901459233,3.27675529284779,1.50749331481504,-3.25931784080992
1.54580925546496,3.27829506934168,1.50942522434405,-3.26043609917574
1.54764958253985,3.27970604330518,1.511041482182,-3.26161921425138
1.54925234934583,3.28083498606423,1.5125690845992,-3.26291994804692
1.55111017695961,3.28203539020682,1.5140613980741,-3.26411897939707
1.55318281347385,3.28338652666144,1.5157703748447,-3.26542213604879
1.55478643466431,3.2844145781168,1.51718115904512,-3.26627548407499
1.5563523922215,3.28601379942564,1.51855236526183,-3.26763251928184
1.5583738707434,3.28763322336737,1.51995691225873,-3.26892073274703
1.56018619838955,3.28886261330595,1.52129555908391,-3.26989556046658
1.56191668992603,3.29033733002489,1.52270285093934,-3.27146595372955
1.56382089389373,3.29151408515968,1.52453549515223,-3.27282789879895
1.56537946137866,3.29251110557712,1.52566276290075,-3.27382062124892
1.56705638927128,3.29370789503143,1.52747725432948,-3.27482546242833
1.56870333012656,3.294808639968,1.52925344542378,-3.27617502771918
1.57038438739399,3.29549622761434,1.53063430292648,-3.27765798696864
1.5718005635774,3.29634867907573,1.53260209394069,-3.27898997453832
1.5731699982179,3.29744714521456,1.53438308446865,-3.27975946009942
1.5743739030708,3.29891711741101,1.5359453435579,-3.28126520754194
1.57620901524994,3.2999644562195,1.53748150555831,-3.28229639735592
1.57765757537122,3.30085841305643,1.53872186779019,-3.28342884477461
1.57918057728475,3.3019867933566,1.54033920466496,-3.28465526181459
1.5809074000516,3.30327801556289,1.54156935734293,-3.28586198824993
1.58254206293631,3.30486629566042,1.5434207842927,-3.28702271047242
1.58403830884311,3.30619908253863,1.54531010712726,-3.28829794007642
1.58563953651612,3.30720663319558,1.54680493612253,-3.289891898282
1.58701808480392,3.30812678439575,1.5483577627893,-3.29090325391856
1.58850675253332,3.3094397923887,1.55017095656363,-3.29207078270818
1.58998879012789,3.31036441437826,1.55211592777782,-3.29351371171821
1.59176202840847,3.31174764901779,1.55362880166953,-3.29462506523987
1.59323868293022,3.31264260694956,1.55508638683366,-3.29596002491029
1.59558701098363,3.31378316332591,1.55677502607547,-3.29714681046788
1.59760323801799,3.31451325006771,1.55885842501142,-3.29828570061016
1.59966788935328,3.31577995266234,1.56036901899201,-3.299393921605
1.60150007107144,3.31731990123335,1.56152993228047,-3.30041889883323
1.60340450000847,3.31874461679339,1.56287934904756,-3.30216528698935
1.60519245221452,3.31988267503281,1.56468286378507,-3.30400566244762
1.60672657151792,3.32088980747068,1.56609719796158,-3.30568919200555
1.60859355110101,3.32214845867815,1.56809337694331,-3.30685103159051
1.61001988973071,3.32330942763842,1.57000759756261,-3.30800758797257
1.61178251509481,3.32484667428362,1.57090982616118,-3.30914111890771
1.61357633283094,3.32638605277198,1.57270316112692,-3.31007226992942
1.61525756190181,3.32782367929732,1.57474086360331,-3.31150180146633
1.61744835030912,3.32914111663396,1.57608636444424,-3.31250704048524
1.6192588025229,3.3303620727984,1.57776491727274,-3.31375617030652
1.62125751110016,3.33172656666304,1.57916894167725,-3.31527876137673
1.62290524007453,3.33258730856562,1.5807230148773,-3.31623074873264
1.62460017790569,3.33410797465347,1.58217171601603,-3.31726761990618
1.62604217546713,3.33468364542576,1.58379010618028,-3.3189592415423
1.62784811757705,3.33595269643681,1.5853468294569,-3.31944087420491
1.62959129557472,3.33673798392237,1.58684427343589,-3.32038978426253
1.63186572929253,3.3376985521555,1.58869096752966,-3.32144984847486
1.63358236596009,3.33906319136541,1.59067948202076,-3.32275346413679
1.63550717430089,3.34003138177618,1.59255879372242,-3.32341601052546
1.63720931380993,3.34142637023513,1.59454949686153,-3.32467727793221
1.63887495039884,3.34291192350309,1.59581678664673,-3.32597863045383
1.64053249357842,3.3443882507861,1.59783075402975,-3.32725744449343
1.64235425289492,3.34546744421993,1.59980903994153,-3.32869972297279
1.64415353067635,3.34675966037588,1.60193537565937,-3.33015523930468
1.64574757742179,3.34827089241425,1.60349639277067,-3.33117432027468
1.64752802947498,3.34961006465105,1.60510936679373,-3.33214137863981
1.64923594880342,3.35058291471772,1.60657899877395,-3.33355836088137
1.65120335027801,3.35128486080141,1.60873843755187,-3.33444492496937
1.65275429441577,3.35226608414624,1.61074164641539,-3.33598308393191
1.654334540902,3.35299915928742,1.61261602587834,-3.33703104139331
1.65586918272246,3.353930452156,1.61422765342231,-3.33812736266349
1.65796813051517,3.35515487939881,1.61607428004038,-3.33914647850955
1.65978178375511,3.35692273373067,1.61815693561989,-3.34083395544847
1.66135566707211,3.35838016572219,1.61983406869662,-3.34197063521456
1.66351382561258,3.35980451563995,1.62190534376369,-3.34292911937654
1.66530255483286,3.36097315900254,1.62418543126138,-3.34404174031182
1.66703644423021,3.36178514468554,1.62597980012755,-3.34486653379681
1.66888678299403,3.36336132884379,1.62829360910804,-3.34605960947449
1.67092458963731,3.36441242468075,1.62955763913632,-3.34728118028538
1.67265898331253,3.36598549368296,1.63087213917842,-3.34868219037219
1.67466896956966,3.36681485701923,1.63252193632945,-3.34989619695561
1.67645919763186,3.36779317217763,1.63447679204719,-3.35131272643695
1.67800416988185,3.36928019198896,1.63647098667412,-3.35260849606448
1.67990512402221,3.37067290398619,1.6379900330961,-3.35415102158973
1.6815288587801,3.37196442217918,1.63950120095041,-3.35599883514363
1.68369786828194,3.37341464215966,1.64149185021294,-3.35727253892995
1.68536392330778,3.37415553612919,1.64351803360884,-3.35892136144591
1.68732794563099,3.37545235196874,1.6448483056079,-3.35983612134758
1.68900811693063,3.37640016169673,1.64635567267296,-3.36133537107775
1.69154208247892,3.37725951014247,1.64806116193314,-3.36261911071158
1.69360515591466,3.37843653742316,1.65001265921848,-3.36370267167741
1.69583719231852,3.37988165242012,1.65118359161199,-3.36497653265641
1.69781781275596,3.38102989512154,1.65257672524256,-3.36643005770376
1.69944057475917,3.38194799333703,1.65414193711565,-3.36754692243228
1.70181921973012,3.38294057271128,1.65627186790206,-3.36883162631721
1.70388809515697,3.38420872869013,1.65753741192374,-3.37021033618979
1.70528715967926,3.38506288352585,1.65984349823423,-3.37165632602639
1.70734793057674,3.38640852365081,1.66174948346519,-3.37265039083615
1.70962533127315,3.38756346262051,1.66347536678515,-3.37403263609316
1.71152434844877,3.38828003126209,1.66491711738884,-3.37492196271806
1.71320064292501,3.38936717125242,1.6662745084662,-3.3758695247281
1.71495213214696,3.39064114442365,1.6683374585116,-3.37695687184318
1.71713761413602,3.39204674280007,1.67011606372293,-3.37829035639209
1.71919722614901,3.3934261661867,1.67219417871796,-3.37939212918761
1.72121078847463,3.39401821944263,1.67319805677686,-3.38070889473461
1.7230776570795,3.39488846549685,1.6751200963897,-3.38148942430641
1.72497897477653,3.39584333578074,1.67622619463948,-3.38254997141286
1.72674399165828,3.39730575325572,1.67819054371054,-3.38407183719733
1.72843583207029,3.39809544479441,1.68031226041506,-3.38514867592013
1.7301668573664,3.39896822363272,1.68201039445895,-3.38646403684804
1.73263886751712,3.39959946115438,1.68390511789539,-3.38776065399721
1.73459183724574,3.40079778264747,1.68527582637603,-3.38927038928391
1.73653121353845,3.40207125578923,1.68738828058941,-3.39067867859301
1.7384789883581,3.40346885590851,1.68955447347472,-3.39188470690876
1.73990175613187,3.40472879831519,1.69132955480992,-3.39304633734032
1.74150294239938,3.40516557187413,1.69301325246315,-3.39418466194857
1.7428731638843,3.40642859102511,1.69411558621764,-3.39542762503442
1.74448221803103,3.40761208779277,1.69603911732808,-3.39639333237115
1.74622228319648,3.40883273174335,1.69769174517339,-3.39762735685124
1.7481129717082,3.41004455294384,1.69978235606583,-3.39862819885202
1.74952953742175,3.41089675699712,1.70165549570002,-3.39967086560161
1.75124256980112,3.41185847226533,1.7034718778863,-3.40084564418189
1.75248817031575,3.41265478857345,1.70504123288759,-3.40243758379474
1.75403498184833,3.41403852874598,1.70675027476976,-3.40356353034567
1.75603456175452,3.415290744232,1.70842155539052,-3.40486483061137
1.75808906161675,3.41635967388694,1.71000977106845,-3.40605324581671
1.75997863506464,3.417312980563,1.71187468224959,-3.40698230457653
1.76217131844742,3.41829895153066,1.71361073325216,-3.40834472744643
1.76418633668883,3.41948391643119,1.71528387735273,-3.40952961992884
1.76600592671617,3.42084242114143,1.71710535707229,-3.41049658555245
1.76770900643665,3.42208454769099,1.71899478638235,-3.41200949879795
1.76959666640261,3.42329456728453,1.72048022663876,-3.41298523848408
1.77125384104653,3.42465786512041,1.72231799964968,-3.41426719788042
1.7732910296652,3.42540368854328,1.7242528911284,-3.4155907863842
1.77471235712972,3.42606517940411,1.7258754980271,-3.41697536493606
1.77611080409474,3.42743586070733,1.72701867765645,-3.41794176792788
1.77816218228232,3.42855889394933,1.72860561986059,-3.41914671351475
1.77937281663846,3.42970935460278,1.73022527232344,-3.41988272870137
1.78081446981046,3.43104017335175,1.73196337862709,-3.42079968115463
1.78210673676314,3.43241929462795,1.73337252325751,-3.42176966558892
1.78372921097528,3.43364463992605,1.73527881566645,-3.42318483862544
1.78544848338703,3.43514669381263,1.73728064397243,-3.42432020707827
1.78680212579122,3.43623248990251,1.73920304854327,-3.42575200672395
1.78822617631579,3.43745815158044,1.74101018008435,-3.42658487843838
1.78959345365993,3.43872207455564,1.74271219559161,-3.42762602820328
1.79132355594611,3.43993418125677,1.74459938303779,-3.4287027192303
1.79363015696886,3.4409157198082,1.74642452976115,-3.42943827521668
1.79534419016601,3.44217184638733,1.74782815489015,-3.43034535659075
1.79676837219365,3.44330653850234,1.74985836426201,-3.43179512723726
1.7984093021975,3.44469168137895,1.75173763543013,-3.43292448707954
1.7995530680333,3.44638364170881,1.75306115871711,-3.4337874864729
1.80140868172334,3.44802758775499,1.75521430503288,-3.43490390567041
1.80281890384219,3.44906526132575,1.75731510641521,-3.43603375906506
1.80489006753763,3.45023343712182,1.75963881866486,-3.4368938936684
1.80629687607338,3.45182803419393,1.76120418340274,-3.43811209674624
1.80856513407832,3.45345175299468,1.7627004222392,-3.43903306267419
1.80998683671579,3.45456605287221,1.76446265001948,-3.4399381952718
1.81147098036795,3.45591124788888,1.76624157794334,-3.4407170933526
1.81309665350706,3.45744915859377,1.76830355822644,-3.44197902126372
1.81538106724153,3.45827609219221,1.76945417542658,-3.44296307534529
1.81741423222092,3.45953752293015,1.77129090935449,-3.44441997179106
1.81976526870428,3.46070779012867,1.77293971150738,-3.44553416396202
1.82169748638475,3.46186456557023,1.7750898685235,-3.44637806898679
1.82332633986169,3.46315618956975,1.77664877302628,-3.44738522407369
1.82463858974373,3.46433459725198,1.77800432167977,-3.4485352035461
1.82639753355084,3.46538657377486,1.7793279282906,-3.44934838173781
1.82839133006757,3.46730219565233,1.7809288024799,-3.45061563513473
1.83016812794128,3.46831617088391,1.78291653102587,-3.4514303394403
1.83137179287358,3.46951771258732,1.78451757001956,-3.45211931905744
1.8327834343353,3.47089690926302,1.78687290124399,-3.4534591376309
1.83498799372409,3.47209773863972,1.78884952141692,-3.45467036535089
1.83667604891417,3.47342766332662,1.79035769797113,-3.45569828172516
1.8383053305739,3.4746406926591,1.79230022497485,-3.45674094938966
1.84014507300447,3.47613351511994,1.7939679127587,-3.45754541402861
1.84191035453244,3.47754999285854,1.79578280754997,-3.45890429416838
1.84375109300599,3.47889689490772,1.79758855731661,-3.45973852685623
1.84498450872234,3.48043997490839,1.7994383431297,-3.46102007404398
1.84677928731244,3.48191869360235,1.80120112833869,-3.46191837449935
1.84850310625002,3.4829847285314,1.8028488835754,-3.46310333950461
1.85007343437528,3.48409823088781,1.80429272847693,-3.46447129509473
1.85212313870192,3.48545651804836,1.80632114960408,-3.46538946888465
1.85348004071889,3.48680292246936,1.80812130112977,-3.46661445939181
1.85538937734821,3.48815215241379,1.81025538145114,-3.46747122788192
1.85680650212841,3.48958298237312,1.81227620658403,-3.46794399225548
1.8579211577703,3.49089521933207,1.81359285817561,-3.46903875086359
1.85931803945022,3.49200673713276,1.81539582961314,-3.46970099284236
1.86113851223836,3.49302356571362,1.81738644417852,-3.47065152130531
1.86264282836092,3.49458606389678,1.81909304582581,-3.47155798288121
1.86409755468635,3.49601792036004,1.82054847854401,-3.47247052932983
1.86537096659944,3.49761431888073,1.82220874820394,-3.47306414760329
1.86717826033997,3.4989588820139,1.82399204442481,-3.47377734227016
1.86798568169169,3.50048292994307,1.8262054222605,-3.47457389863814
1.86953586582747,3.50152980973293,1.82814821208523,-3.47591345404478
1.87106088769648,3.50240806969026,1.82978074010985,-3.47645793941867
1.872943461816,3.50380906746576,1.83154440181843,-3.47787347523606
1.87467573513288,3.50503543646083,1.83360306432289,-3.47941231820602
1.87627428520745,3.50603779985476,1.83535121116372,-3.48080049530164
1.87756163907483,3.50754348930734,1.83745463079543,-3.48201708690493
1.87978142655099,3.50873025982398,1.83939859796497,-3.48315302187473
1.88143610399215,3.50961249566014,1.84101000952317,-3.48413104494989
1.88285992936828,3.51104182840293,1.8430423237922,-3.48491767279558
1.8842366337761,3.51278413893462,1.8451904120747,-3.48610732583728
1.88572918788133,3.51363609542388,1.84695646478196,-3.48673016630453
1.88691179995711,3.51513049768958,1.84924915714287,-3.4882463547281
1.88860858523155,3.51640917588945,1.85108054725148,-3.48922318490751
1.89018451715292,3.51762215255093,1.85283561586822,-3.48980809711509
1.89166102764427,3.51846707950349,1.85470974164622,-3.49077721534092
1.89307268164766,3.51951589731037,1.85661753047238,-3.49161782454509
1.89425133929524,3.52109359114137,1.85854640845617,-3.49225029454084
1.89587785403302,3.52181809412791,1.86008476541646,-3.49382956888007
1.89751007976591,3.52268873062665,1.86193603333193,-3.49511274958608
1.89960038528198,3.52367156189371,1.8635506512805,-3.49669439548442
1.9009966385509,3.52523738023031,1.86558924182984,-3.49800786335284
1.90260900038531,3.52680671952567,1.86702334351075,-3.49897318946342
1.90429119045189,3.52804711702887,1.86884803754615,-3.49960636322955
1.90603144011685,3.52896405003937,1.87038983705073,-3.50043100405609
1.90749279428255,3.5298733812692,1.87249356939465,-3.50169915567245
1.90984975644922,3.53062172295982,1.87426352179773,-3.50246044076244
1.91123577754473,3.53192632203777,1.87618780138404,-3.5032347089652
1.91302397097925,3.5337268306827,1.87763663691138,-3.50402891749501
1.91471672264739,3.53506733735706,1.87953896890267,-3.50542417478877
1.91600900365523,3.5360879685072,1.88093080607636,-3.50677607574151
1.91751723869431,3.53712183128662,1.88267166132813,-3.50790908102271
1.91895819744774,3.53847738049024,1.88445860702981,-3.50897783172751
1.92069836129687,3.53875329112888,1.88595339463514,-3.51032501715437
1.9225871544861,3.53934887548012,1.88725864620525,-3.51131604900769
1.92452087301928,3.54025987780344,1.88875999727174,-3.51207350078786
1.92587483630047,3.54117518670562,1.89023283621178,-3.51333373195606
1.92753961392438,3.54213241330812,1.89173690783087,-3.51440903593532
1.9289917369298,3.54327609757054,1.89322660792704,-3.51561765612738
1.93034680562539,3.54402071278956,1.89520249324585,-3.51691501567542
1.93234818474627,3.54493147863228,1.89689141882035,-3.51799448555037
1.93358516123023,3.54684877486121,1.89832270952682,-3.51843492451286
1.93569371819536,3.54801646233701,1.90036355411774,-3.5199852962793
1.93712980914114,3.54941717183847,1.9024249001717,-3.5207993910005
1.93899274195511,3.55049045759536,1.90451016642756,-3.52179665598967
1.94058983633699,3.55115746447037,1.90674480664018,-3.52300824949659
1.94224098552471,3.55192419497241,1.90847112756998,-3.52375111452277
1.94370574685612,3.55327832597194,1.91032191750784,-3.52503377704372
1.9449967580262,3.5542351654234,1.91157595068984,-3.52579628293297
1.94647895319821,3.55510141168917,1.91345993386495,-3.5267112290313
1.94808986795839,3.55614808408008,1.91539568139181,-3.52757133902112
1.94974705696019,3.55738648936102,1.91717458873721,-3.52841213949939
1.95137437135742,3.55843301607034,1.91900829913376,-3.52982787561043
1.95296382088784,3.55924473146141,1.92049610521394,-3.53081889310298
1.9548223177802,3.56029567594514,1.9221926987565,-3.53198827061868
1.95613562032375,3.56157474469713,1.92405505242288,-3.53281810611602
1.95755515656341,3.56268439017374,1.92654227242868,-3.5334986976143
1.95916191131318,3.56355500931026,1.92770418660222,-3.5345720185641
1.96050541440221,3.56469601944457,1.92959704805082,-3.53528610974916
1.96194177855372,3.56531852190693,1.93084206017122,-3.53656229416787
1.96360668292268,3.5662321790745,1.93248860207485,-3.53708740151523
1.96519051395315,3.5675984817055,1.9341949220219,-3.53819574343199
1.96724134303141,3.56869570303353,1.93558236649599,-3.53869734252967
1.96912352387206,3.56966993415164,1.93783151490547,-3.53964930670377
1.97038491907831,3.57087931154211,1.93970018439556,-3.54063906621974
1.97189348601249,3.5717979017138,1.94166536106845,-3.54193660364703
1.97348577559085,3.57328025324234,1.94319743869924,-3.54302452277451
1.97516666562228,3.5745697822264,1.94531764596702,-3.54407468302074
1.97680892609112,3.5758871296689,1.94687311026631,-3.54490055720863
1.97857284155173,3.57725307893741,1.94871617722962,-3.54625371097036
1.98020899085413,3.5784118291882,1.95095291369905,-3.54696743467614
1.98126150007935,3.57935325588515,1.95258341697159,-3.54721589440113
1.983277908895,3.58044335335849,1.95444539993575,-3.54822739953062
1.98500546503636,3.58157142665614,1.95623040238793,-3.54898660796117
1.98625599108559,3.58312350578129,1.95782719516375,-3.54975245724393
1.98766983279922,3.58422469562786,1.95964918727654,-3.55040699450447
1.98930493044116,3.58501731024749,1.96156390527732,-3.55073555540172
1.99083659059652,3.58555020682806,1.96324668511376,-3.55181776760031
1.99267187767379,3.58640921304124,1.9650193535478,-3.55264146049518
1.99451712619999,3.58749999667419,1.96641327159606,-3.55377104597172
1.99607831842751,3.58854996108283,1.96860709209493,-3.55505621882076
1.99806472387914,3.58987573516927,1.97044323049311,-3.55595952014382
1.99987858629499,3.59108932141409,1.9722137559894,-3.55706540339688
2.0012199089939,3.59229988836836,1.97392503277326,-3.55795927016954
2.00265564252446,3.59350854367833,1.97569862109997,-3.55890048156805
2.00427826416359,3.59478074106514,1.97710029711541,-3.55994578567444
2.00571188880376,3.59606343498331,1.97908425165154,-3.56098689698673
2.00721956853655,3.59724281883674,1.98064860126031,-3.5623692653896
2.00848091989942,3.59833324460484,1.98238546882775,-3.56363745656817
2.01007058419645,3.59928803320411,1.98428925791641,-3.56427832820316
2.01162495389657,3.60029460345196,1.98591069663818,-3.56521057923375
2.01338290229639,3.60107819491892,1.98829044208099,-3.56617486486562
2.01528586900946,3.60204227773328,1.9906047953042,-3.56760567941637
2.01663761681641,3.60314807349656,1.99240940379941,-3.56996292694986
2.01808881183816,3.60401297885197,1.99272701185569,-3.57209886387577
2.02033912310388,3.60425132222735,1.99434766894687,-3.57320070868908
2.02189574284836,3.60511643663011,1.99581212372686,-3.57409211256844
2.02343842363667,3.60620902041914,1.99688048376724,-3.57503636405879
2.02504690498533,3.60668940742296,1.99838482452498,-3.5757869346652
2.02680793099901,3.60759462175868,2.0000274292163,-3.57662019614
2.02823729573576,3.60860346460973,2.00099913653863,-3.57749570758093
2.03007280678273,3.60957829956357,2.00292565992888,-3.57818036301253
2.03175213559041,3.61018278466803,2.0044492194756,-3.57869862207382
2.03299092047787,3.61085878250648,2.0059482371145,-3.57999351756796
2.03475857348074,3.61147079992708,2.00716891401102,-3.58089049365326
2.03615392496554,3.61173970101505,2.00867178535083,-3.58154646276856
2.03800322925187,3.61214809229541,2.01019134441152,-3.58289949987103
2.04009644052395,3.61232727805553,2.01182986089947,-3.58425966367905
2.0416342131496,3.61320093620815,2.01340466862674,-3.58575685222426
2.04322959602959,3.61377768389265,2.01547070143653,-3.58669899820884
2.0444780317712,3.61482512848981,2.01711501773296,-3.58713737954541
2.04617280509555,3.61546550277657,2.01848452379307,-3.58834365239407
2.04805129169671,3.61642792889793,2.0203349394843,-3.5894265590282
2.04957966277147,3.61736117126018,2.02163770529577,-3.59017309055216
2.05080444349647,3.61867878623787,2.02325406766983,-3.59106119139737
2.05266029903192,3.61975244506118,2.02491326087252,-3.59162130853292
2.05411037155319,3.62049639972542,2.02650052481165,-3.59237948803574
2.05578686580695,3.6220944863074,2.0282873918591,-3.59306224556721
2.05716611561953,3.62335636280812,2.02957213921389,-3.59404699437603
2.05871483863229,3.62449913597752,2.0313809845344,-3.5951745367345
2.0602714705729,3.62507710992936,2.03334972775369,-3.59625983219624
2.06150805750051,3.62618731763192,2.03523092947172,-3.59725787127551
2.06282731124281,3.62684634625769,2.03686276495804,-3.59803738738877
2.06422747370063,3.62754016560255,2.0375274504686,-3.59944671393829
2.06537749548114,3.6279971998506,2.03852870438723,-3.60016099363979
2.06672537163504,3.62865621028886,2.03968124591085,-3.60104894954965
2.06797365292962,3.62937142536492,2.04149965339814,-3.60162679251629
2.06942028688146,3.63010422596761,2.0434833177383,-3.60248078446502
2.07080017286144,3.63065433868572,2.04471646987022,-3.60379275137723
2.0721089622639,3.63211689711961,2.04611709592096,-3.6045633022942
2.07365587880416,3.63268315137686,2.04759125192262,-3.60566204816177
2.0748457697368,3.63352371444285,2.04911455649696,-3.60641313161932
2.07655932533001,3.6346298411919,2.05075417127539,-3.60712154211746
2.07798556557784,3.63562530964872,2.0518862309395,-3.60763418476435
2.07940499069045,3.63626955542446,2.05364687590741,-3.60880954747117
2.08066646382907,3.63657243508131,2.05543758001424,-3.60928987028345
2.08189636051254,3.63712156317098,2.05681366233068,-3.61056404905369
2.08328959498769,3.63816717130957,2.05807267596965,-3.61114130663364
2.08494839601385,3.63877448036391,2.05946341955186,-3.61222258937571
2.08612473593353,3.63966996323044,2.06084366493,-3.61292690308275
2.0878960954073,3.6407161190766,2.06259536751357,-3.61376161451199
2.0892021216197,3.6414258800134,2.06431844005797,-3.61452149892452
2.09055657029434,3.64230908101802,2.06547958779638,-3.61539062073836
2.09216702372473,3.64269786791993,2.06683656915328,-3.61624951111512
2.09332662918033,3.64315533521717,2.06827510148317,-3.6175012772545
2.09462234362912,3.64383506640254,2.06945331903673,-3.61854686054812
2.09576963963465,3.64481028282407,2.07073418329286,-3.61955386425261
2.09692424192414,3.64592452300667,2.07210428110586,-3.62028110605769
2.09808406154587,3.64658509314537,2.0735903244685,-3.62136875503264
2.09985270298475,3.64748742819852,2.07474594069195,-3.62265246970887
2.10112586980395,3.64809907557264,2.07571399371544,-3.62352713101672
2.10279901432298,3.64868973998622,2.07696224447947,-3.62447895526597
2.10465130881826,3.64954652305631,2.07833843517898,-3.62528359379743
2.10617319320407,3.65036868452238,2.07994580720336,-3.62561395120411
2.1074737753399,3.6512661045325,2.08088720941275,-3.62680581082184
2.10858403123934,3.65238747631897,2.08197629016004,-3.62755699534365
2.11049350265877,3.65353883615263,2.08324534365189,-3.62860010152673
2.11205224840787,3.65462557139539,2.08408251424137,-3.62977883900504
2.11344247610623,3.65565027570394,2.08539062913216,-3.63057086964743
2.11504881795825,3.65707825243822,2.08663397907026,-3.6313758301816
2.11695070275654,3.65851523377098,2.08801894479891,-3.63195091629519
2.11812508935448,3.65938005921602,2.0889770410388,-3.63298197603733
2.11991000629612,3.66002165237905,2.08999710441311,-3.63323669609094
2.12109644350147,3.66127456198602,2.09118949770326,-3.63425641089501
2.1224851096509,3.6620741134674,2.0924538687087,-3.63513335977633
2.12376641141584,3.66325652408578,2.09365008363045,-3.63581241551968
2.12497615082173,3.66418855570739,2.09493281786734,-3.63601025434115
2.12625775583106,3.66552378902527,2.09598124647406,-3.63709348199085
2.12727330981147,3.66596196793291,2.09721104528564,-3.63803282443997
2.12832058471205,3.6662951899749,2.09888352730484,-3.63865796427905
2.12973089700204,3.66684219943943,2.10076204137552,-3.63933673326625
2.13082874165229,3.66760195745671,2.10190085395188,-3.64005724216912
2.1323193339555,3.66827366866319,2.10341381121417,-3.64081574005541
2.13368261772934,3.66949903400019,2.10476321001174,-3.64145075798855
2.13497925020817,3.67066251055352,2.10627027062561,-3.64250874829626
2.13637129909646,3.67104647118533,2.10721301165899,-3.64348943010034
2.13751189114158,3.67178065463082,2.10882157358529,-3.64435352807287
2.13880464236876,3.67267889494231,2.11059347187915,-3.64549128470705
2.1402011335266,3.67365354271871,2.11193264894726,-3.64602664571514
2.14125333606673,3.67529523289171,2.11329495460547,-3.64706129230096
2.14287363064832,3.67640583636749,2.11414976460657,-3.64772921477433
2.14411652506204,3.67763790806792,2.11490510743401,-3.64906366709969
2.14537497712571,3.6784264805406,2.1160911168532,-3.65019463378974
2.146413425034,3.67948453779363,2.11737714118741,-3.65116209739621
2.14777967993801,3.67990814390298,2.11840030015047,-3.65189533199568
2.14838438919714,3.68022341078224,2.11987124487444,-3.65289794809456
2.14963552903487,3.68090757165262,2.12110608413653,-3.65439699883608
2.15087474538472,3.68160370860909,2.12212687095869,-3.65536142109335
2.15173324684454,3.68202061830633,2.12313518752772,-3.65602380891302
2.15265358318338,3.68269816819526,2.12482878752979,-3.65698306734316
2.15362145819237,3.68340929990795,2.12585889846727,-3.65814722333634
2.15457463407484,3.68407978581174,2.1269515795429,-3.6589694251657
2.1553220212785,3.68477060169001,2.12850745601681,-3.66009111168802
2.15670815154969,3.68559557701033,2.13008660030298,-3.6610473216044
2.15761158910085,3.68637271732274,2.13222818053344,-3.66202460764985
2.15882774918159,3.68663186014342,2.13380234553719,-3.66231835701731
2.16016359436889,3.68751321977715,2.13514505354419,-3.66324312810772
2.16163096531001,3.68823186659109,2.1365651111492,-3.66424442679747
2.16334728139344,3.68966392004753,2.13777244136804,-3.66533627429973
2.16408134846741,3.69114513289967,2.13903298241205,-3.66608826278232
2.1646735887911,3.69231558469911,2.14013220111962,-3.66656628568048
2.16538808550169,3.69351867117456,2.14173169228952,-3.66752483236436
2.1658009966635,3.69427523388196,2.14241320594899,-3.66805491450368
2.16640178206287,3.69501527855739,2.1436481455732,-3.66877601997432
2.16701847790023,3.6961567896302,2.14489190230514,-3.66951071644221
2.1679045965794,3.69656679625338,2.14607217712397,-3.67012841958633
2.16869308827257,3.69726576907532,2.14720183490297,-3.67064689513471
2.16961745945163,3.69830551312192,2.14758788179143,-3.67126091700967
2.17048209103306,3.69934716609722,2.1489569836385,-3.67215049578021
2.17145286968583,3.700141290314,2.15030549246887,-3.67326340638197
2.17278066625349,3.70065238080485,2.15173659841077,-3.67370360355113
2.17380714725282,3.70144098522929,2.15339454705093,-3.6744022923201
2.1750241361787,3.70282232974323,2.15506492850116,-3.67570944648074
2.17610258900328,3.70330131383967,2.15638925362472,-3.67645243712189
2.17761925177508,3.70352467674529,2.15767031390183,-3.67719099178281
2.177998397082,3.70440937023636,2.15891137298121,-3.67804038254485
2.17895195817561,3.70572116230814,2.16001577412588,-3.67909849923844
2.17979403880758,3.70646327755356,2.16152985302659,-3.67999602898246
2.1806367916775,3.7073743281922,2.16261696861064,-3.68061297261951
2.18157234478381,3.70837978151261,2.16326268429311,-3.68117591315653
2.18235621605483,3.70908181186721,2.16494429047453,-3.68212679096253
2.18340543792079,3.71016749698385,2.16605036900503,-3.68275713876025
2.18440187578975,3.71100345361768,2.16702968560319,-3.68386093220887
2.18554461805094,3.71193330445784,2.16849557814024,-3.68507340736624
2.18631965945036,3.71319236654092,2.16987160889478,-3.68641454243644
2.18723367069615,3.71395436895,2.17138994635893,-3.68701507610155
2.18805109357087,3.71510721119129,2.17247225545006,-3.68810826039413
2.18848661314672,3.71598505322564,2.17380623422279,-3.6894518167813
2.18937335419737,3.71678933538449,2.17479282395392,-3.69049049397229
2.19045083871974,3.71786073054763,2.1761088885723,-3.69112108395878
2.19114109359188,3.71881502651896,2.17752442972769,-3.69224183127906
2.19199810992962,3.71949248488716,2.17952707066855,-3.69290421747802
2.19267632667174,3.72040318980625,2.18095714004228,-3.69418865165092
2.19377981959856,3.72119001810445,2.18279552291744,-3.69440920203956
2.19501956562679,3.721749229106,2.18401591774092,-3.69508691725457
2.19664385897475,3.72262325423183,2.18590771502392,-3.69633647924856
2.19714868200214,3.72333111434724,2.18708567293477,-3.69681298340237
2.19852800346213,3.72362072807346,2.18825491249901,-3.69803543198051
2.19944391120449,3.72457302116249,2.18944410944052,-3.69854267722661
2.20058380724661,3.72552163867145,2.19088706345378,-3.69960661885506
2.20148655507834,3.72663618286894,2.19267536261348,-3.70068474876889
2.20233797966926,3.72734196173131,2.1942081907967,-3.70175304123753
2.203393210668,3.72779867828432,2.19616516540711,-3.70277527547511
2.20473474610636,3.72865279222189,2.19770083279912,-3.7039155232804
2.20545446301615,3.72986052045867,2.19841207431855,-3.70440216124762
2.20625340832433,3.73044966217727,2.19886427651407,-3.704217357734
2.20743648060263,3.73128292524637,2.19910215819539,-3.70523760393535
2.20827959047815,3.73238969106611,2.19936588829087,-3.70609239518297
2.20933298279107,3.73306051077055,2.20034501965958,-3.70740424277456
2.21005023354153,3.73403767261063,2.20115473806615,-3.70822875929402
2.21147594092499,3.73509323739459,2.20211756081891,-3.70906060333831
2.21229551737609,3.73603691759142,2.20319227914178,-3.70941756204961
2.21331023359043,3.73695902918301,2.20429273292729,-3.70998801489867
2.21430241468757,3.73797646349219,2.20517474882309,-3.7107854799044
2.21569295162613,3.73854273774892,2.20587360268984,-3.71132228034878
2.21673006074301,3.73975157759538,2.20621219964109,-3.71208985641072
2.21742109726049,3.7405204553646,2.20743449592499,-3.7129164018136
2.21865103716503,3.74083457975939,2.20839210140432,-3.71410796448003
2.22001611161793,3.74168081681569,2.20953723510932,-3.71557021036403
2.22066812854115,3.74254274397076,2.21066165660164,-3.71659592635342
2.22190644950469,3.74337561863932,2.21180256037234,-3.71723179875258
2.22285686175936,3.74411956051224,2.21253616702361,-3.71785515915287
2.22355829076992,3.74495602996942,2.21334660458608,-3.7184005986336
2.2238707571992,3.74582199420955,2.21456805505602,-3.71953637749477
2.22494336343304,3.74665127647864,2.21502880773979,-3.7205737223789
2.22563967501184,3.74728826504038,2.21584727616124,-3.72140796550328
2.22663932859292,3.74834848457296,2.21704824480552,-3.72217939067637
2.22761702294305,3.74929878036428,2.21786672231085,-3.72279764633103
2.22871640458247,3.75024249042215,2.21828736639243,-3.7238673078289
2.22941934828281,3.75130852730225,2.21921674533972,-3.72432370389622
2.23001442058533,3.75239215582879,2.2200099596727,-3.72530191579131
2.23028169713005,3.75278568647918,2.22051312240491,-3.72602293297908
2.23086248027668,3.75389209215837,2.22081889273559,-3.72684591938723
2.23127130719823,3.7545019959879,2.22156841790948,-3.72753787169701
2.23182763583037,3.75502453138343,2.22198547495406,-3.72815194657944
2.23283797462857,3.75637316107275,2.22219671333474,-3.7289069174197
2.23327934339923,3.75716696177294,2.22226857124757,-3.72937523604039
2.23450282310914,3.75698706828644,2.22275375681852,-3.73002433855057
2.23530235637293,3.75787566674803,2.22358307958291,-3.73065789888434
2.23634875153465,3.75859910915905,2.22400091368382,-3.73181952392687
2.23726981054327,3.75936607528953,2.22428234357258,-3.73260254317869
2.23809415624602,3.76003495308468,2.22457732071974,-3.73318126103735
2.23896917483043,3.7603719853138,2.22512101814917,-3.7338411522144
2.23946249769508,3.76112696038785,2.22537734196374,-3.73461732514642
2.23975653527579,3.76144497455612,2.22581254234995,-3.73524221867275
2.24031197539324,3.76191053663269,2.22621276485823,-3.73583378472116
2.24059357470753,3.7629870237701,2.22630280679252,-3.73588294938197
2.24094783412556,3.76393747865079,2.226603367504,-3.73642365725558
2.24177327210534,3.76452199549119,2.22716174365615,-3.73703663643798
2.24234159526558,3.76483460671043,2.22687052653807,-3.73735474166014
2.24322828831868,3.76513280280362,2.22749506365876,-3.73756286544269
2.24405508673082,3.76584103844885,2.2279336259061,-3.7382116301473
2.2449587703222,3.76672307308704,2.22869805816989,-3.7388124140441
2.24557393373829,3.76728566863726,2.22884391502296,-3.73938124164659
2.24677178418191,3.76789726135114,2.22939494587649,-3.73980355386379
2.2473546791587,3.76821223122717,2.23053246453129,-3.74009472007301
2.24843895529011,3.76864199489977,2.23091305443624,-3.74030172005304
2.24910039773074,3.76890369893383,2.23139210328177,-3.74061593257795
2.24989411040577,3.76992793112532,2.23194839030589,-3.74063400675153
2.25069851869891,3.77033936036205,2.23216468545197,-3.74058943310238
2.25118848599636,3.77096334568896,2.23231178152678,-3.74038353251266
2.25188769997659,3.77250648518542,2.2326093317137,-3.74055524042746
2.25260023648351,3.77369384747235,2.23243056973158,-3.74098562663845
2.25342473089069,3.77363575582394,2.23300729310174,-3.7411496947152
2.25429602920194,3.77432864655396,2.2332555326132,-3.74191237611213
2.25491564846312,3.77476187979487,2.23341635470022,-3.74244247669577
2.25530849568037,3.77585702150297,2.23340268445047,-3.74278532443224
2.2558465749902,3.77656610741043,2.23395480642105,-3.743788961746
2.25617210184197,3.77701821877281,2.23401414272902,-3.7446936780843
2.25679649906303,3.77750297688796,2.23421641968415,-3.74541390399994
2.25770533644697,3.77799936451952,2.23454733681097,-3.74564257754111
2.25913517749182,3.77862751655425,2.2348283105501,-3.74622303709058
2.25992317698441,3.7788191160921,2.23535774210594,-3.74657655620168
2.26058219369637,3.77891324877943,2.23572653546132,-3.74736760192182
2.26116765697947,3.77913677913045,2.23635648108635,-3.74774553315168
2.26220067104012,3.77977911943669,2.23691033841335,-3.74812196887841
2.26328359621419,3.781036535979,2.23753823243313,-3.74902864623908
2.26354806878214,3.78263181682706,2.23795639357312,-3.74927683160465
2.26258401233812,3.78312170599635,2.23831839096633,-3.74954743679122
2.26291203797553,3.7834088960526,2.23880685317683,-3.74998007841905
2.26297783731242,3.78393667265984,2.23858154296159,-3.75039705656641
2.26305631375193,3.78438732740606,2.2390976820486,-3.75055709809311
2.26363193035337,3.78482587189387,2.23938927468261,-3.75095323914048
2.26375740284384,3.78530837084825,2.23969521084443,-3.75194667103136
2.26441995187351,3.78608157076596,2.24005229510689,-3.75256381537689
2.26522963836477,3.78695538949636,2.24060648584115,-3.75333568309339
2.26583565013243,3.78773251952686,2.24118971252176,-3.75363663571796
2.26602644884268,3.7880246950978,2.24145725554199,-3.75405384872649
2.26632006944138,3.78876075189116,2.24197715521104,-3.75486265167189
2.26659141814358,3.78948985356594,2.24238530772967,-3.75520776528823
2.26716086618935,3.78973010726754,2.24261420909397,-3.75611213522736
2.26726490852237,3.79054409578084,2.24311991896092,-3.7561920991517
2.26732376793813,3.79122008589253,2.24337879263253,-3.75713847921352
2.26733955929201,3.7919861933446,2.2442572789769,-3.7570406040046
2.26742302370287,3.79278355365166,2.2445341385325,-3.75744075964073
2.26698818935649,3.79358602607402,2.24505974996876,-3.75790661746345
2.26748128296132,3.79452173305842,2.24554724745292,-3.75823908834093
2.2672950725977,3.79538092446693,2.24596577085843,-3.75867394851458
2.26805823335847,3.79590564784184,2.24692194745444,-3.76024149360418
2.26860470617989,3.79642054936957,2.24771023499487,-3.76107123780726
2.26879611179146,3.79693121812474,2.2482721787788,-3.76116589788733
2.26882682150537,3.79781211116519,2.24911515024007,-3.76200380482794
2.26938184574191,3.79801511255099,2.24992274639009,-3.76363875652884
2.26944258448254,3.79839234235682,2.24987345480679,-3.7646862379711
2.27002032327894,3.79867569198767,2.24961813585346,-3.76531987006357
2.27031495763227,3.7993831230282,2.25009060476439,-3.76569376260266
2.27044133218421,3.79975370908314,2.25052843804214,-3.7663497901771
2.27066696179997,3.8003085874602,2.25059667458396,-3.76640739422169
2.27073176447661,3.80073467128765,2.25107267247239,-3.76687738724622
2.27080462489055,3.80085743053083,2.25159137867543,-3.76751907208809
2.27055839327838,3.80056304179555,2.25232068772092,-3.76780081143331
2.27049692516602,3.80092632871376,2.25329382422118,-3.76904951077251
2.27025763436371,3.80087461589948,2.25440887406185,-3.77089830745026
2.27050359526764,3.80093832474426,2.25253341275075,-3.7725230185381
2.27042947814999,3.80122382270788,2.25250283727665,-3.77233531641199
2.27037902013784,3.8014342465531,2.25288497493077,-3.77238737294119
2.27023604029637,3.80186214450749,2.25289907511286,-3.77265247436019
2.26972370640153,3.80268822586637,2.25284101390067,-3.77311831210361
2.27009981967239,3.80342159031144,2.25291668464237,-3.77355422431027
2.27042972866333,3.80372573698814,2.25302697176745,-3.77397709953213
2.27036419163858,3.80405757574047,2.25331024423163,-3.77420052109435
2.27012891705452,3.80463279675752,2.25281810285681,-3.77468583128
2.27051546819567,3.80516726327614,2.25250417632366,-3.77509143078311
2.27013583486049,3.80518494062706,2.25271240799645,-3.77547243266147
2.27004665391415,3.80580786395711,2.25293323296237,-3.77587962313768
2.26953840707002,3.8061228649339,2.25317958762716,-3.77605185299776
2.2695028807194,3.80636810332014,2.25306512204179,-3.77680564248627
2.26904879612601,3.80689495341904,2.253289273408,-3.7770935325414
2.26911318932202,3.80670614634172,2.25388588908793,-3.77757611525438
2.26905076844278,3.80692813472887,2.25361331640766,-3.77823915158878
2.26914188308562,3.80716498961154,2.25352340314825,-3.77910304164155
2.26895347121261,3.80735742389564,2.25332682316685,-3.77980414081187
2.26904509753371,3.80741097804904,2.25346904281866,-3.78005645841798
2.26928851212543,3.80743324303752,2.25271114780898,-3.78045433321144
2.2693493973763,3.80774062175486,2.25276569175976,-3.78105191072827
2.26920987846486,3.80801791513646,2.25255634743998,-3.78139968086641
2.26893468951841,3.80824352506824,2.2526667713152,-3.78137736889828
2.26885536613267,3.80854080055778,2.25244587543263,-3.78193846719085
2.26876866462978,3.80880005315807,2.25249522288496,-3.78195185417324
2.26885994005272,3.80915936090218,2.25252180687561,-3.78218146902153
2.26933894318188,3.80956709287343,2.25259732239029,-3.78278241739108
2.26905738419559,3.81041533651186,2.25222076058529,-3.78325596857131
2.2690643953669,3.81066377427865,2.25206150912521,-3.78352805880281
2.26917954544655,3.81081684711162,2.25192860488686,-3.78359364635387
2.26928974666468,3.81100658956316,2.25187134539702,-3.78348993407119
2.26951425176992,3.81099960369218,2.25198607786555,-3.78383100696555
2.26934704067316,3.81063090560217,2.25206508417269,-3.78406164113874
2.26927347264645,3.81088106063412,2.25256093302878,-3.78411191433151
2.26961345013782,3.81158959853309,2.25244739652051,-3.78418407712084
2.27033362416929,3.81155146124603,2.25263269348569,-3.78491782634985
2.27045826602479,3.81178075460923,2.25306072944748,-3.78521865044784
2.27049182695579,3.81186778315845,2.2533981636965,-3.78561442221665
2.27080431674522,3.81215402972667,2.25369792072603,-3.78568640803145
2.27087966277452,3.81265399508302,2.25389002222883,-3.78551742209102
2.27062593899521,3.81267496640526,2.25382252348789,-3.78589523171073
2.27100772495934,3.81292741865461,2.25384009284611,-3.78596101286806
2.27101127800909,3.81385712733631,2.2538563288391,-3.78601796402934
2.27077199678887,3.81420337967327,2.25418202690853,-3.78641835165536
2.27072473395144,3.81429316918527,2.25440539719874,-3.78669180188784
2.27073612345011,3.8142777232102,2.25415230998119,-3.78679235473768
2.2707891719477,3.81437008807034,2.25411450200911,-3.7864398281506
2.27098745559771,3.81488723854291,2.25414784707831,-3.78669587535666
2.27125337952623,3.81565039700469,2.25459957289349,-3.78681160810162
2.27155480162407,3.81602657984519,2.25501393090352,-3.78768278537518
2.27146444570493,3.81570873745178,2.25511096802944,-3.78838569994576
2.27095180910165,3.81545399773734,2.25501855755362,-3.78841942110616
2.27039225353591,3.81546639556669,2.25533457023082,-3.78830499544163
2.26986753586205,3.81549804383655,2.25566600060491,-3.78819958803675
2.2698568839313,3.81523592513966,2.25600676717003,-3.78838460609246
2.26982189636226,3.81550208296466,2.25633691610612,-3.78902665666196
2.26906696978053,3.81584156901024,2.25687124769952,-3.78936073813904
2.26936274482332,3.81585006812568,2.25705249292054,-3.78959967197658
2.26896991028196,3.81599844645747,2.25699200556423,-3.78982448548969
2.2689230991233,3.81560873913669,2.25672177775142,-3.79004084555581
2.26953271535569,3.8155523281131,2.25685326173155,-3.79014177336147
2.26892391460278,3.81565973879046,2.25712585264556,-3.7906310607806
2.2689437967826,3.81564778985798,2.25743356587073,-3.79119895801883
2.26844264707692,3.81571319320646,2.25747592657612,-3.7914976357018
2.26829682855157,3.81570033610015,2.25794674724691,-3.79176222769393
2.26840859075552,3.81588946813761,2.25852274410926,-3.79182435017148
2.2684730014048,3.81611089021047,2.25899755602998,-3.79181018986842
2.26805597626999,3.81656630058686,2.2596526529986,-3.79215541343133
2.26777180402114,3.81711803825594,2.25998640282949,-3.79256969411164
2.26779677939309,3.81703659247727,2.26111299055355,-3.79319017137785
2.26762169354085,3.81729024542145,2.26135333557842,-3.79547033020461
2.26748044558353,3.81719153746538,2.25806946713385,-3.79616678964295
2.26681426867785,3.81703069119007,2.2581100476225,-3.79597913821532
2.26698853343924,3.81749050901242,2.25836843808893,-3.79568221433343
2.26701846851502,3.81794397621867,2.25828456320901,-3.79582405195403
2.26706182043955,3.81813914227803,2.25785090973648,-3.79526165216602
2.26650154556051,3.81857568386872,2.25805027185806,-3.79528668987553
2.26618305757025,3.81872521496511,2.25800181217955,-3.79540134219552
2.26598897579444,3.81911126225333,2.25774335388489,-3.79480228364301
2.26555334265685,3.819405772011,2.2574175331136,-3.79491503380133
2.26526109873757,3.81937367592614,2.25714555189754,-3.7949691326083
2.26477934912554,3.81956087338308,2.25659564675631,-3.79500719426219
2.26443659418445,3.82001021201284,2.25644060114299,-3.79524273868639
2.26423141231429,3.82043680811548,2.25607963513588,-3.79555304300831
2.26397722156152,3.82081349546089,2.25576544135158,-3.79588015249558
2.26355938200993,3.82125276489517,2.25554054165907,-3.79605864093171
2.26349659513344,3.82145737165171,2.2554425985039,-3.79621922113272
2.26321015958986,3.82185375189295,2.25509006804771,-3.79619735291319
2.26252276617083,3.82192607784022,2.25435633601805,-3.79612982172834
2.26222372343414,3.82184048410487,2.25381090138154,-3.79607956105148
2.26180988809867,3.82202509538344,2.25326087046651,-3.79596587634547
2.26134759517959,3.82211277836456,2.25294583635404,-3.79600625393656
2.26097313936818,3.82213016819501,2.25288766834565,-3.79593207271881
2.26148660765727,3.82228287574043,2.25231663823967,-3.79621912438266
2.26098899383516,3.82186694621444,2.25249002578492,-3.79638876760379
2.26071149424867,3.82222110362382,2.25237282847486,-3.79598156615093
2.26048817594195,3.82250539624347,2.25198754138313,-3.79567735708949
2.26012700698732,3.82250083266878,2.25096889362654,-3.79600228786024
2.25985299337427,3.8225423012379,2.25043692392261,-3.7963377732457
2.25928059236834,3.82307304271085,2.25045313226856,-3.79578800735761
2.25872794158933,3.82383453206816,2.25099431983674,-3.79571825972274
2.25843994792376,3.82404442930449,2.25072214919684,-3.79585742764193
2.2581515939145,3.82457078392024,2.25096361466663,-3.79544637889804
2.25833457398733,3.82504886509874,2.25085188204664,-3.79533918269597
2.25816325170976,3.82554020600627,2.25076652697452,-3.79562049367686
2.25808248397114,3.82631844938437,2.25038192308855,-3.7960040702605
2.25770144197993,3.82602187532043,2.25008320332624,-3.79618755558438
2.25715412616972,3.82604332729155,2.24969159433045,-3.79587380397901
2.25724720186551,3.82636633176783,2.24979590190754,-3.79614193204862
2.25741500235299,3.82650015847799,2.24925137529803,-3.79651616739861
2.25728498709865,3.82666597019276,2.24853077089996,-3.79655438769726
2.25764013777295,3.82695226615112,2.24818682569662,-3.79646262740378
2.25679204120556,3.82713628127179,2.24825108924589,-3.79649274114366
2.25653483037813,3.8274561282226,2.24764486468038,-3.79633074783696
2.25613309481652,3.82775735412172,2.24700685189648,-3.79657472215056
2.25613504666651,3.82787610569162,2.24605497453432,-3.7970599554411
2.25580197417278,3.82797123564652,2.24562066022942,-3.79756662962884
2.2556932487359,3.82811566775373,2.24504253917745,-3.79786864197642
2.25433161162302,3.82854841402916,2.24523880484287,-3.79805840835678
2.25381827505512,3.82885001308658,2.24450803552377,-3.79772500570029
2.25381579896559,3.82924511113061,2.24451030811552,-3.79793975404472
2.25350723082886,3.8295346335505,2.24406514400258,-3.79791372630127
2.25275211525966,3.8294938459941,2.24372678587424,-3.79768989418295
2.25238676927826,3.83014535806333,2.24315766484044,-3.79811805552655
2.25213128464819,3.83017854597982,2.24225446098968,-3.79817260813645
2.25237292090097,3.83031339007851,2.24195761520384,-3.79849604407045
2.25177914974142,3.83021967875702,2.24161489225087,-3.79868149762422
2.25085817813928,3.83071084934813,2.24138216384508,-3.79885987605939
2.25042844371243,3.83094783591571,2.24118066919464,-3.79884112462957
2.25003093753415,3.83090360740938,2.24046743326582,-3.79903476255714
2.24954209304032,3.83117925767922,2.24013643464459,-3.79929476433126
2.24906841464019,3.83117524846314,2.2398966245486,-3.79980841586484
2.24878419070658,3.83115468287116,2.23975058462076,-3.79927838853842
2.24812400949435,3.83159899662193,2.23947645831065,-3.79944929161485
2.2477653873103,3.83236696611787,2.23855506682359,-3.7997893267192
2.24741157782335,3.83284552799587,2.23906131602824,-3.79992359367792
2.24694270350612,3.83300043957051,2.23864003264696,-3.79974553120006
2.24685661365061,3.83326629542576,2.23852080816101,-3.80019818767422
2.24666529336259,3.83371857401266,2.23782797227555,-3.80012042961336
2.24631993498389,3.83416822315482,2.23706496813116,-3.79981895779809
2.24555418102912,3.83493073209044,2.23674424446738,-3.79985891563352
2.24498517728186,3.83486034189635,2.23687673124086,-3.79991090437469
2.24433115233521,3.83501162000017,2.23666848762269,-3.79941235531905
2.24386996445898,3.83573233473155,2.23671882448755,-3.79950943497794
2.24305359873966,3.83642803024649,2.23627267432746,-3.79967666865541
2.24231362844241,3.83699680620038,2.23594949272777,-3.79965493693475
2.24198757377378,3.83740078712404,2.23579414971503,-3.7996505439583
2.2413996015743,3.8380623177425,2.23486267230382,-3.80027812942894
2.2404113255552,3.83871248087544,2.23431345394912,-3.8001517992331
2.23991093022041,3.83916040996761,2.23380260049616,-3.80015940496084
2.23927559775835,3.83963470615911,2.23333288068541,-3.79965640090822
2.23851814059833,3.84000913094646,2.23315775224957,-3.79947882573269
2.23797798767586,3.84057581862143,2.23327006120693,-3.79920825950707
2.23729448177804,3.84092783733382,2.23262532832916,-3.79894088589729
2.23686474574373,3.84134345070928,2.23280280497515,-3.7992317809855
2.23622952264673,3.84165130323429,2.2323993349724,-3.79926421303402
2.23574521973205,3.84224075801349,2.23211054231666,-3.79933273947979
2.23525035172603,3.84307990665467,2.23216462724006,-3.79892458088431
2.23448639173771,3.84401833022293,2.23228343906318,-3.7990612814247
2.23422471870858,3.84445588155965,2.23232193285002,-3.79919887874041
2.23337119531407,3.84507828759377,2.23239370319937,-3.79916460729389
2.23268336752812,3.84569907901591,2.23244115387127,-3.79871233915342
2.23185598588171,3.84641522099364,2.23187503587741,-3.79699984373595
2.23111323902229,3.84727732005712,2.2295356502698,-3.79735455515433
2.23061950602833,3.84777464958728,2.22854893946915,-3.79727231989354
2.2300265664459,3.84837182419102,2.22760093292034,-3.79688383592912
2.2297229413654,3.84842098004593,2.22599495109129,-3.79668806250347
2.22915179755108,3.84898119260239,2.22559478397251,-3.79669135166326
2.22843981384514,3.84947561251815,2.22492532171069,-3.79671429169318
2.22817492415374,3.8498661407401,2.22459802160173,-3.79656454476948
2.22812981454502,3.85058619008784,2.22355587586875,-3.79687531824363
2.22763371703846,3.85127057982233,2.22284922560479,-3.79702993227921
2.22697917153674,3.85167604543438,2.22203168624449,-3.79730441894896
2.22637207717188,3.85239620384504,2.22130426752476,-3.79728287558512
2.22521327997384,3.85266374122381,2.22059258403211,-3.79731935505244
2.22459376749841,3.85348492187939,2.21994072438312,-3.7974226082993
2.22408617785253,3.85396777830936,2.21974157953789,-3.79770180754524
2.2230836335498,3.85426276011695,2.21864189137526,-3.79766680629841
2.22248505667143,3.85509924155456,2.21776461445477,-3.79765528065653
2.22188921694474,3.85594604159597,2.21702483207205,-3.7979990847305
2.22149364475651,3.85627401469238,2.21635997573154,-3.79783607215942
2.22074121027357,3.85643162785896,2.21545424748899,-3.79755302500762
2.22014596589252,3.85743282975413,2.21472970415483,-3.79747170249329
2.21919270677443,3.85784887803037,2.21410203258089,-3.79751984872495
2.21851617216615,3.85795601631065,2.21303850829339,-3.79763032980136
2.21794278761378,3.85879991056814,2.21268994003363,-3.79771135572713
2.21724870449682,3.85936429614026,2.21182146166585,-3.79788967977153
2.21647879453875,3.8596420533886,2.21124082410862,-3.7980352166888
2.21607317750001,3.86011290164623,2.21031948797199,-3.79800103954389
2.21558921496172,3.8605838354863,2.20946247663059,-3.79789640127528
2.21518796127873,3.86153802642677,2.2089873536679,-3.79791518679835
2.21457649498619,3.86200342077509,2.20822275647055,-3.79822648710211
2.21410108969178,3.86190746286046,2.20725786153951,-3.79870533028368
2.21378708770535,3.8615703652072,2.20649407255974,-3.79903459827727
2.21358842129643,3.86103392475536,2.20550462841781,-3.79931063568822
2.21263614342216,3.86134885872407,2.2045683781003,-3.79920489885672
2.21145303572122,3.86184033059761,2.2033463761158,-3.79958961217676
2.21039692794325,3.86258966625737,2.20296004454142,-3.80000360769281
2.20943076964386,3.86319850627112,2.20240317455286,-3.7997718134489
2.20897750131548,3.86361102196209,2.20171552863245,-3.79952813966993
2.20818553813135,3.86441073339548,2.20109335173557,-3.79958174515485
2.20728526321494,3.86480976818482,2.20008720218235,-3.79994888770445
2.20624332941469,3.86471859609047,2.19863335680996,-3.80001791221215
2.20582414152352,3.86503847694508,2.19753616773332,-3.80009099973203
2.20495256425866,3.86556701601963,2.1965982529258,-3.80052506679226
2.20472177512775,3.86580737628284,2.1964347447822,-3.80090232665007
2.2040351108062,3.86637567571318,2.19606527975514,-3.80090414244783
2.2029936130609,3.86705409895781,2.19518396511441,-3.80074614710385
2.20253128816866,3.86735661590567,2.19393014909848,-3.80084195301432
2.20183173544534,3.86817306882445,2.19320921490068,-3.80141788779199
2.20109058397399,3.86873251898889,2.19214704677467,-3.80131110998479
2.20034016302217,3.86936834484191,2.19164203503308,-3.80173089680373
2.19989196408067,3.86930232300448,2.19096658434989,-3.80193854593494
2.19877565470984,3.87003357148838,2.1898524346482,-3.80237332813756
2.19796947117816,3.87033595744925,2.18885534790567,-3.80263619435868
2.19729233562774,3.87076096018536,2.18835073371053,-3.80287911244936
2.19662844112734,3.87103913527572,2.18757733539493,-3.802943754728
2.19615667427982,3.8706940160535,2.18716747839087,-3.80302584630243
2.19458248973377,3.87103064422195,2.18637536252484,-3.80295713296855
2.19348884775592,3.87141919006741,2.18586780575527,-3.8027926004942
2.19264013906506,3.87182705807438,2.18493758113179,-3.80257363542491
2.19244272428859,3.87220601462272,2.18456193746904,-3.80263753424513
2.19142568995981,3.87247153062716,2.18391349495887,-3.80272933729416
2.19072924841852,3.87305645595661,2.18294202854067,-3.80317756641734
2.19004388819048,3.87327205843791,2.18211262060739,-3.80344680801888
2.18907044936703,3.87339766149542,2.18129559362013,-3.80380327117988
2.18803175425994,3.87347744212412,2.18079447188044,-3.80360461951885
2.18718388725291,3.87365747665128,2.18028980655267,-3.80380605878354
2.18582356782658,3.87370114623477,2.17926487063253,-3.80446706918765
2.18504550514671,3.87397833610779,2.17823571685675,-3.80495401400267
2.18427507260448,3.87457303957127,2.17773895481021,-3.80492958866791
2.18346809689845,3.87525696661905,2.17717592220744,-3.80506871335167
2.18279359425301,3.8755404043348,2.17641925238284,-3.80524122023921
2.18244127461074,3.87567069969594,2.17524467225519,-3.80543346196914
2.18156285861723,3.87609671061927,2.17441014210138,-3.80539728868452
2.18040193259063,3.87642238962721,2.17372968602697,-3.80528794726245
2.17953125667491,3.87681259310698,2.17314573052065,-3.80476358225673
2.178421998685,3.87731179462729,2.17212120607204,-3.80491622670684
2.17746789458499,3.8775783968072,2.17172705731716,-3.80458580067408
2.17661327433962,3.87724463597656,2.17054861306969,-3.80422206374761
2.1759366824567,3.87758036173835,2.16943571696965,-3.8045707547194
2.17539256603488,3.87763250858425,2.16865550580083,-3.80466930843591
2.17415435335079,3.87760195825828,2.1678311591046,-3.8052424830932
2.17304965226892,3.87798467986685,2.16754930814615,-3.80536218926189
2.17143980963219,3.87856720236948,2.16649588597988,-3.80555924074344
2.17065861543948,3.87924916867343,2.1658640041142,-3.80553497814725
2.1697179520238,3.87962770822712,2.16504173586949,-3.80526299667299
2.16903177097074,3.88005619731703,2.16417797640006,-3.80539011837737
2.16798188915517,3.88028891515978,2.16329124592083,-3.80545420957679
2.16685944355408,3.88044265993931,2.16220265165955,-3.80569576650013
2.16610774020149,3.88119469287073,2.16165812508078,-3.80562305909769
2.16532023658712,3.88144618947409,2.16054564296579,-3.80566159588455
2.16416079792712,3.88125466972991,2.16016697035092,-3.80609286420518
2.16318915080071,3.88154901429749,2.15934646453458,-3.80622409885481
2.16245321642772,3.88134423751278,2.15832988519887,-3.80611862427873
2.16114742365169,3.8813132237191,2.15778834824237,-3.80656737808947
2.1603958572102,3.88185855780432,2.15694815314228,-3.80667830290614
2.15927419207437,3.88234639498209,2.15605550292188,-3.80684727897627
2.15827981174985,3.88188166471903,2.15502844473799,-3.80674439347099
2.15706724311686,3.88219718432718,2.15421253104104,-3.80727770392801
2.15618592238206,3.88261006757486,2.15344287636357,-3.8070599196356
2.15523756140129,3.88275555721029,2.15218608901847,-3.80743302575196
2.15475284948414,3.88318912786832,2.1511130508371,-3.80803144117519
2.15371962339109,3.88389742891364,2.15032227616544,-3.80830055945607
2.15283932723695,3.88405756569929,2.1497407731791,-3.80822496814918
2.15176358755507,3.88423033234833,2.14927017513087,-3.80856355714334
2.15088618788258,3.88457658039477,2.14838578714769,-3.80914318690137
2.14962893841378,3.88463832706116,2.14746076342161,-3.80937920307778
2.14915842093413,3.884949817974,2.14674756270885,-3.80900903541282
2.14799911748752,3.88481301532465,2.14667498380773,-3.80943168093116
2.1466926821135,3.88456392588794,2.14560728212297,-3.8095438605345
2.14592473967936,3.88448234577636,2.14487052613002,-3.81024831945402
2.14516366371818,3.88467579742789,2.14370838909098,-3.81064807138753
2.14429864948398,3.88495289735931,2.14243002845529,-3.81106786812203
2.14328134691334,3.88525727829379,2.14131862983693,-3.81164138928555
2.14171987502843,3.88612084716945,2.140311687732,-3.81162254428644
2.14104740366768,3.88628345001687,2.13899253324212,-3.81206255856497
2.13997225563286,3.88653793957143,2.13826978950499,-3.81267591056668
2.13914001815738,3.88728542960943,2.13724972325685,-3.81304171188888
2.13795218193801,3.88736647909628,2.1362421383943,-3.81277385648505
2.13690210809133,3.88770076793175,2.13532187472708,-3.8126506541124
2.13574898001221,3.88778596658396,2.13403147144174,-3.81263216793718
2.13441792553395,3.88823212654927,2.13310960292823,-3.81278672738798
2.13368073734573,3.88865690753505,2.13207579629067,-3.81290331208218
2.13284298433394,3.88899193061842,2.13060572977257,-3.81340414598372
2.13185327680457,3.88909414671952,2.1296644759692,-3.81347110854418
2.1308925141187,3.88940587596484,2.12898367530236,-3.81383764081131
2.12985742013302,3.88960927835149,2.12832263071384,-3.81417095159451
2.12903618120188,3.88951922011728,2.12760732137293,-3.81437593384849
2.12781923232257,3.88938981595024,2.12683034627362,-3.814411078324
2.1267154000767,3.89002036094773,2.12620697598716,-3.81447019541762
2.12566635291864,3.89064110597547,2.12501522725903,-3.81419911634345
2.12482024897286,3.89097107962671,2.12439847785001,-3.81399024377369
2.12437324545961,3.89106907966723,2.12337326411742,-3.81436114568669
2.12341009774889,3.89123418814198,2.1224556482682,-3.8146612819531
2.1219974471644,3.89110322299389,2.12130895507742,-3.81406297844547
2.12097761969177,3.89112248658165,2.12063991897064,-3.81421295323425
2.12025376852888,3.8910744842121,2.1194103952055,-3.81431972185347
2.11872038578939,3.89133550041849,2.11839535927134,-3.81493795639151
2.11759240173005,3.89154178463531,2.1172820014418,-3.81492026494925
2.11614799773674,3.89123817283933,2.11638338357313,-3.81485012902165
2.115364834257,3.89135549838247,2.11521719468081,-3.81510900973788
2.11414423331463,3.89134654929597,2.11391466691466,-3.81567684023088
2.11300408144738,3.89171913173335,2.11301560664976,-3.81557965926678
2.11244835043779,3.89172816643008,2.11192591378776,-3.81566432365868
2.11151633447607,3.89208703760453,2.11123264179278,-3.81594477704805
2.11029903968755,3.89224972092183,2.11006664665239,-3.81598793456783
2.10917444066549,3.89241120240353,2.10896675777468,-3.81624397637761
2.10824662516188,3.89251400589857,2.10832600671376,-3.81616443173985
2.10748080504468,3.89252050544747,2.1071692962356,-3.81662773964119
2.1065832641141,3.89278065665575,2.10627016081466,-3.81688895647817
2.1057052978189,3.89300674319903,2.10538692650186,-3.81722714518368
2.10486172725496,3.89313183456326,2.10412836162222,-3.81705649043632
2.10411031798413,3.89362224759557,2.10340534672948,-3.81705353582023
2.10317811462802,3.89398843854325,2.10181486797156,-3.81724185110072
2.1020392373724,3.89419971438608,2.10179491513264,-3.81734800405841
2.10082084662646,3.89465612850832,2.10078828282951,-3.81776508861065
2.10019305959597,3.89484145761303,2.09990623438807,-3.81792871576331
2.09935162866873,3.89478948028357,2.09917796571298,-3.8181860688701
2.09785827331487,3.89520447960863,2.09782525128279,-3.81778161493151
2.09680196847762,3.89608705055254,2.09689058600058,-3.81797192943429
2.09547917717045,3.89666973620042,2.09562360464388,-3.81812752756134
2.09471262865657,3.89692745709095,2.09425945123845,-3.81839872059363
2.09308290673571,3.89757577972571,2.09376219123333,-3.81835108436298
2.09173835324551,3.89776758654602,2.09297143818718,-3.81827484069748
2.09024533231265,3.89843843396103,2.0919636022469,-3.81870180860713
2.08912037465441,3.89877006169563,2.0908493909579,-3.81898790848404
2.08800183842383,3.89904846760511,2.08974635065213,-3.81900323286089
2.08637557961619,3.89925727553923,2.08917592634237,-3.81932259158244
2.08481339317428,3.89973831650118,2.08821537673451,-3.81995380855574
2.08369096725461,3.89980534777915,2.0868620502213,-3.82031274637788
2.08275200199189,3.90048272340621,2.08556917877909,-3.82024579797044
2.08159196421176,3.90094248284205,2.0845351264833,-3.82036889730884
2.08034044262731,3.9009406799124,2.08382258229961,-3.82094726762828
2.0791123306134,3.90112156282582,2.08289913811524,-3.82113387056241
2.07785773060631,3.90176807804724,2.08233820882433,-3.82196256254197
2.0769068474836,3.90239967887103,2.08128383477685,-3.82191642395198
2.07565542456156,3.90232721966141,2.07988769525786,-3.82211597989636
2.07491622390808,3.90233653543908,2.07840861936067,-3.82164227467948
2.0737164656385,3.90261868971616,2.07711608493713,-3.82196637537803
2.07294013746867,3.90316576685373,2.07578521633375,-3.82242070486094
2.07220711386466,3.90345015770875,2.07485394194335,-3.82273693473963
2.0710651839067,3.90373909777795,2.07374128484133,-3.82287121938663
2.06996937318081,3.90427642073733,2.07296686476379,-3.82271140299456
2.06902974432194,3.9044439517087,2.07167454188743,-3.82286435761046
2.06761584601253,3.90464091022068,2.07062129301824,-3.82312994072516
2.06631194684544,3.90460785909129,2.06933238282305,-3.82420565734569
2.06525575704965,3.90527339186987,2.06844665846215,-3.82432541456529
2.06453931110638,3.9057963535887,2.06745156901874,-3.82421694599889
2.0634483892633,3.90595776732762,2.06673030029145,-3.82483390838929
2.0626022507479,3.90613288947571,2.06561253694636,-3.8250099696428
2.06117000280717,3.90618206067889,2.06443313446459,-3.8252994145279
2.0602274290875,3.90619208658778,2.06332185645275,-3.8253852942916
2.05860531347092,3.90718898749593,2.06200686256621,-3.82559354222094
2.05719078275116,3.90749808005442,2.06090030959039,-3.82524246572906
2.05588725238376,3.90763556196516,2.06013075114833,-3.82581831205034
2.05488353129374,3.90819634892601,2.05924807429858,-3.82573816388233
2.05360576335203,3.90858503443442,2.05858937680946,-3.82605790402626
2.05205311623236,3.908792645043,2.0573756589424,-3.82625461460896
2.0506303985029,3.90888079120607,2.05625846654762,-3.82672691724797
2.04961671906467,3.9093836408634,2.05492931302021,-3.82734618035498
2.04810253040117,3.90978777422077,2.05431196322415,-3.82752442349472
2.04702326508007,3.91003238832684,2.05328437694037,-3.827779168
2.04647214280185,3.91053261121484,2.05192130659383,-3.82812055893401
2.04495564408806,3.91101595075947,2.05076089592352,-3.82819080973423
2.04397022355106,3.91093188278307,2.04984910669779,-3.82812018066021
2.04307747353239,3.91129263320057,2.04862566851568,-3.82861565049691
2.04144273570441,3.91166196998846,2.04737412537192,-3.82910567063353
2.04016347835838,3.91184942153319,2.04622034380503,-3.82914881487082
2.03921585131116,3.91213479236093,2.04503453425014,-3.82886922891671
2.03798356369962,3.91255503370336,2.04404613230164,-3.82902160915315
2.03680938058538,3.91266576183401,2.04277303970839,-3.82896630579618
2.03577321303429,3.91313836230214,2.04163913605386,-3.82895875894653
2.03479922979729,3.91339989042222,2.04052775000457,-3.82908286230886
2.0336648767438,3.91404208345402,2.03899646580316,-3.82945015733513
2.03225986506478,3.91428077199288,2.03848888514452,-3.82947383528981
2.03106400551975,3.91402077192217,2.03735784693539,-3.82934485414694
2.02995094966117,3.91402432707527,2.03616762734158,-3.82904147493682
2.02833662868576,3.91477486475529,2.03505003190608,-3.82924463986654
2.02730935966889,3.91542008917746,2.03363867124788,-3.8289706533617
2.02615861299443,3.9162066705989,2.03290595593969,-3.82934910058093
2.02514636565224,3.91683281150284,2.03177087168376,-3.82977110182878
2.02437009241249,3.91745730902846,2.03064241083241,-3.83004107204588
2.02332982165849,3.91822479803725,2.02947588433282,-3.83029578389203
2.02237633840153,3.9185177860418,2.02856303088521,-3.83070356349551
2.02155183851864,3.91841511733156,2.0282151212426,-3.83097944937677
2.0201222557945,3.91869704826849,2.02742220434458,-3.83132073004579
2.01858646349239,3.91871523535844,2.0263472781361,-3.8315069864168
2.01754723268664,3.91847953110524,2.02538024430666,-3.83172173259285
2.0164716808323,3.91856095204259,2.0242755837668,-3.83164882132565
2.01517563061838,3.9189350957524,2.02262046185242,-3.83209298914644
2.01420026641397,3.91980900880285,2.02134408566259,-3.8325235863618
2.01308227544795,3.92006978599889,2.02041426601826,-3.83260826596415
2.01261182390594,3.92024550020447,2.01921570223601,-3.8330928011451
2.01142564116538,3.9204108620313,2.01784797977278,-3.83282184900602
2.01079085421192,3.92042113898241,2.01660379865,-3.83275115280148
2.01015464098518,3.92062107863163,2.01541559634627,-3.83334342090494
2.00874799534148,3.92051510455905,2.01452730561325,-3.8338062796754
2.00776092020102,3.92055402705923,2.01345643940168,-3.83352943079423
2.00735556015276,3.92044640447993,2.01235313523063,-3.83399665281405
2.00637047016748,3.92036456227214,2.01085250167146,-3.83414521278866
2.00519765907823,3.92044182129606,2.009592900832,-3.8347409085722
2.00349004042178,3.92076619831472,2.00902059489353,-3.83491754184627
2.00265846966038,3.92118932665618,2.00750204702738,-3.83550294223926
2.00113167479074,3.92127020670168,2.00707167154514,-3.83572091369704
1.99993403967028,3.92141032298393,2.00618721919835,-3.8358878377731
1.9984784491914,3.92169150354159,2.00495942321966,-3.83614373324813
1.99709256597978,3.92174397492858,2.00383921121974,-3.83646789765298
1.99587748499945,3.92212356283498,2.0023424309712,-3.83687328863127
1.99437055372317,3.92268520536558,2.00096692545548,-3.83669052427792
1.99319844552807,3.92316726425681,1.99977785130742,-3.83706846604959
1.99215786979627,3.92301481095725,1.99866025282465,-3.83722045600322
1.99033404318861,3.92325380615122,1.99786765806279,-3.83745543996777
1.98926156255086,3.9236096285274,1.99682384997506,-3.8373106329138
1.98788945544691,3.92343538226214,1.99582798382345,-3.83729682213873
1.98658722654513,3.92350857901271,1.99465836034726,-3.83801567826682
1.98580943889637,3.92384333108314,1.99386825968623,-3.8378212771497
1.98437171595032,3.92374150651563,1.99281635505207,-3.83780223114097
1.98288251772979,3.92414909650138,1.99205782055539,-3.83822653038235
1.98168126542457,3.92503836434799,1.99113218630766,-3.83836512790257
1.98083620638564,3.92485087427017,1.98991362719259,-3.83843216760631
1.97923483265318,3.9254919972551,1.98874414057055,-3.83874190640477
1.97793145719044,3.92598846487341,1.98808975259569,-3.8390357589181
1.97747091876677,3.92582615064115,1.98726115177391,-3.8387991468112
1.97641475619932,3.92629672349582,1.98611343357163,-3.83876930864649
1.97503737549965,3.92656952407949,1.98508114449401,-3.83929716631923
1.97413730191008,3.92656139787376,1.98394009908301,-3.83937098863152
1.97257491388928,3.92618648864667,1.98252187632466,-3.83970038655238
1.97157259458726,3.92698072141262,1.98150819280432,-3.83987922807522
1.97027774845257,3.92735336540295,1.98058230947286,-3.83967223857228
1.96914606676356,3.92760580744922,1.97909845214467,-3.83976349289067
1.96815013947737,3.92812712186858,1.97838783684137,-3.83977314545236
1.96699259967307,3.92864534341748,1.97754574031116,-3.8401631820065
1.96569546450081,3.92894035300412,1.97613400380662,-3.8404505639497
1.96410918226459,3.92902338095426,1.97460994701666,-3.84054688641325
1.96261439446886,3.92906422346451,1.9738913464301,-3.84075792880465
1.96118279533044,3.9289000316225,1.97270004800424,-3.84110240410734
1.96011432425841,3.92898187055965,1.97170707165016,-3.84105970469502
1.95890728208483,3.92952329949581,1.97050723036402,-3.8416681797507
1.95803204375629,3.9300046123681,1.96969237470666,-3.84226481096599
1.9563701072832,3.93024159998553,1.96839777489266,-3.84277985053286
1.95499274790609,3.9299159745468,1.96710715301115,-3.84319249234058
1.95308723532659,3.93028893658297,1.96644781584452,-3.84359642250246
1.95161612781094,3.93093141896608,1.96545490704817,-3.84368663931459
1.95082372645284,3.93136247600326,1.9640620687982,-3.84420269195586
1.94909267542642,3.93178566282285,1.96281729937945,-3.84450449640311
1.94827030048166,3.93213725614585,1.96159066218864,-3.84444758921804
1.9467233617063,3.93254362588454,1.96052527211967,-3.84423911979602
1.94573522414768,3.93292976282175,1.95966235074589,-3.84491445720865
1.94471119702542,3.93323237964323,1.9583856782312,-3.8445569101541
1.9432275144396,3.93379492737972,1.95755813707426,-3.84484375341488
1.94188919472607,3.93424710260114,1.95624865308014,-3.84575323493886
1.94095843970582,3.93440344597553,1.95528563358461,-3.84582382247013
1.9392805584701,3.93451712717813,1.95406922918938,-3.84544627453278
1.93787469334214,3.93474209465481,1.95325931457777,-3.84600905175528
1.93678902067365,3.93489864541335,1.95177815660391,-3.84663787882781
1.93509772015867,3.93512076005185,1.95046226108736,-3.84700871941148
1.93436275079154,3.93534663055676,1.94960052997395,-3.84715818429532
1.93324644984129,3.93542783551187,1.94837858276712,-3.84777540278437
1.93177059456829,3.93606948579713,1.94747406636694,-3.84834958873773
1.93092730010204,3.93612447037416,1.94682372042314,-3.84885604651258
1.92963795979592,3.93640925295254,1.94596025534881,-3.84928868224023
1.928193454177,3.93663942144386,1.94421293096847,-3.84922521217441
1.92752305548641,3.93641839955516,1.9432563386878,-3.84943625252043
1.92674179708898,3.93659166962641,1.94235019771899,-3.84951118358829
1.92575413109432,3.93655672598088,1.94087310908801,-3.85016052781018
1.92465046954348,3.93668254293037,1.93930600580585,-3.85054153173951
1.92335878030409,3.93686861832223,1.93838010259796,-3.85106337851578
1.92221041122417,3.9365216877181,1.9373113701973,-3.85137700342983
1.92148962422625,3.93710162490426,1.9360568478345,-3.85182664492477
1.9207276935117,3.93748822728825,1.93476970010902,-3.85201261146555
1.91932834727593,3.93756822716592,1.93369848624819,-3.85224712049011
1.91813445434615,3.93759039526917,1.93295161797299,-3.85266473066239
1.91684917229099,3.93763734140313,1.93177381392565,-3.85284188718891
1.91577239607016,3.93793544381153,1.93109392466082,-3.85290416681379
1.91438815682951,3.93812323721185,1.93006006918497,-3.8524683828874
1.91346414436305,3.93865749154987,1.92890737560176,-3.85254602324437
1.91197905378366,3.93901098001847,1.92811687632626,-3.85263825290407
1.91127589758218,3.93996258975686,1.92716433475722,-3.8528460577002
1.91017470045302,3.94018451767467,1.92573831193997,-3.85344741204616
1.90859419915793,3.94030789930195,1.92491730187229,-3.85350971783667
1.9080100154517,3.94016199507205,1.92394962724599,-3.85383977317423
1.90684577844897,3.94046742834234,1.92247613907639,-3.85426704306419
1.90612913034523,3.94044619677617,1.92179056641533,-3.85495720995695
1.90554907952479,3.94040016343778,1.92131571821219,-3.85514192607971
1.90462719373258,3.94009376802636,1.92098018672806,-3.8551336213481
1.90338969086814,3.94000185735717,1.92028285849914,-3.8551297427306
1.90256285361324,3.94021823890679,1.91917916860114,-3.85536421204889
1.90160672372218,3.94031042676657,1.91813234984303,-3.85593366562455
1.90021958283748,3.94046665401642,1.91703501140865,-3.85547683050663
1.89902313971018,3.94035902551504,1.91630635641155,-3.85590419966769
1.89782219671166,3.94023627866279,1.9150635561233,-3.85609868082906
1.89691322295062,3.94059486210993,1.91419444753519,-3.85633561436112
1.89549203634957,3.94071574034508,1.91301611516496,-3.85688644197185
1.89455185894626,3.94083078025672,1.91194074802463,-3.85694887849589
1.89353365707197,3.94084125106628,1.91106061268162,-3.85758808940755
1.89203981151501,3.94117908868842,1.91047256855248,-3.85844284953307
1.89064895634061,3.94138703916221,1.90952760791463,-3.85883688652016
1.8889998262898,3.94168289945719,1.90854198134014,-3.85926751648307
1.8877782761652,3.94189133864609,1.90759356463283,-3.86000927151029
1.88655908847333,3.94182393427472,1.9063334174633,-3.86007307562211
1.88527493150155,3.94221670019524,1.90545316530111,-3.86009237319473
1.88438545650532,3.94285730499668,1.9041755814694,-3.86079923496611
1.88280798788758,3.94290292302107,1.90319639900301,-3.86086408060018
1.88127869717385,3.94335423468595,1.90217299200021,-3.86059159413017
1.87984292736121,3.94321251314723,1.9008964581988,-3.86050634307588
1.87889792182814,3.9435604432342,1.8995905727682,-3.86080209777953
1.87753665501797,3.94377903679196,1.89874843092352,-3.86179191298787
1.87645354788695,3.94394364385709,1.89719847563223,-3.86262397561655
1.87584643929417,3.94453774385854,1.8958201824795,-3.86283691048266
1.87468266642247,3.9444087201689,1.89471886113827,-3.86352535007353
1.87354678767505,3.94456645601046,1.89339189651492,-3.86353121833803
1.87249321657645,3.94540205052064,1.8921736391925,-3.86387540340666
1.87160031718521,3.94605833366541,1.89095493821088,-3.86444033228388
1.87084184205735,3.94572927721872,1.88975842239126,-3.86504841823094
1.86954029570505,3.94568628825283,1.88930573939751,-3.86489551079072
1.86828457172949,3.94576290260302,1.88852845642689,-3.86500946086838
1.86723769992725,3.94608933638859,1.88700558117411,-3.8656460614454
1.86635149386653,3.94592669493131,1.88600083459412,-3.86608454490228
1.86519021208652,3.94576375630489,1.88499323038505,-3.86666421375477
1.86368676261036,3.94585893487524,1.88402680166761,-3.86675897188788
1.86267396286871,3.94541585499388,1.88268430288883,-3.86673699863765
1.86110118645793,3.94562947941441,1.88150507720464,-3.86682301228485
1.86015400178605,3.94563549273124,1.88034525949079,-3.86695958384318
1.85919214106817,3.94570943443351,1.8791192214341,-3.86748841947339
1.85777243612423,3.94602969401455,1.8785222695411,-3.867437863456
1.85644180934999,3.94642308610507,1.87778138454834,-3.86747447885694
1.85530100178208,3.94642527923877,1.87668561243467,-3.86701018163594
1.85370768311931,3.94658270193571,1.8756985306062,-3.86705159278315
1.85278929872492,3.94675923798326,1.87466331813107,-3.86778156298848
1.85225138014954,3.94672287271945,1.87393055435369,-3.86805237454033
1.85120804074543,3.9470637514429,1.87326158540675,-3.86823814499782
1.85005820376429,3.94673064170236,1.87186427700246,-3.86871743603089
1.84906031969762,3.94646075303918,1.87057177596267,-3.869488697613
1.84780202170781,3.94675553766461,1.86973562947526,-3.86979461429688
1.84649128895284,3.9466760115896,1.86873240650682,-3.87033444639783
1.84527818257577,3.94696466752838,1.86759163991672,-3.87137602779603
1.84386474103259,3.94717947504632,1.86665157301838,-3.87138790683218
1.84231564743016,3.94778897692874,1.8654529164012,-3.87162506122562
1.84119763954248,3.94789348436528,1.8643641588179,-3.87218132368934
1.84018668856219,3.94834329646383,1.86273671472833,-3.87271512964098
1.8392611102401,3.94886210003847,1.86141346457148,-3.87354721925575
1.83813793220554,3.94884582796389,1.86048510175566,-3.87379981887622
1.83732627458157,3.94933562820949,1.85936811119371,-3.87436097245853
1.83624721856111,3.94963662168425,1.85824324583247,-3.87440757792912
1.83513132355659,3.95052781622959,1.85686429858047,-3.87477144643969
1.83391493892482,3.9508644889926,1.85596093719895,-3.87466976703505
1.8328335707382,3.95108267115073,1.85474025661782,-3.87518338730426
1.83183259267113,3.95088965063629,1.8536812781649,-3.87560007212499
1.83079484161733,3.95166547693556,1.85235304528131,-3.87597548064541
1.82952426769788,3.95192912787164,1.85143265812002,-3.87638105076851
1.82820198429658,3.95190919064745,1.85013173746009,-3.87626366765973
1.82744891670754,3.95221835953136,1.84944418731033,-3.87612840945056
1.82604125010779,3.95226633995287,1.84833508226779,-3.87646912301131
1.82458716229301,3.95240935279271,1.84725140887279,-3.87667851743102
1.8229516761029,3.95260621815207,1.8457357153037,-3.87683972125941
1.82187621376003,3.95267051188672,1.84470995965262,-3.87728973807807
1.82095131247856,3.95280176332069,1.84365706502367,-3.87745378781474
1.81991789047115,3.95315586808264,1.84254926932607,-3.87754687727209
1.81818835438443,3.95311077436144,1.84147269613073,-3.87816139123223
1.81672174880885,3.95306522613477,1.84006578349267,-3.87842546407886
1.81580796564154,3.95279551161219,1.83940936165025,-3.87818573414877
1.81446642938618,3.95262637982517,1.83760167705831,-3.87824879948987
1.81326074528991,3.95325338717249,1.83617528832735,-3.87834640146875
1.81248818681417,3.95295845819359,1.83470762950214,-3.87866483800238
1.81114181191322,3.95327095028509,1.83340941213011,-3.87904857404258
1.80979879782873,3.95331870138216,1.83258241742953,-3.879273681692
1.8085765351211,3.95374676419991,1.83152564915877,-3.8791622789085
1.80756315275829,3.95429983460013,1.83004691895098,-3.87975341749916
1.80680741516493,3.95448861312514,1.82888565458764,-3.88014236318497
1.80539209157368,3.9548916622046,1.82760631658797,-3.88049921172648
1.80419858156099,3.95558337842389,1.82656227771032,-3.8802687959645
1.80345763190243,3.95585779731071,1.82503421952872,-3.88016100822135
1.80272454134342,3.95614998082039,1.82377564933527,-3.88040659823408
1.80164676706543,3.95667346153495,1.82300436016438,-3.88083874756963
1.80054596922931,3.95714880471917,1.82193878600699,-3.88106990561647
1.79977570666394,3.95717891586284,1.8211318679698,-3.88105033354372
1.7982989845295,3.957375137079,1.82005875374604,-3.88124901639001
1.79731131916424,3.95755983065203,1.81889365105617,-3.8814215940011
1.79654618510644,3.95805813312859,1.81751872181475,-3.88203712050168
1.79532763340954,3.95799520116189,1.81650446786516,-3.88232944554908
1.79444948795118,3.95781952983444,1.81550621748055,-3.88297895880409
1.79370499517102,3.95829564205515,1.81427472897972,-3.88308771253117
1.79209114077739,3.9586145660599,1.81360281972916,-3.8830912891433
1.79113893599155,3.9586128568383,1.81259508871582,-3.88310827246173
1.79031532695457,3.95884202653708,1.81146066368618,-3.88394115120413
1.78925518823313,3.9596443745595,1.81031338207398,-3.88373893338492
1.78792335460331,3.95981574771097,1.80887632062636,-3.88453408299259
1.7866634455476,3.96024578490996,1.80877376018255,-3.88466707646995
1.7860147560358,3.96033298484644,1.80799592716398,-3.88535279099665
1.78514655049692,3.96067567072299,1.8069672688216,-3.88589055030167
1.78412236954891,3.96136593004251,1.80599682764306,-3.88640002611156
1.782790620923,3.961922963803,1.80479458324684,-3.88644992958635
1.78150606550338,3.96148279942327,1.80396976456334,-3.88693137855627
1.78047577526289,3.96153881116721,1.80241736226527,-3.88797659117448
1.77914784878792,3.9616373697888,1.80077270586549,-3.88949229099374
1.77834816496884,3.96192131864576,1.79953700423821,-3.89002576786591
1.77778222792832,3.96214546206721,1.79795499484952,-3.88974629295048
1.77723999375958,3.96207209124816,1.7965767804419,-3.89052728067071
1.77714132126989,3.96257739436695,1.79533340835291,-3.89021908420964
1.77707080660483,3.96421088925007,1.79349647298132,-3.89064653675844
1.76935511369632,3.97573304522984,1.79153236259797,-3.89065304475434
1.76825340403218,3.97562006808226,1.79030899469415,-3.89066171045516
1.76728541724132,3.97597100005718,1.78931159348904,-3.8911057265605
1.76601069292893,3.97668190277536,1.78750705851108,-3.89113206792863
1.76513781866745,3.97698600671582,1.78594619365999,-3.89155394924526
1.76418602567491,3.97716507409478,1.78457169313908,-3.89167674067627
1.76319065350024,3.97710384499048,1.78327431004049,-3.8914411986122
1.76202767165272,3.97742528458954,1.78187339515012,-3.89130196091711
1.76058385272872,3.97774281174129,1.78082394305411,-3.8914274407566
1.75861520924529,3.9776641100176,1.7797114613186,-3.89192562167984
1.75743744697091,3.97780203102798,1.77853528561901,-3.89217281468985
1.75621301125151,3.97789080168494,1.77722657927178,-3.89215867549127
1.75512203260183,3.97758842312637,1.77590027157198,-3.89242031107592
1.75401910429738,3.97806806896742,1.77494752350025,-3.8930031692287
1.75261313783184,3.97845561736434,1.77344980562817,-3.89330776307727
1.7508650528029,3.97849657843598,1.77167951779341,-3.893191961503
1.74964308265415,3.97819999918711,1.77047207693363,-3.89346323379801
1.7483347954874,3.97791655567675,1.76925198489399,-3.89374791817171
1.74774135289282,3.97824587483792,1.76846350751422,-3.89438677415139
1.74663881224221,3.97796162619948,1.76752733786449,-3.89460242332371
1.74562774807282,3.97809629637905,1.76622753386123,-3.89467213661437
1.74424956365634,3.97839628961833,1.76461758217974,-3.89503210967972
1.74305560162971,3.97880238953747,1.76357066625177,-3.89529526642332
1.74199338586879,3.97894361820686,1.76188376592766,-3.89533878841456
1.74075247379786,3.97917163632172,1.76088807713382,-3.89559270236248
1.73949536624354,3.97955158386927,1.75979498252539,-3.89586899790617
1.73796279886771,3.97966744536889,1.7590934439118,-3.89602267370928
1.7369167194111,3.98007569245118,1.75820106916761,-3.89618901932185
1.73586976851469,3.98049156722936,1.75730056262279,-3.89649054751613
1.7349990290683,3.98068459111099,1.75558115070608,-3.89638469231369
1.73403399065307,3.98134697486946,1.75471314021259,-3.89656899505727
1.73263307349975,3.98172693706436,1.75374983324625,-3.89709080659804
1.73126967381493,3.98205841743072,1.75270377040375,-3.89727375829276
1.72981912231201,3.98189821166066,1.75128515392223,-3.89736444023212
1.72896228463659,3.98223482179428,1.74950281355923,-3.89752978461273
1.72799945967183,3.98263249497633,1.7481934204106,-3.89794932978916
1.7264095150585,3.98274450900801,1.74716425908737,-3.89839126503612
1.72513168500395,3.98300801304665,1.74644419946637,-3.89843443176761
1.72364097706799,3.9834985637765,1.74513868301123,-3.89873954389143
1.72214208604197,3.98394680978357,1.74394271859607,-3.89881084492725
1.72075449644208,3.98398134287085,1.74240277579286,-3.89872175797351
1.71954074813941,3.9843754753778,1.7412751254967,-3.89924720951795
1.71825036783429,3.98484262667147,1.73990720510473,-3.89926551800521
1.71682162184752,3.9852205295605,1.73867415939091,-3.89907724522416
1.71564545256649,3.98552840433522,1.73714732409686,-3.89917057732951
1.71464958405223,3.98572411656082,1.7362157192669,-3.89892106297919
1.71341862077703,3.98624466391816,1.73487184807934,-3.89906168071727
1.71192008004917,3.98652442474076,1.73375033420055,-3.89962870048728
1.71082721865448,3.98718695375555,1.73250178923494,-3.90006713086248
1.70994913469916,3.9873784597257,1.73095867092659,-3.90025651868356
1.70854252523459,3.98791719587413,1.73013929796114,-3.90004206312334
1.70736791354721,3.98836744496107,1.72883905896632,-3.90050795832802
1.70577748959271,3.98900501769797,1.72713926176437,-3.90067374332325
1.70483539716386,3.98934059212546,1.72592302437336,-3.90142301393135
1.70368818608207,3.98946307278831,1.7245846229396,-3.90165318323109
1.70254503887888,3.98991097054807,1.72330605747468,-3.90207264983819
1.70170459014747,3.99005798057987,1.72235635916099,-3.90230875907109
1.70043129646135,3.99058867137067,1.72159824622154,-3.90241070042977
1.6994272013752,3.99082001269622,1.72057550620973,-3.90280029742691
1.69833963346473,3.99128656038453,1.71940125749957,-3.90312984125759
1.69753481731599,3.99144868484428,1.71818116700448,-3.90310254230993
1.69615011390752,3.99164258303803,1.71674785443827,-3.90327026211731
1.69486522435549,3.99154636550455,1.71544019135237,-3.90341114911605
1.69404034006443,3.99176634157014,1.714114750873,-3.90364143723535
1.69293256764885,3.99192535000598,1.71299428375485,-3.90356072697013
1.69195974901583,3.99199897919551,1.71163064391638,-3.90378891905278
1.69100353167042,3.99253713055963,1.71022146354064,-3.90403413396107
1.68963832579196,3.99257184200416,1.7091072344532,-3.90387574711689
1.68826114910649,3.99305553439141,1.70760293462946,-3.90396182726513
1.68736987186112,3.99306809433921,1.70645126102978,-3.90435299627564
1.68627822600971,3.99324363151471,1.70512956088015,-3.90484666482847
1.68454856434421,3.9938496237883,1.70387354406919,-3.9050645929969
1.68361712130608,3.99396301955661,1.70292238471265,-3.90514844932826
1.682326065497,3.99413596720977,1.70202305583432,-3.90542635233395
1.68140053024972,3.9946245162543,1.70076709567539,-3.90582815987775
1.6802309748768,3.99493756887313,1.69928754773054,-3.90617087880083
1.67919965809657,3.99479105535211,1.6978641749352,-3.90617869303948
1.67839607925394,3.99522913130632,1.69678008051313,-3.90650983662088
1.67705887363506,3.99529305952579,1.69554841833328,-3.90681078699708
1.67560521910748,3.99518916071611,1.69457494695048,-3.90677733956458
1.67446877984956,3.99549297111259,1.69366313433174,-3.90725365417911
1.67381778847353,3.99567664759044,1.69217928327569,-3.90739066979232
1.67250426508535,3.99592736236507,1.69063863848708,-3.90772563830607
1.67106700325561,3.99642852975641,1.68913503062114,-3.90790524583211
1.67050497961451,3.99661505385975,1.68825009785703,-3.90828309124391
1.66944356871927,3.9970780596135,1.6866775236781,-3.90877705924946
1.6685840644522,3.99703939676099,1.68553743844731,-3.90866949298841
1.66730949424429,3.99696471124699,1.68436843755967,-3.90922775870773
1.6663176966725,3.99700835883557,1.68292274677928,-3.90924489598325
1.66468114909709,3.99768086370012,1.68170229135386,-3.90910820031965
1.66358104301673,3.99788952107644,1.68059003313375,-3.90907528744611
1.66220840406485,3.99795082538501,1.67962596159442,-3.9093896923413
1.66091069622924,3.99828418977849,1.6783425468487,-3.90941620938168
1.66015358044621,3.99871993479906,1.67745741502243,-3.90927207400589
1.65921700227737,3.99897345908626,1.67647955828318,-3.90920724123044
1.65831951001345,3.9991456153679,1.67513858948435,-3.90932723065254
1.65723897648339,3.99929316476893,1.6738951753195,-3.90998313060511
1.65607426762301,3.99947901375167,1.6729602100026,-3.90984868176799
1.65488848809766,4.00026997471189,1.67211295160297,-3.90982248945716
1.65411666375863,4.00023954758564,1.67106744782428,-3.90973597665637
1.65283809450946,4.00072779869984,1.66982914841421,-3.90971883021464
1.65151410145209,4.00078784832774,1.66868566111185,-3.91005464177239
1.6500441843832,4.00080862666654,1.66729589086161,-3.91032003647999
1.64882369330176,4.00147543034302,1.66628664343118,-3.91032569998169
1.64755453151963,4.00168157472798,1.66491242576068,-3.9099235265614
1.64625671912256,4.00169021336798,1.66399600873457,-3.91018646247215
1.64537094810079,4.00155903570479,1.66283310174518,-3.91026327708035
1.64430407434991,4.00193571779149,1.66205370596901,-3.91039566737172
1.64320499141334,4.00254162708894,1.66098519340334,-3.91060796116205
1.64225813752041,4.00294061022796,1.66015399151152,-3.91063462148301
1.64131003363835,4.00331986850337,1.6589528443232,-3.91093531493816
1.640163844442,4.00347490907474,1.65840131391508,-3.91131748591766
1.6387934390146,4.00389674251907,1.65715915561823,-3.91140922806547
1.63743326039887,4.00421334406499,1.65648763626174,-3.91190514083063
1.63636285297452,4.00431040164787,1.65529812119926,-3.91258468692575
1.63552665471906,4.00491727534757,1.65472568586434,-3.91280378329797
1.63468791611314,4.00487520150487,1.65366116938664,-3.91336364327541
1.63359335769132,4.0052910722872,1.65285636163631,-3.9141767256182
1.63218039282699,4.00509438054775,1.65188273524058,-3.9151622224709
1.63122387034332,4.0055521171565,1.64990701479718,-3.91597445237305
1.6301637769927,4.00565189573219,1.64854761298093,-3.91587769267693
1.62898755428851,4.00621462851784,1.64724202573277,-3.91662374628416
1.62732633896317,4.0068254336891,1.64551547490923,-3.91676582745738
1.62622733113587,4.00719724873817,1.64413686301604,-3.91676327480814
1.62529861361034,4.00731315999223,1.64276612419464,-3.91709805001519
1.62455554782615,4.00740423594579,1.64180429502396,-3.91755333998161
1.62382810256354,4.00758642210586,1.64041178721026,-3.91735857104676
1.62301885123001,4.00793372378671,1.63902396342437,-3.9172711469141
1.62189979879931,4.00804190227045,1.63797705095317,-3.91796485694557
1.62057922032379,4.00830607519848,1.6369882766642,-3.91787627963958
1.61949210987716,4.00881778604352,1.63585137621608,-3.91837747984106
1.61842947356731,4.00899209516709,1.63453895642934,-3.91864892664469
1.61744237352781,4.00943737208049,1.63336476647376,-3.91900536556157
1.61582975227439,4.009715768155,1.63250912608653,-3.9190581460108
1.61527216351352,4.01027308073877,1.63108671579811,-3.91944987214723
1.61396848324644,4.0105162871961,1.62982826439954,-3.91958695941702
1.61289676384535,4.01076171938066,1.62895105657832,-3.92011984538041
1.61162228539099,4.01123733191474,1.62792278911571,-3.9203346302502
1.61002490710927,4.01170414716721,1.62705712736574,-3.92021077958826
1.60901143765159,4.0120127506809,1.62582820755275,-3.92056334188582
1.60778494576789,4.01233567150831,1.62471579676372,-3.92112843129057
1.60663205397844,4.01273721602979,1.62342483436152,-3.9213699049582
1.60520222713303,4.0127605100593,1.6221488527692,-3.92163279830767
1.60433917996752,4.01288057211174,1.62121013932095,-3.92161767688898
1.60315366394589,4.01316621033446,1.62082289761889,-3.92168358088469
1.60215342183687,4.01357732570649,1.61989274961974,-3.92210944320684
1.60112221444316,4.01390297357846,1.61887641776775,-3.92216288270337
1.5999065927947,4.01356353490078,1.61785515702984,-3.92273897349071
1.59905901999493,4.01376805056019,1.61672001068279,-3.92336390661752
1.5977838588436,4.01424483528239,1.61551849373213,-3.9231083828757
1.59645936488063,4.0147231714207,1.6141817938762,-3.92310097184202
1.59499671362296,4.01479561815177,1.6132581630682,-3.92338655385801
1.59417928392094,4.01495831214275,1.61195592104966,-3.92284453910556
1.59306447790387,4.0148436515732,1.61070663197074,-3.92366277097215
1.59181725845883,4.01469062380403,1.60993020814667,-3.92392444098494
1.59087403640182,4.01511697799934,1.60860447279062,-3.92420574839797
1.58988470505329,4.01547321521912,1.60746344347154,-3.92410999114297
1.58844927632332,4.01590512570432,1.6064742685808,-3.92463993943493
1.58715965054983,4.01621217429865,1.60503140107243,-3.92447359877569
1.58642089172106,4.01638924063477,1.60402107196395,-3.92510125716513
1.5848042916813,4.01637416725897,1.60302209735364,-3.9251074701496
1.58387914393308,4.01657280148224,1.60205778188582,-3.92536950990517
1.58305967173092,4.01645199366833,1.60053269397204,-3.92576138924021
1.58222190897638,4.01656093028841,1.5990975577145,-3.92600392539523
1.58173890578853,4.01687481933165,1.59801831868581,-3.92607265658275
1.58051022326007,4.01755068405139,1.59677226001023,-3.92577167867832
1.57940396376849,4.01793414973114,1.59610802690392,-3.92579367808073
1.57792343511879,4.01821360500165,1.59471682038864,-3.92585310010604
1.5767906808086,4.01866929452318,1.59360198857452,-3.92569381507657
1.57529705493899,4.01889917945485,1.59295121711979,-3.9257554722559
1.57413355898258,4.01872574136605,1.5921277065152,-3.92596440304172
1.57337515397922,4.01935530601206,1.59102874932635,-3.92620276735931
1.57213905748691,4.01948155939685,1.58978716150852,-3.92614714709729
1.57100751954328,4.01969396424081,1.58913071736391,-3.92635086553537
1.56966874844627,4.02015317362789,1.58811480000225,-3.92585067062335
1.56825495756649,4.02054839994932,1.58704522221273,-3.92664879560526
1.56720089513465,4.02106822266468,1.58584015550186,-3.9267133551966
1.56616982308433,4.02140971637088,1.58468192687124,-3.92703200191384
1.56549643858993,4.02116124833932,1.58353214933531,-3.92701359201536
1.56442624936324,4.02149015833296,1.58271099334663,-3.92771019113547
1.56309341699866,4.02195948865862,1.58166494241331,-3.92820838330476
1.56207865112239,4.02206079569117,1.58040261659821,-3.92841985977414
1.56085694707659,4.02236605261938,1.57881110410444,-3.9282903064636
1.55973357106531,4.02251143710678,1.5778989694166,-3.9284363301216
1.55850468704807,4.02293534974458,1.57656839064329,-3.92916183638977
1.55698061129702,4.02301516464524,1.57543876104515,-3.92913038032428
1.55605522165869,4.02313974051644,1.5745379982431,-3.92967635426394
1.55477102798846,4.02326617740479,1.57368891390483,-3.93029643948307
1.55355189067368,4.02362353888108,1.57274802234448,-3.9306857903913
1.55304768872841,4.02321145471882,1.57182019536739,-3.93089875474535
1.55164408386802,4.02350201562849,1.57090010585186,-3.93128137862552
1.55020290519909,4.02352575349757,1.56949481445632,-3.93148101527977
1.54907606677092,4.02352324846081,1.56912796135219,-3.93179019358675
1.54833235521536,4.02382144366524,1.56854901711144,-3.93221973427592
1.54754056438615,4.02439843020382,1.56722115994046,-3.9325671290643
1.54625322087261,4.02485616556812,1.56618362004784,-3.93267362189859
1.54498290868167,4.02483685212443,1.5649321803341,-3.93268308179557
1.54368074884256,4.02543852365816,1.5636732983425,-3.93305672978411
1.54238785128067,4.02550180432898,1.56229752517646,-3.93304522733059
1.54166023924968,4.02578180646644,1.56121066323454,-3.93298464502246
1.54019292002127,4.02587679617918,1.55993623237268,-3.93274909166734
1.5392424978541,4.02609850004061,1.55850070233732,-3.93330209957677
1.53816092355836,4.02620371467144,1.5574264369755,-3.93352496234613
1.53715812132137,4.02626540351941,1.55616607841093,-3.93363895265271
1.5362776116677,4.02658895687969,1.55497071625253,-3.93394939154223
1.53536616150771,4.02707643747152,1.55423404685692,-3.93453228159088
1.53456338939185,4.02717277472136,1.55306682434093,-3.93467720989169
1.53352818623043,4.02779619153979,1.55185542915427,-3.93517237989449
1.53223044502651,4.0289508447962,1.55102568741049,-3.93566280845809
1.53139527348532,4.02950548884916,1.55016940315121,-3.93568534405278
1.530280705639,4.03004931841705,1.54850912780325,-3.9360212383847
1.52926447489519,4.03016734831359,1.54717843309268,-3.93614625802176
1.52838295944543,4.0304929005723,1.54604424338168,-3.93632825773604
1.52744497463393,4.03070378817593,1.54519829055968,-3.93631787874357
1.52649894743178,4.03122664009675,1.54411153025902,-3.93609074571714
1.52517036860357,4.03204203064434,1.54264569404675,-3.93647747009279
1.52408287557187,4.03223682622567,1.54146929682775,-3.93648675722813
1.52304426570215,4.03292142846904,1.54022611857949,-3.93670449102881
1.52163018645081,4.03355913292738,1.53948366759173,-3.93681899820734
1.52072406093616,4.03448360387641,1.53851719527627,-3.93736803486927
1.51947848146909,4.03495493284312,1.53740313440614,-3.93722306390776
1.51842021664962,4.03540856587063,1.53600908545577,-3.93741487539358
1.51740738049073,4.0359695581923,1.53484019679583,-3.9375168995706
1.51601144474628,4.03616966916622,1.53399458489647,-3.93779242010339
1.5147971392515,4.03636599296799,1.53261744319121,-3.93821429914437
1.51381322779127,4.0366641446191,1.53131314490794,-3.93803895572095
1.51264289337306,4.03718046244182,1.53007650434359,-3.93842190019338
1.51130209216744,4.03767725246982,1.52852609836546,-3.93849067505322
1.50980963702378,4.0376434384799,1.52746797952189,-3.9386666729779
1.50883575488818,4.03791211464929,1.52615087827841,-3.93857142137088
1.5077705508795,4.03817313519158,1.52544876948768,-3.93873966911441
1.50723303359481,4.03840213274087,1.52413436445563,-3.93864939724496
1.50655438398238,4.03867796754385,1.52294279930402,-3.93900874082076
1.50542319432405,4.03932615077842,1.52199640923341,-3.93937356921343
1.50384296485048,4.03906822750415,1.52116383177627,-3.93983814380563
1.50265425296565,4.03944750724269,1.51954623605917,-3.94070312157132
1.50123630372122,4.03956499715273,1.51839966277477,-3.94076651582105
1.50014161071021,4.0394660708232,1.51785509442185,-3.94079150244652
1.49893097417467,4.03944787332943,1.5165321078849,-3.94081585562256
1.49728741508822,4.03913738025391,1.51536129493856,-3.94102771856926
1.49625974468729,4.03912036610493,1.51422718423998,-3.94099382109104
1.49475269994271,4.0395778765089,1.51274895026199,-3.94132327960212
1.49364738380954,4.03980702814968,1.51143395961252,-3.94134990315402
1.49271248097325,4.04026885305499,1.51033168082498,-3.94111250752907
1.49208890968497,4.03994116363251,1.50909123391336,-3.94121649916265
1.49107028885869,4.04021840333478,1.50790192647334,-3.94125880972081
1.48996001187589,4.04086948876536,1.50704330343614,-3.94155152874931
1.48865817508423,4.04136920634269,1.50634543607196,-3.94114669127523
1.48794684003176,4.04158134463627,1.50516179167658,-3.94123538171179
1.48660674978728,4.04203571833817,1.50367367475263,-3.94126939473932
1.48539047791002,4.04201921148523,1.5027798592166,-3.94133766269061
1.48482885866346,4.04182056394496,1.50164887903426,-3.94146480844205
1.48328089954912,4.04225482918453,1.50086617298773,-3.94146382894169
1.48224056952966,4.04200399351352,1.49962855347666,-3.94165550289794
1.48046393247632,4.04239500477491,1.49887857473479,-3.9415644258024
1.47933182265197,4.04233512703024,1.49761135827457,-3.94176746977713
1.4783857521786,4.04273256245352,1.49657185187285,-3.94186341849664
1.47712155615032,4.04317531717671,1.49534543755078,-3.9418659760137
1.47601038101113,4.04342889130306,1.49429368662847,-3.94238304945926
1.47462420815289,4.04337622508917,1.49357535793812,-3.94226671262695
1.47337034370677,4.0436829766586,1.49246757134453,-3.94242467086061
1.47187493606738,4.0439884458735,1.49102216422586,-3.94251187093216
1.47048169440796,4.0440543172818,1.490158381233,-3.94299492009889
1.46939573910909,4.04480173179948,1.48890317502688,-3.94331704886138
1.46765070684083,4.04525131736905,1.48782218690927,-3.94365876052369
1.46640623696234,4.04550890867726,1.48637629293793,-3.94370863452296
1.46493851773887,4.04603949924798,1.48519547585508,-3.944322677543
1.46385662821366,4.04592301676072,1.48418625784259,-3.94474610311549
1.4627388826906,4.04638552903715,1.48298093135942,-3.94532143363667
1.46185337196738,4.04686146544957,1.48232208228547,-3.94493319354056
1.46063862268674,4.04723516235871,1.48104420779781,-3.94507329457286
1.46037119731065,4.04780675802634,1.47974484944472,-3.9451372887973
1.45911338753124,4.04812401696996,1.4784692949946,-3.94545255346081
1.45795797147742,4.04819529213573,1.47709429050724,-3.94540633802333
1.45731267764758,4.04850657065444,1.47598698732598,-3.9455519374565
1.45603697371417,4.04865530265743,1.47490370923374,-3.94603471342347
1.4552531654262,4.0492030158107,1.47380370377119,-3.94635534434514
1.45416890893463,4.04885391682325,1.47328056435037,-3.94589101802081
1.4530911673564,4.04934056347679,1.47230352542122,-3.94576108844172
1.45168488589893,4.04953024532553,1.47086240189965,-3.94663381902318
1.45064354728854,4.04945225437531,1.46974517060326,-3.94699571313519
1.44948755417513,4.04974061682628,1.46872527401161,-3.94760275664027
1.44825430062426,4.04983428570921,1.46702730401485,-3.94765180594843
1.44708985630398,4.05005114393346,1.46598569509364,-3.94780588500504
1.44606905221113,4.05042289207572,1.46414152884967,-3.94810336336779
1.44515889443723,4.05050248606984,1.46338235171142,-3.94817976342728
1.44363810851422,4.05119193201879,1.46244988406002,-3.94856336245449
1.44239849038336,4.05132211642249,1.461261041509,-3.94830447395435
1.44128339095291,4.05166512909376,1.46044050629027,-3.94867858534479
1.44065219771337,4.05172504210707,1.45922382102692,-3.94863844205131
1.43974781633677,4.05147321504121,1.45832622885298,-3.94854542407219
1.438305585497,4.05189371880931,1.45682591235462,-3.94928838026324
1.4374329625423,4.0518938253948,1.45586153374882,-3.94921385373001
1.4362771177356,4.05286892934234,1.45465626517548,-3.94957878534986
1.43512607014501,4.05308051648292,1.45353688013391,-3.94985236301357
1.4343783270484,4.05325431213862,1.45264042365034,-3.95015467126022
1.43398857836563,4.05421272279827,1.45174492665372,-3.95036590231659
1.43328192198985,4.05506030556852,1.45074588993224,-3.95079305790396
1.43217158834384,4.0553785360561,1.44956357407455,-3.95076104618766
1.43106439799751,4.05603511454431,1.44862602766712,-3.95098192939852
1.43014254699745,4.05664632505023,1.44790951695669,-3.95130688862649
1.42915320803588,4.05693937442062,1.44688427880068,-3.95195844190779
1.42794962803934,4.05672393238622,1.44616754110744,-3.95241298968285
1.42690384641282,4.05699582371257,1.44517586592719,-3.952280626524
1.42580399133007,4.05661252034317,1.4440364868105,-3.95258335026053
1.42509984278289,4.05712388114344,1.44281217670135,-3.95296253164899
1.42444451054016,4.0576103516288,1.44142910917733,-3.95335489111287
1.42332255753248,4.05741263483425,1.4406069170286,-3.95377371146637
1.42201209312688,4.05791024725181,1.43947069193116,-3.95407616080909
1.42070485718054,4.05800359510123,1.43827962776336,-3.95448085136871
1.41960190002077,4.05843148037438,1.4370269176396,-3.95478068088274
1.41835991893139,4.05875224047672,1.43620041942485,-3.95506450975483
1.4175202127561,4.0594071469064,1.43537827765506,-3.95506289327712
1.4163347695823,4.05935735386833,1.43442157371066,-3.95531789173624
1.41488409293324,4.05976506230719,1.4329043540015,-3.95534629202564
1.41401935315489,4.06007455728572,1.43238170170885,-3.9558276639331
1.4131812923397,4.06013967324275,1.43113064936723,-3.95601677263533
1.41214447867865,4.05968730607169,1.43001630259532,-3.95618216742101
1.41078489610499,4.05991602986629,1.42911800970054,-3.95581194987611
1.41013784967395,4.06006460715363,1.42788731081392,-3.95597073770914
1.40903292523289,4.05988897353537,1.42651400922839,-3.95618662116433
1.40800191194927,4.06003223443384,1.42543702081028,-3.9558084559274
1.40659856273214,4.06011224665131,1.42472708681366,-3.95597744142983
1.40549219530959,4.06021050160881,1.4234135167992,-3.95631002803517
1.40437516702712,4.0603788900035,1.42284131611905,-3.95682092337407
1.40359388827155,4.06051525638762,1.42195181386149,-3.95653025924111
1.40244221898923,4.06059595058163,1.42076932546454,-3.95697210238369
1.40137589188906,4.06097870265025,1.41959024688802,-3.95777389279238
1.40048652448913,4.0608256208059,1.4184608494701,-3.95750698173495
1.39976883317369,4.061145992478,1.41752660511208,-3.95743718763167
1.39868374095421,4.06162833420725,1.41637549113518,-3.95725520440867
1.39768336343022,4.06185665240804,1.41490133692583,-3.95774464638436
1.39670240109604,4.06227874592019,1.41390001000906,-3.9578029729028
1.39582553558253,4.06227100751161,1.41299844216559,-3.958233564339
1.39454756588481,4.06256034946772,1.41190604608384,-3.9588755741779
1.39341196986696,4.06304556077326,1.41102169780538,-3.95912318306156
1.39297305214823,4.06323459641913,1.40999491308457,-3.95965879112014
1.39177217432887,4.06309886161819,1.40930376833737,-3.95961049819132
1.3907375558963,4.06339009331998,1.40824973707438,-3.9594570633562
1.39012160164327,4.06335630728272,1.40738200879792,-3.95982055870215
1.38905946790932,4.06360105625768,1.40639392166604,-3.95988462406717
1.38798030796753,4.06403311319678,1.40543291561525,-3.96023744127813
1.38668980538282,4.06420748596591,1.4046892762794,-3.96057025247407
1.38581255949551,4.0650431753383,1.40365062462421,-3.96046647223828
1.38510005208512,4.06526464191054,1.40267187188804,-3.96065252159656
1.38411995461593,4.06510526095628,1.40175268283082,-3.96116723320512
1.38323137489596,4.06511503004431,1.40045125684249,-3.96137602983016
1.38183735672777,4.06595090702605,1.39940386003971,-3.9611067038188
1.38036539851595,4.06617143349281,1.39863523658918,-3.96105381895455
1.37956621934121,4.06607583564465,1.39774167165194,-3.96090175633869
1.3787675838777,4.06626625295687,1.39707177202487,-3.96046754147023
1.37771189212982,4.06617138511453,1.39626927288406,-3.96063217632818
1.37670898578036,4.0664525645661,1.39542122454923,-3.96091086598411
1.37536102758928,4.06702638817761,1.3945544954923,-3.96149652003477
1.37463799373622,4.06714027403175,1.39356116258433,-3.96180350551863
1.3736370140834,4.06735782738956,1.39289719388248,-3.96203286784531
1.37212041695792,4.06767518394404,1.3913665159653,-3.9624591482124
1.37081732496767,4.0676767136538,1.39062504310308,-3.96277271411179
1.3697910185437,4.067973304113,1.38917404684361,-3.96322658121006
1.36837275365604,4.06838132361575,1.38813515089987,-3.96340444773145
1.36760001656249,4.06889250274856,1.38723632626904,-3.96349085290669
1.36641569141288,4.06933943898222,1.3860207900324,-3.96348982278273
1.36547052198014,4.06917937966397,1.38480990972137,-3.96358430131863
1.36464738238197,4.06943176079882,1.38414694301582,-3.96419409278695
1.36328049714173,4.06932709974722,1.3831594924183,-3.96445680379575
1.36216627751069,4.06945681354775,1.38228687243738,-3.96472928333455
1.36116283349795,4.06960564515089,1.38119740263461,-3.96503899958795
1.36024214178474,4.06959843676424,1.38002317596014,-3.96529673187663
1.35941703760659,4.06976002128251,1.37895742348478,-3.96516313131554
1.35848753423886,4.07010726596184,1.37823299165291,-3.96536754698168
1.3570025623665,4.07034557915767,1.37734014983731,-3.96544595123091
1.35584569589636,4.0707625194006,1.37625990531306,-3.96524798558785
1.35527980899084,4.07088256563563,1.37534907189042,-3.96495621213768
1.35459731857786,4.07139985146636,1.37483131564798,-3.96573809893822
1.35368485847955,4.07133861493333,1.37389805544463,-3.9659354843362
1.35279982051542,4.07178186975467,1.3731920239086,-3.96585252327443
1.35202199987075,4.07199475874038,1.3722047425058,-3.96599686027312
1.3507825030732,4.0717223066851,1.37091550643896,-3.96660304477076
1.35009978997195,4.07242900192967,1.36995925862176,-3.96691612176218
1.34930545072007,4.07278461442274,1.36914186763538,-3.96727129478127
1.34799691891057,4.07259628679447,1.36802751182652,-3.96769617554501
1.34658664849533,4.07277645384667,1.36662752083544,-3.96802553178078
1.34533169974815,4.07275226385351,1.3656792994316,-3.96765870615796
1.34461720600277,4.0729668772336,1.36485289891006,-3.96761814992788
1.34362797950389,4.07252396993618,1.36394566601801,-3.96752780397616
1.34241710777359,4.07250709238007,1.36312763346556,-3.96734658166035
1.34122458717179,4.07303558255399,1.36214112355205,-3.96781081532085
1.34051453343157,4.07325415375647,1.36118843678272,-3.96840236805775
1.33914514714149,4.07308394131977,1.35976811688216,-3.96886207522026
1.33777685405131,4.07352513058123,1.35885465313431,-3.96883439686526
1.33663316946855,4.07397128481511,1.35819351359642,-3.96898611185673
1.3352023662451,4.07414040940363,1.35684561491629,-3.96928349896794
1.33387838702044,4.0746717957033,1.35549204408572,-3.96937754061161
1.33254205091085,4.07495105741231,1.35419939013462,-3.96988925320272
1.33136407065599,4.07525079988164,1.35329187690747,-3.97010778360495
1.33012350439926,4.07583134400656,1.35184207189942,-3.97060647051424
1.32884934879496,4.07587293566343,1.35045927562659,-3.97087855837738
1.32771091223483,4.0761247671052,1.34898431668792,-3.97139905627418
1.32685273064616,4.07596845105941,1.34812009555152,-3.97160058292542
1.32594361122738,4.07573903805124,1.34703774479992,-3.97155767456613
1.32522432340742,4.075541601452,1.34625648715451,-3.97189592487545
1.32416209170025,4.07601536225161,1.3452412938174,-3.97217461699926
1.3230227803317,4.07638968562293,1.34412845471375,-3.97216375927432
1.32152672301877,4.07604797743458,1.34281026325045,-3.97197803486029
1.31998452349291,4.07676994102367,1.34162605717553,-3.97216035633533
1.31883373767902,4.07710393856586,1.34058641427286,-3.97208336654306
1.31772522716027,4.07734997760256,1.33990269530482,-3.97226469455855
1.31689132368716,4.07734379618008,1.33853662589996,-3.97274027543685
1.3156710708611,4.07818711821962,1.33757234771785,-3.97302354427266
1.31469040076495,4.0782636119394,1.33685856220358,-3.97316876020641
1.31380520071269,4.07847480870136,1.33566036970932,-3.97313679624909
1.31281252458955,4.07807498154229,1.3345321427375,-3.97351323572044
1.31182779282542,4.07859169205024,1.33270747502624,-3.97326142458606
1.31100700195321,4.07929462042389,1.33202876955486,-3.97349549276841
1.31019283858744,4.07971190449072,1.33113795742962,-3.97361444210255
1.30925561444255,4.08042233662023,1.33006130940459,-3.97363181228681
1.30801080118066,4.08080385659194,1.32923664902628,-3.97323272604684
1.30722806825847,4.08059022360592,1.32763148456575,-3.97342762943077
1.30636507766318,4.08100354441662,1.3267097887234,-3.97327199235431
1.30540441566795,4.08123021660014,1.32558594551964,-3.9734438184075
1.30422255300584,4.08146924745708,1.32471897436736,-3.97320287074563
1.30308819660662,4.08134498887245,1.32368125664293,-3.97312329449657
1.302140121982,4.08164542741049,1.32298798909101,-3.97298525486342
1.30137330603429,4.0816427985298,1.32214402814873,-3.97330076168252
1.30016762635157,4.08192632891181,1.32172390972352,-3.97321450332521
1.29921777480195,4.0820855215309,1.32055827585156,-3.97321187276339
1.2980029534772,4.08200691969712,1.31932470731717,-3.97346349521651
1.29682125851921,4.08206645576727,1.31810503358775,-3.97386876968118
1.29542953061925,4.08221894840612,1.31679640305592,-3.97426810163889
1.29471919061216,4.08222158573864,1.31568548161153,-3.97447398134608
1.29402228786272,4.08236770998828,1.31460638279195,-3.97482024946213
1.29314571758965,4.08281461119418,1.31333473085516,-3.9745693321019
1.29255308991788,4.08304058784786,1.3125636066211,-3.97522889271826
1.29198311806658,4.08313893641173,1.31145444474662,-3.97524497508247
1.29123665731577,4.08329162971127,1.3103044185935,-3.97524427273449
1.29049802007763,4.08366643162146,1.30914015186326,-3.975158770762
1.28922214098619,4.08361015914773,1.30813681256727,-3.97503027235793
1.28807756436266,4.0833476348198,1.30738533668384,-3.97520043588688
1.28667365471171,4.08322869837643,1.30654315105637,-3.97581537581726
1.28584142973587,4.08317345145439,1.30575630905915,-3.97589068705558
1.28477297220874,4.08350570903392,1.30499829818092,-3.97587392276419
1.28344458598524,4.08350416714818,1.30406985175298,-3.97636506879156
1.28244811683847,4.08338598324071,1.30329619545464,-3.97656930833317
1.28121810163546,4.08310443087613,1.30219330332525,-3.97680144740576
1.27986048104582,4.08363329414294,1.30181900349515,-3.97674480767975
1.27916109244341,4.08360496405319,1.30074625367602,-3.97677714802323
1.27815910171409,4.08422261151167,1.29994026615732,-3.9771561591266
1.27711285889586,4.08442677137358,1.29888948229408,-3.97693716749278
1.27657244843568,4.0847336275406,1.29771199376863,-3.9770287591256
1.27571732665772,4.08447199902001,1.29618391400861,-3.97721342166382
1.27459797763362,4.0845668802521,1.29533927329649,-3.97727952297057
1.27331935500526,4.08490495015839,1.29413979618311,-3.97750983282187
1.2723442306665,4.08532521918315,1.29324762422468,-3.97785508399222
1.27132157027097,4.08555648214546,1.29237553082399,-3.97795751469621
1.2705163577818,4.08550821818513,1.29148036273101,-3.97806978070323
1.26968356274927,4.0857741417501,1.29068009751522,-3.97771428366669
1.26868609818614,4.0862059991492,1.28953790232515,-3.97807647397572
1.26779029781566,4.08611806221589,1.28868308167984,-3.97824943889562
1.26660051740234,4.08636083679232,1.28779244820101,-3.97805561003921
1.26519674068478,4.0861647893841,1.28649005845563,-3.97824158913328
1.26431214650904,4.08605735744403,1.28519862219037,-3.97817054412925
1.26326638757491,4.08597735647584,1.28433701991699,-3.97838285260017
1.26229813802162,4.08562862921044,1.28348818439726,-3.97880874664388
1.2612162501452,4.08623379208751,1.28252063641199,-3.97901671879408
1.26053429496943,4.08619782882054,1.28188687845595,-3.97910257570158
1.25931636421905,4.08607641225074,1.28081378521078,-3.97956825008669
1.25817049945624,4.08635174941739,1.27984858550806,-3.98020275059323
1.25724921107268,4.08669358714076,1.279208079495,-3.98030986664761
1.25610773450103,4.0871200837717,1.27850095605379,-3.98058886461471
1.2553410754988,4.08804300792207,1.27734739189848,-3.98146570423182
1.25419446467046,4.08861742657768,1.27642663601406,-3.98183963301811
1.25310543464159,4.08889479918327,1.27558312757801,-3.98220184057422
1.25200827482444,4.08920448071287,1.27434094806321,-3.98264619135753
1.25094132799696,4.09008683319016,1.27297153532132,-3.98322370048923
1.24989784024801,4.09042997062612,1.27222204589688,-3.98356647132964
1.24921157124009,4.09097845565852,1.27162056605282,-3.98347759154308
1.24808316980386,4.09105568202368,1.27074861598662,-3.98357261553149
1.2471637484971,4.09111693149599,1.26967657778674,-3.98355627243536
1.24621865357111,4.09136369806045,1.26893459227335,-3.98348068812671
1.24546585967022,4.09202927561573,1.26812888986152,-3.98400602752266
1.24445163672873,4.09175970492643,1.26741448906344,-3.98409760039379
1.24329720025677,4.09133572713954,1.26656709570314,-3.98452576879538
1.24240654659377,4.09160244949191,1.2653602228097,-3.98438022279069
1.24145453254979,4.09146996073852,1.26511310817533,-3.98425121290195
1.23996964168952,4.09173710629103,1.26450901848034,-3.9842603514161
1.23922137224186,4.09224555568285,1.26360186380789,-3.98447545871907
1.23821736280752,4.09257742617413,1.26275225602055,-3.98489768055981
1.23739295641464,4.09252887914716,1.2618002880712,-3.98510138509981
1.23645353030475,4.09299687022485,1.26123519489751,-3.98518937167585
1.2355594794953,4.09329703719571,1.26019889925663,-3.98514622956103
1.23458560077712,4.093433144628,1.25873542829617,-3.98499650501958
1.2338331849336,4.09343224880518,1.25764160513899,-3.98515458330973
1.2324667699884,4.09370756582864,1.25717241706449,-3.98499814439448
1.23149627458735,4.09416723251568,1.2560825866238,-3.98574569834427
1.23106499580584,4.09405326761029,1.25485292821318,-3.98623453833892
1.23002372291668,4.09407910502267,1.25428366366559,-3.98627490707275
1.22889305174236,4.09421060564324,1.25372304927733,-3.98653735509749
1.22789961700836,4.09461591632475,1.25287935489781,-3.98653575437359
1.22726223317878,4.09485683976823,1.25181822637255,-3.9867576848016
1.2265047642813,4.09415890438643,1.25078142096317,-3.9866747744902
1.22515588078466,4.09437765539293,1.24993969762603,-3.98707245417167
1.22401367487365,4.0944092413945,1.248634323659,-3.9867907464023
1.22279370580559,4.09480992688228,1.24749934000635,-3.98707611010875
1.22209137392217,4.09498385234572,1.24655756949647,-3.98661160174297
1.22064574806504,4.09517999074772,1.24575701467587,-3.98676864157286
1.21958824551331,4.09468536653598,1.24484931825134,-3.98667945220699
1.21866132117326,4.09475165272531,1.24361585882933,-3.9871687302
1.21794467438492,4.09513634003003,1.24315174750513,-3.98717374428486
1.21689590536841,4.09526922023357,1.24203554521109,-3.98715652038436
1.21566453307921,4.09537842829902,1.24115870620171,-3.98719011053148
1.21480564080031,4.09534080694958,1.24010092587067,-3.98721546661403
1.21397446279498,4.09532363795557,1.23872546775624,-3.98729208552506
1.21311778188427,4.09558050838013,1.23745606321692,-3.98723869429437
1.21210484474709,4.09582233534787,1.23637961563443,-3.9871051560764
1.21126766201827,4.09619814624503,1.23545324748429,-3.98752206679937
1.20987610994044,4.09599168783107,1.23408590292468,-3.98782449830317
1.20861832048563,4.09637094640479,1.23304650478781,-3.98742548172709
1.20784136105625,4.09687160993861,1.23189258384195,-3.98770302887225
1.20680700365097,4.09703231330382,1.23107202349307,-3.98744966825507
1.20605822806649,4.09725613256854,1.23010482420313,-3.98735437933206
1.20528231340038,4.09694409781227,1.22932041988081,-3.98751258318716
1.20472099566354,4.09679188870779,1.22814527749036,-3.98790831204245
1.20332397321416,4.09730895054498,1.2273603382495,-3.98814950090718
1.2022801596847,4.09761908691887,1.22641011653655,-3.98823709650078
1.20169906285775,4.09716905457947,1.22577982472222,-3.9884710543132
1.20028620007437,4.09752694877582,1.22461955254622,-3.98885252074445
1.19979315396584,4.09798753523468,1.22348163720944,-3.98930017747342
1.19859813320113,4.09882701129049,1.22253591127864,-3.98897496714358
1.19725749596165,4.09857496747625,1.22154542398107,-3.98941295670437
1.19609982040414,4.09900085588292,1.22052801702326,-3.98991598708069
1.19557851340821,4.09940115471275,1.21970040926652,-3.99044236787814
1.19448117012007,4.09928128015603,1.21876797911817,-3.99057903444342
1.19361539952536,4.09916407126852,1.21801597127316,-3.99038294021398
1.19213220562128,4.09947138183397,1.2168557513408,-3.99043422938241
1.19103474277033,4.09999756840199,1.2154544506746,-3.99068549321318
1.19049980579222,4.10043548449659,1.21396172836295,-3.99024843132104
1.18919926109509,4.10011274643184,1.21258159798217,-3.99053349302392
1.1882410483566,4.10045435206242,1.21181221971481,-3.99043028873274
1.18715935367483,4.10071752476536,1.21097650306832,-3.99021685197442
1.18668997652311,4.10107655713176,1.21023069967207,-3.99042822336875
1.18564597208019,4.10169606378518,1.20927983053433,-3.99028602750744
1.18520090083382,4.10211088682989,1.20774574618593,-3.99015366589943
1.18424233746545,4.10218031066321,1.20720136129168,-3.99045153568688
1.18405035799176,4.10178865054226,1.20606782431272,-3.99040456461727
1.18310037656272,4.10217570223007,1.20558380003136,-3.98992898973027
1.18233361313973,4.10256388878877,1.20417186532776,-3.99016997685606
1.1818597616171,4.10226068013077,1.20307830139706,-3.99088635106467
1.18097965283695,4.10259053751872,1.20168415456055,-3.99091354411772
1.18012456635253,4.10304881105215,1.20025245513118,-3.99104964594164
1.17902796771448,4.1031507933339,1.19927626538121,-3.99139034730253
1.17825039584399,4.10351401098602,1.19780849517058,-3.99144295214383
1.17728288858168,4.10392276214907,1.19705397576732,-3.99168697186432
1.17624921898303,4.10414041066039,1.19606379544363,-3.99185058104742
1.17536182793224,4.10385926994269,1.19474029315127,-3.99176972039422
1.1742526143364,4.10347860080834,1.19350609811179,-3.9919279977032
1.1734342414352,4.10340665982093,1.19271177053307,-3.99206141614947
1.17240109369314,4.10328223190154,1.19188445615614,-3.99218789156686
1.17169516760554,4.10376131955104,1.19080001332151,-3.99211276987177
1.17074935398306,4.103592237713,1.1896566036287,-3.99219317714367
1.17017980351635,4.10360642248967,1.18855029998798,-3.9923028052517
1.16931851001622,4.10366542854859,1.18772838148022,-3.99286719236313
1.16889490536975,4.10377867272445,1.18691348540036,-3.99314365718604
1.16821691487515,4.10408171449423,1.18578643100727,-3.99365938578999
1.16690479083231,4.10415404712266,1.18502849867401,-3.9937783740418
1.16593964684839,4.10457739074541,1.18396343241746,-3.99386909607793
1.16504025794919,4.10486217388559,1.18262528424158,-3.99382141196991
1.16384526280639,4.10535476715039,1.18171397649686,-3.99440333974912
1.16277611606325,4.10530170136504,1.17999352714803,-3.99428346754909
1.16188935157613,4.10580463045461,1.17931820555939,-3.99431017376739
1.16117215447724,4.10606014236119,1.17815094569818,-3.99395126109616
1.16007311256893,4.10573778007401,1.17708762743309,-3.99357987975394
1.15876091798844,4.10628953470735,1.17588287405439,-3.99312975591808
1.15801281740453,4.10628314141002,1.17508899361721,-3.9935615487958
1.15715069509585,4.10629774591052,1.1738622861302,-3.99363139321682
1.15615658635218,4.10662747263508,1.17271357690809,-3.99380846558378
1.15519405108084,4.1072733002174,1.17158269171743,-3.99370802974466
1.15440271012661,4.10739691658553,1.17101047818727,-3.9939052848427
1.15371398740156,4.10729278529888,1.1704233323776,-3.99417087569541
1.15327196024854,4.10726637934169,1.16944636403641,-3.9937573407961
1.15233669679205,4.10762621249116,1.16830466402196,-3.9939048289954
1.15207663639565,4.10850126844912,1.16665036019707,-3.99366747071022
1.1510805740396,4.10810522785253,1.16571442808461,-3.99355935213214
1.15016399766556,4.1081112544532,1.16498579342874,-3.99373696979448
1.14940640864293,4.10800855629451,1.1635964794144,-3.99429282835933
1.14847061225396,4.10840413691648,1.16301160302921,-3.99445978962618
1.14752839051246,4.10879695728678,1.16193868887369,-3.99435337681772
1.14671805123989,4.10881587070336,1.1609594541142,-3.99425944853287
1.14580097672048,4.10874483139978,1.16072131965059,-3.99432236623614
1.14512246384232,4.10915316254104,1.15951062763636,-3.9947359673645
1.14445768955485,4.10917722605965,1.1587703959523,-3.99509266256321
1.14363729239058,4.10905315974665,1.15756878873153,-3.99514171503813
1.14256195557712,4.10946129708795,1.1565398659633,-3.99499570756726
1.14196028495361,4.10935427055704,1.1556791198918,-3.99488381618424
1.14104446751038,4.10955846642242,1.15408042784677,-3.9951438570946
1.13991879980832,4.10999093162351,1.15282868843142,-3.99487536715664
1.13932819898954,4.10977921615412,1.15155847474654,-3.99486105312498
1.13917252321304,4.11010198599612,1.15031100298754,-3.99543046629194
1.1383381515225,4.11011380014352,1.14977766970219,-3.99576884367677
1.13692697300502,4.11023140184867,1.14908169625261,-3.99573118231118
1.13558293038122,4.1103185860168,1.14808175568974,-3.99595828877742
1.13496996892478,4.11012272277009,1.14711064039725,-3.99626433944125
1.13438040440243,4.10990636639765,1.14633292948077,-3.99615565421954
1.13324614881244,4.10988435575348,1.14542994248617,-3.99620636321711
1.13212372149814,4.10992975993539,1.14429462319361,-3.9964038798331
1.13101000316855,4.10986656487825,1.14323501661314,-3.99685630008727
1.1300183096741,4.10974339580445,1.14244946939771,-3.99674658763144
1.12906711519192,4.11053868802022,1.14143976523948,-3.99644291381317
1.12847546840085,4.11067237656921,1.14042277593875,-3.99629578192927
1.12787392793041,4.11110822436817,1.13934337283173,-3.99620035857949
1.12705835474843,4.11116352095383,1.13875609330169,-3.99649243587209
1.12575495906306,4.111277233295,1.13789381155355,-3.99682154277363
1.12509961465599,4.11092452571211,1.13672439296964,-3.99700119789383
1.12462864798392,4.11119448411535,1.13580805328751,-3.99680090194348
1.12338785365108,4.11127554461122,1.13521975330309,-3.99725496382685
1.12269540529487,4.11134032362292,1.13411528710521,-3.99719367726551
1.12185361430192,4.11185521950349,1.13296110100901,-3.99726596359869
1.12102567088445,4.11198308042361,1.13244567066927,-3.99707879505239
1.1206466711908,4.11164334691218,1.13169808221886,-3.997170758311
1.11995048605646,4.11171662426004,1.13085976794213,-3.99736770433762
1.11876245935189,4.11205072493721,1.1294012894527,-3.99749831917472
1.11811733491026,4.11194542955654,1.12836207108727,-3.99746473037177
1.11731824455946,4.11186097930422,1.12726485214635,-3.99753974742418
1.11652707289255,4.11195170064487,1.1259144520757,-3.9977104288466
1.11534366265528,4.1119905521534,1.12481597280732,-3.99780694337807
1.11482359829276,4.11162289550935,1.12424238103439,-3.99764626323878
1.11408558924554,4.11163528886177,1.12310180752381,-3.99767225393455
1.11328733411869,4.11122289968637,1.12221256453745,-3.99782950095636
1.11281874509641,4.11101712359774,1.12118343743951,-3.99779438456982
1.11232605578343,4.11142209476856,1.12022890573705,-3.9977627424305
1.11100085211964,4.11192374923339,1.11912668847028,-3.99780536152828
1.11002898441708,4.11216499703955,1.11798682160284,-3.99796628325173
1.10928780906953,4.11229984648256,1.11708014308211,-3.99810593441373
1.10882525608535,4.11240289657357,1.11618747482234,-3.99819378756559
1.1078782806952,4.11229437924227,1.11551870478264,-3.99833593878491
1.10711245892154,4.11250631652755,1.11429778989246,-3.99837298284486
1.10675676014112,4.11307709835233,1.11345070774517,-3.99811686070328
1.10594395410528,4.11267228142643,1.11259405275615,-3.99878750800076
1.10453955944178,4.11275251695998,1.11169576738767,-3.9987023120086
1.10339342722615,4.11291969113991,1.11079087902327,-3.99867307301029
1.10291701615672,4.11241844912048,1.10972584081344,-3.99901862902544
1.10190118949619,4.11213441415671,1.10871084161977,-3.99875509111967
1.10093113996871,4.11257730380028,1.10801699218296,-3.99885075117274
1.09976882840428,4.11235067516452,1.10700640816478,-3.99894742592003
1.09874900378191,4.11272221198538,1.10587541530585,-3.99899214423934
1.09790590558739,4.11293402017836,1.1049921954053,-3.99891998742144
1.09678636296351,4.11317765795403,1.10415420770316,-3.9991640713149
1.09588614149403,4.11310877894901,1.10383434269017,-3.99926184804448
1.09498750898469,4.11295805647428,1.10268655438137,-3.99952475293608
1.09387584454748,4.11296176259724,1.10162918799078,-3.99897133868262
1.09245495842102,4.11285661230257,1.10094964327489,-3.99898993165918
1.09172652905392,4.1131832424058,1.10015974084639,-3.99870883280485
1.09112444784048,4.11330193213473,1.09890719133555,-3.99882142925207
1.09033816231949,4.1136539900444,1.09770087146515,-3.99853616472101
1.08991624536336,4.11383596268833,1.09641908056253,-3.99893475011676
1.08935721148993,4.11370329509922,1.09571489710336,-3.99896820996606
1.08844003405314,4.11399848330597,1.09479347143008,-3.99948243321525
1.08711379962371,4.11412200820834,1.09400882360974,-3.99966393135945
1.08646762340764,4.11446497082282,1.09346417083909,-3.99982391916807
1.08504946511293,4.11411659513185,1.0923406463307,-3.99970182121532
1.08400380362847,4.11419314686102,1.09117817552208,-4.00010105605348
1.08337540805455,4.11410662289327,1.09014347739693,-4.00015985204247
1.08231939440348,4.11402481028265,1.08935330144896,-4.00032721541928
1.08137846203,4.11376104430826,1.08843474778746,-4.00051353090413
1.08038117287264,4.11385412527022,1.08713758673572,-4.00051224028588
1.07972301253138,4.11386249667757,1.08604948397898,-4.00097162978705
1.07881219936408,4.11335669126272,1.08515098876789,-4.00104753009469
1.07792392411854,4.11343301657022,1.08374512194908,-4.00082865997041
1.07723638835737,4.11366475084244,1.08300551258446,-4.00065838381886
1.07634310434569,4.1138845322101,1.08248719170775,-4.00025135791903
1.07578206686127,4.1140443393147,1.08119654165323,-4.00052221853514
1.07505091412606,4.11359243548419,1.08026336046729,-4.00052894380501
1.07423712228811,4.11379867637638,1.07946621797358,-4.00021995599656
1.07274128750239,4.11405460602962,1.07872892614038,-4.00012895852208
1.07203205152279,4.11474784776628,1.07844584455917,-4.00072620439688
1.07096107423826,4.11491655829315,1.07742971564471,-4.000644248959
1.07030617475858,4.11462493012337,1.07682423831276,-4.00055815432483
1.06960649238088,4.11450959491021,1.076022081098,-4.00082333477164
1.06924952498692,4.11446003071553,1.07512108541294,-4.00118171877466
1.06824475785419,4.11456195014599,1.0741547276728,-4.000956494499
1.06779952468659,4.11438660665428,1.07311066417498,-4.00096388750826
1.06691103074424,4.11482464956795,1.07206257867301,-4.00098373760475
1.0662070832582,4.1146082343167,1.07142290555831,-4.00122583537388
1.0649270870737,4.11452927783263,1.07033593770164,-4.00156344088218
1.06440941258399,4.1145722126803,1.06939852883762,-4.00157731932671
1.0634077259572,4.11420011606396,1.06850061274024,-4.00176334623991
1.06280029677823,4.11404119045925,1.06756748184158,-4.00192381725026
1.06180813667887,4.11432128724846,1.06671687579157,-4.00182743265074
1.0608902977933,4.11433463447772,1.06576038320352,-4.00192810273713
1.06024048255467,4.11475668360653,1.06505377033803,-4.0013945346998
1.05941308089382,4.1146296533897,1.06427533329496,-4.00149293770683
1.05885364234237,4.11477581627016,1.06316048036217,-4.00179728598795
1.05787968901079,4.11468186691786,1.06237122124402,-4.00166755023757
1.0564808117257,4.11471970417014,1.06145507904495,-4.00176603717905
1.05583480464006,4.11506644325579,1.06028435002,-4.00166222265058
1.05488965224963,4.11560355534845,1.05929916568967,-4.00117358248867
1.05443669207228,4.11552375162153,1.05831830830688,-4.00128080677227
1.05374571368409,4.1152141489123,1.05725566036923,-4.00115535164692
1.05359106979883,4.11501786329245,1.05641321190727,-4.00098713923533
1.05294758759155,4.11552853125167,1.05557669124657,-4.00070342169435
1.0522926906071,4.1155446730534,1.0546894755953,-4.00109003946762
1.05099578700581,4.11553325499112,1.05326079692338,-4.00141293859209
1.0500976814324,4.11589812844693,1.05204148547925,-4.00171221557439
1.04923256245882,4.1163787365503,1.05115516037727,-4.00180770382774
1.04823730278923,4.116280549025,1.05043952629015,-4.00207922003927
1.04719443620148,4.11606424404018,1.04948190406694,-4.002271312922
1.04660662659135,4.11619660629678,1.04821985537283,-4.00254136261263
1.04595123585084,4.11670568009344,1.04775883457007,-4.00210746492808
1.04546876812677,4.11693198245902,1.04647417286213,-4.0021363831338
1.04446797342174,4.11656035302883,1.04576431819572,-4.0022588954655
1.04383264830582,4.11632962581299,1.04533620739769,-4.00230446195296
1.04300900340199,4.1162904217473,1.04460472017435,-4.00232821118718
1.04186621147052,4.11675021896184,1.04356093984944,-4.00179033789149
1.04107116111872,4.11699797408702,1.042946496289,-4.00157986767615
1.03932295256689,4.11670770633453,1.04209055937243,-4.00145126363222
1.03857874366571,4.11674307357948,1.04111615265968,-4.00144173348326
1.03776873081434,4.11678858157038,1.03995879441945,-4.00169661698615
1.03727887815151,4.11691640188118,1.03886103419043,-4.00156863602119
1.03622587334469,4.11709950848373,1.03792516398898,-4.00158021331896
1.03547948077101,4.11721128185973,1.03709607284098,-4.00171810567726
1.03467239530868,4.11746177443908,1.03646856182034,-4.00198951533096
1.03369505574279,4.11768076494149,1.03593051629643,-4.00257741168433
1.03286254189232,4.11771654233788,1.03506008362334,-4.00274826214107
1.03206513107701,4.11773881418248,1.03394818692286,-4.00252284817839
1.03140221534172,4.11789246489118,1.03292346604047,-4.00239834241049
1.03053056625939,4.1180386970847,1.03208817211208,-4.0024958304043
1.02938927648764,4.11792500754757,1.03186613464631,-4.00266168682938
1.02929437167306,4.11773172035619,1.03105959545208,-4.00217976123653
1.02834085772828,4.11772349772427,1.03019440282063,-4.00216839871942
1.0273758295604,4.11804960213012,1.02912477240833,-4.00275657598046
1.02662755903227,4.11812226815813,1.02861823551073,-4.00271598180142
1.02599323367731,4.11841840663064,1.02785826976749,-4.00271826450448
1.02531487470032,4.11824958154729,1.02718366923072,-4.00318872591578
1.02401420305326,4.11826260419409,1.02639947284486,-4.00316381892175
1.02283825337362,4.11827704312622,1.02589572980268,-4.00334467243472
1.02188901503079,4.11778939359329,1.02485609054809,-4.00330477926382
1.02123577931157,4.1177659566612,1.02408174393454,-4.00341160131137
1.02048714209159,4.11754568784598,1.02340710208631,-4.0036651597527
1.01949755887291,4.11748572879059,1.02193512889145,-4.00400425750501
1.01909624401096,4.11768846329507,1.02073741973193,-4.00376935902659
1.01889547550324,4.11758164523533,1.01991522296811,-4.00366373482451
1.01793268776579,4.11791171651294,1.01902088819164,-4.00371179668196
1.01649650769909,4.11809216859634,1.01788237407005,-4.00366543744028
1.01569098454598,4.11780660741727,1.01696441726173,-4.00391897966739
1.01518053074865,4.11799111978585,1.01586692563653,-4.00376396721896
1.01452258391598,4.11820508626958,1.01490164491466,-4.00367069975694
1.01356100436801,4.11822320733226,1.01378051949878,-4.00378168911099
1.01256660603384,4.11795614942996,1.01266628640104,-4.00386052928513
1.01152073285161,4.11814639785584,1.01162681317158,-4.00432775030258
1.01035485826142,4.11843915729909,1.01073578708385,-4.00386628134483
1.00995594443059,4.11786879896492,1.00982245215002,-4.00392556346629
1.00904965042825,4.11825752228279,1.00898274848962,-4.00384753525039
1.00820663527177,4.11829351610033,1.0086291855339,-4.00402206223402
1.0075652734154,4.11843107217926,1.00830753701411,-4.0039644097765
1.00720305909902,4.11840116917001,1.00722592701491,-4.00414144360456
1.00640646350485,4.11860699987722,1.00655205250375,-4.00421266737767
1.00564111617333,4.11902078168993,1.00526343053041,-4.00394866337859
1.00501099322962,4.11839776603307,1.00452341633252,-4.00411340073342
1.00390222536892,4.11841141915708,1.00335218166805,-4.00451026451605
1.00308922493768,4.118524388038,1.0021425986458,-4.00475562899334
1.00175683418877,4.11850182523382,1.00113483845367,-4.00363507647069
1.00076106260026,4.118458189404,1.00080589597773,-4.00370678697724
1.0002220047864,4.11860266051322,1.00033685315654,-4.00370250548751
0.999325422033429,4.11873069436046,0.999944871841222,-4.0033511267303
0.998562890242094,4.11890044603311,0.998932155656029,-4.00333627983469
0.997849053456769,4.11872223449081,0.997957801887324,-4.0034044793155
0.996991250075731,4.11834893387645,0.99727333634856,-4.00317903872136
0.996394303682331,4.11830355981286,0.996546962756774,-4.00316681931078
0.996058213609236,4.11874622509057,0.995885906150534,-4.00261636352782
0.995299225766611,4.11827322094957,0.994810455597414,-4.00283294765811
0.994107074446311,4.11842938897866,0.994034425971619,-4.00238701713308
0.992996994325296,4.11868093667681,0.992926112291359,-4.0022960281311
0.991843992175225,4.11795088741082,0.991960056796355,-4.00241597971692
0.991366690064277,4.11820980234002,0.991308028061201,-4.00251350697481
0.990549943887265,4.118122944398,0.990347507921827,-4.00267006092809
0.9897225941056,4.11837157516961,0.989399305160849,-4.00267556969445
0.988891895577265,4.11826410307546,0.989335417057116,-4.00235252566436
0.988135689816953,4.11871566220624,0.988584470280636,-4.00196012366219
0.987100109548146,4.1188796756333,0.987911896720372,-4.00158979275218
0.986125190976695,4.11938709203475,0.986966954093079,-4.00189035370316
0.985560223738579,4.1196594373542,0.985906010769197,-4.00209278496267
0.985054639428104,4.11996752907634,0.984940172897064,-4.00244125772052
0.98454627690918,4.11958576824076,0.98386505237369,-4.0023846780909
0.983351204879309,4.11949154441758,0.983505072086797,-4.00198534411249
0.982783590442358,4.11911237570106,0.982480000315892,-4.00249058893621
0.981992341755894,4.11956921717139,0.981270157860673,-4.00282665489781
0.981260515393169,4.11918736857753,0.980056094062323,-4.0033283185451
0.980709288150927,4.11915785019506,0.979284099536516,-4.00329653843374
0.97965766842553,4.11908090189871,0.978074025979175,-4.00303952039814
0.978861676145205,4.11910998773331,0.977016894642453,-4.00322373970591
0.978238640693315,4.11932970939711,0.975898425139676,-4.00316170922337
0.976745398436523,4.11891147320709,0.975232272009003,-4.00329717779884
0.975884538482403,4.11896106104553,0.974012398361917,-4.00395301686638
0.975150297028131,4.11884043835067,0.973608252685744,-4.00394731692991
0.974282150959462,4.1186582808135,0.97253918715878,-4.00420286121494
0.973038126161268,4.1186527180638,0.971741300583625,-4.00398221549039
0.972672891571144,4.11860510412522,0.970796180461246,-4.00415706724623
0.972270593760347,4.11859759094034,0.969878870943491,-4.00401462933256
0.971383300235495,4.11838597115072,0.969372116740813,-4.0040254005414
0.970207866475839,4.11847538454311,0.968377878683102,-4.00404118730082
0.968962950344914,4.11881043877593,0.967493249084297,-4.00423639396124
0.968441828525199,4.11908270495711,0.966825376008068,-4.00453424820785
0.967455808352372,4.11920129772732,0.965922650493792,-4.00419938337401
0.96618746364224,4.11900592454247,0.965300526778751,-4.00439245748409
0.965074387193511,4.11881136661191,0.964573129323407,-4.00457891712789
0.964226494453666,4.11883406239438,0.963612082985263,-4.00493219161515
0.963483003631714,4.11926786663155,0.96340189734389,-4.00473173709267
0.963289648251627,4.11922100151913,0.962712729958149,-4.00460459153284
0.962213496260076,4.11910236393544,0.962134966138208,-4.00440537784657
0.961103792824766,4.11894105648121,0.961358528403717,-4.00444336196816
0.960124346986658,4.11903323440611,0.960774509412524,-4.00417702333745
0.959175115969419,4.11900511675715,0.959763191595647,-4.00399811429873
0.958222363350591,4.11922835981832,0.959022838234064,-4.00407623686385
0.957736013891632,4.11949762436653,0.957977767356684,-4.00368023045216
0.956959430439128,4.1198681746029,0.957055244390948,-4.0033255523246
0.956057623752471,4.12005940266228,0.955992078680333,-4.00300205321516
0.955103256527042,4.11988244496657,0.955261114698104,-4.0026941102078
0.954489294501669,4.11959514954354,0.954273983274915,-4.00260952087421
0.95345185324823,4.11918181160077,0.953781019609673,-4.0026131106892
0.952725250722831,4.11922518354013,0.952970514930404,-4.00267560832248
0.95246220307684,4.11923629825244,0.952266751713419,-4.00233027667381
0.951952555705054,4.1195152200956,0.952108024073012,-4.00206519449947
0.951046368671815,4.11934323180505,0.951275019356368,-4.00239648030853
0.950387597672908,4.1185955444318,0.950333652886521,-4.00159924203501
0.949451663803035,4.11861959010741,0.949784498993172,-4.00145630908559
0.948585761809972,4.11864035295338,0.949056449644479,-4.00119285671301
0.947719044573743,4.11866048899314,0.947978568455804,-4.00168713218836
0.947223888186805,4.11824576267117,0.947225464556257,-4.00172915246953
0.945951931148084,4.11847630103631,0.946575015202701,-4.00235828603329
0.945447720630393,4.11831135117499,0.945574100578651,-4.00216316045138
0.945100053379047,4.11817021727075,0.944481669092633,-4.00232800791433
0.944553964109424,4.11802986645418,0.94358373024625,-4.00254154370854
0.943665090217256,4.11754725146939,0.942924230055094,-4.00220867243669
0.942500053816639,4.11748815657673,0.942438274945058,-4.00187092299288
0.941414593269045,4.11769514675829,0.941580538572519,-4.00212616634902
0.940479079763544,4.11767081490109,0.940822152851133,-4.0019151799192
0.940157481062403,4.11780624456612,0.939794536506524,-4.00235109184348
0.939549517635477,4.11789438994325,0.938736184803719,-4.00246995313565
0.938819618369029,4.11822444067497,0.937734848498171,-4.00253307815446
0.937899652647676,4.11843849391995,0.936658532708628,-4.00258903624332
0.936876574930896,4.1181874785701,0.935793782254457,-4.00245529858016
0.935882273893599,4.11766661972382,0.935182984846132,-4.00274630152297
0.935168914918194,4.11737538860902,0.934660404527661,-4.00254606936962
0.934246358292866,4.11726535672684,0.933930669458235,-4.00256500608815
0.933647558806486,4.11763659371742,0.93293914759759,-4.0023829546503
0.932966988279885,4.11757280176706,0.931861277531524,-4.00219032640547
0.932069647474238,4.11767049802371,0.931031281315361,-4.00221504865043
0.93142990739727,4.11757962185548,0.930344978552418,-4.00189018479855
0.930601198929479,4.11797966743747,0.929906971158874,-4.00168161310824
0.929299933597011,4.11809404828995,0.928932257821131,-4.00175892423982
0.928265152798647,4.11836571684553,0.92802690310814,-4.00142155169517
0.927374921627627,4.11819959403557,0.927169460628698,-4.00164148465535
0.926863023150852,4.11769474336426,0.926768815582206,-4.00162162230681
0.926561021941327,4.11745895415994,0.925939978875931,-4.00183337834051
0.926202163923855,4.11726142532191,0.924848385184415,-4.00173352792412
0.925706035927061,4.11704414463992,0.924186981810698,-4.00156963227227
0.92484229250718,4.11738580486656,0.923570925604882,-4.00118442428341
0.924015861809865,4.11710118333938,0.922949443728935,-4.0009350462406
0.923218518946052,4.11735696966205,0.922265711347197,-4.00105439893217
0.922467352481019,4.11730980679645,0.921497589965597,-4.00101702210747
0.92160670622675,4.11763006862073,0.920452639301398,-4.00066063176895
0.920532699453123,4.11739308659106,0.91973585556512,-4.00075952893919
0.919498169221717,4.11728394649588,0.918470848108614,-4.00085316994131
0.918697013711153,4.11738734474321,0.917420517926039,-4.00118051478993
0.9178960934815,4.11764863261782,0.91658007676727,-4.0012194466863
0.917169558695548,4.11764128499197,0.915621086811804,-4.00188499447319
0.916592578138176,4.117290222479,0.914888315542545,-4.00177173790733
0.916198736621701,4.11667719069945,0.914213625220709,-4.0017737458964
0.915775618244588,4.11696290652599,0.913482835131706,-4.00116469418997
0.914747009812528,4.11734626333646,0.912143576930024,-4.00051214901397
0.913558704565658,4.11721287306299,0.911464030245401,-4.00054479227765
0.912553248910713,4.1176837682454,0.910170733548744,-4.00095055509678
0.911137653057759,4.11752062078419,0.909350125012862,-4.00079195863103
0.910075378197524,4.11748894460353,0.908761709711919,-4.00031542427521
0.909097273151261,4.11754722317129,0.9077813050017,-4.00040283576826
0.908434676347427,4.11745812721021,0.906789952838208,-4.00065065166003
0.907638550525588,4.11685295292495,0.905697250347884,-4.00038367466882
0.906666771364386,4.1174496409041,0.904647960751816,-4.000407790312
0.90557369980857,4.11774208096118,0.903525832072207,-3.99951750319879
0.905131355462351,4.11784354276426,0.902701244480819,-3.99942087803478
0.904501932065907,4.11796120444407,0.90197488311233,-3.9995576503836
0.903878484049661,4.11843315370135,0.901059920284518,-3.99966172399614
0.903408213637169,4.11852500062664,0.900579238090319,-3.99970679609777
0.902834294917706,4.11851666888804,0.900307140118569,-3.99932460083605
0.902108551639337,4.11852373287136,0.899571809712568,-3.99967870689389
0.900876170180423,4.11871897109183,0.89870551409088,-3.99994683111967
0.900193729344973,4.11846744090977,0.897594569731902,-4.00036274016517
0.899416189439545,4.11831776473781,0.896750313681861,-4.00082565048791
0.898175730132843,4.11814220513772,0.895959763022603,-4.00063348692424
0.896934769235502,4.11793797799117,0.894987392728588,-4.0004776642176
0.895999679354637,4.11798067244275,0.89426297647516,-4.00067345472734
0.894944523468182,4.11787803373928,0.89333545773512,-4.00051813547444
0.893956907509771,4.11749651369387,0.892381229539253,-4.0006248429112
0.893213787170723,4.11765796527452,0.891244293029608,-4.00058371821979
0.892132909824298,4.1177519724346,0.890376243242389,-4.00091020939789
0.891632417220846,4.11737106416859,0.889444302844048,-4.00120831173638
0.890663323531524,4.11761581968324,0.888464660256443,-4.00077360838893
0.8902376792687,4.11760275254259,0.887385747887526,-4.00063218464835
0.889509952857087,4.11707324036243,0.887001512956157,-4.00073816420326
0.888677814522743,4.11748765928306,0.886576736426158,-4.00118273990504
0.888005446125266,4.11715286708635,0.885861052687199,-4.00123406245258
0.887563811594748,4.11722166694581,0.88476044947722,-4.00131517641975
0.886685757098719,4.11733663053408,0.88441300160877,-4.00108199913484
0.885811709033946,4.11717820682642,0.883471832097338,-4.00052818283147
0.885329427784251,4.11688139140962,0.882647163051395,-4.00054491533685
0.884219308645329,4.11644893762707,0.881998790462467,-4.0005702504262
0.883415000920467,4.11593893631947,0.880949680092779,-4.00107118645714
0.88227409305917,4.11581057343292,0.880250205010551,-4.00089808143308
0.881469164962992,4.11565938709373,0.879252658187092,-4.00064171164398
0.880738364855258,4.11580487951796,0.878741742071987,-4.00033236111281
0.879979930140043,4.11526712102877,0.878410854071402,-4.00011953917935
0.879103744762628,4.11494815742341,0.877927439888207,-4.00025500329741
0.878112082216467,4.11489585306417,0.87684115875185,-4.00062946120765
0.877509930786458,4.11470008764567,0.875723964457419,-4.00049096510631
0.87712219292174,4.1142868558096,0.874944107382642,-3.99993288824825
0.876273351313007,4.11416506983634,0.874259163441156,-4.00015580726088
0.875463910090686,4.11419409091483,0.873221103002795,-4.00062102233379
0.874665615750605,4.11396549197221,0.872091834818683,-4.00086149178849
0.874379043617303,4.11419563609398,0.871014587631297,-4.00078326404588
0.873985155563277,4.11447841333287,0.870690427870611,-4.00048029464424
0.873188934691795,4.11444079612641,0.869773337060808,-4.00012845610881
0.872390548818798,4.11438464386031,0.868365484467395,-4.00030785825538
0.872009167272077,4.11427478881272,0.86752093628866,-4.00006482197789
0.870967564554001,4.11408389324029,0.867125275641651,-3.99996218591345
0.869807748906166,4.11364212571533,0.866816899718934,-3.99968814010977
0.868810124382533,4.11324595297605,0.866024178991416,-3.99935107629397
0.868154318775342,4.11328015456874,0.865300767850067,-3.99924052095966
0.867640077226636,4.11321739050203,0.864603191501296,-3.99908081054787
0.866714106293933,4.11316971121967,0.86351607505699,-3.99897707878789
0.866148133170168,4.11300469595789,0.862741337976436,-3.99875867799895
0.865101679657039,4.11300006013948,0.862277713484594,-3.9987056929695
0.864518821621336,4.11230391656287,0.861823472636738,-3.99860099447482
0.863442243146446,4.11197788472515,0.861306262114495,-3.99830064989292
0.862730815453776,4.11171106308253,0.860732334318994,-3.99805915652239
0.862043571965789,4.11190492145653,0.860052552570991,-3.99748825768178
0.861203743725667,4.11153538367407,0.859269903972178,-3.99740917479251
0.860174340733554,4.11164103355884,0.858101564446009,-3.99723041489033
0.859177079801563,4.11100060475284,0.85690319736334,-3.9973909907618
0.85817991177679,4.1106012347463,0.855796199728014,-3.99721414969534
0.857324822119056,4.11043883565166,0.854851087222895,-3.99706715492875
0.856926250831018,4.10975124629821,0.853536990864185,-3.99693066292958
0.856756954673391,4.10931008171834,0.853046827773484,-3.99665447400098
0.856200650703829,4.10937074819048,0.852573736646767,-3.99634373402999
0.855837595158263,4.10920860012244,0.851675090561673,-3.99625146624027
0.854870859669691,4.10935821487889,0.850600906560017,-3.99632074596188
0.854118239717934,4.10970811368523,0.849654325736249,-3.99598058597722
0.85340857580369,4.1098014969846,0.849645317164564,-3.99641666494661
0.852451830765483,4.10965713292445,0.849130357740785,-3.99633081334876
0.851734071230395,4.1096733280822,0.848284164491353,-3.99624887943477
0.850693555931925,4.11011377225717,0.846910209961614,-3.9967603996938
0.850195029568938,4.10988079939188,0.846439926117254,-3.99654085578458
0.849711486827619,4.1097202580751,0.84560257950968,-3.99671937911656
0.848850142162843,4.10989688402447,0.844723102202343,-3.99676504937671
0.847584054706653,4.10966666397058,0.843722045390764,-3.99654528143421
0.846532462466623,4.10927398108977,0.842788867901782,-3.99623280236784
0.845893841519395,4.10952604864273,0.842084625982718,-3.99621137380387
0.844783623617328,4.10920728997157,0.840849639114376,-3.99622172192944
0.844018651001427,4.1097601279835,0.839857181733852,-3.99639913113437
0.843182505467857,4.1094744384734,0.838861420437918,-3.9962260560137
0.842329120369502,4.10910680120945,0.838554582770326,-3.99615964254681
0.841496047350271,4.10928088415521,0.837512234478766,-3.99602397544176
0.840710420850292,4.10906467935961,0.836723161446533,-3.9962034150417
0.84029416800526,4.10928712868994,0.836180209977513,-3.99640860478819
0.839656114103374,4.10885869010093,0.83478834672557,-3.99645410671738
0.838812873381513,4.10916044737053,0.833876258308976,-3.99641085326837
0.838358602270261,4.1091507544058,0.832757486074575,-3.99654569437693
0.837788976742449,4.10921747967722,0.832002392973319,-3.99606416497498
0.837095469545964,4.10952623766722,0.830991855819315,-3.99571942957618
0.836610835358787,4.10954862716696,0.830274170081848,-3.9953279927405
0.836258256118026,4.10945482186524,0.829553654003124,-3.99511719818324
0.835596738473755,4.10941407899459,0.828683664002849,-3.99503004395162
0.835027477526123,4.10896769252733,0.828179678204218,-3.99491047645372
0.834457935908401,4.10901376635159,0.827687097359384,-3.99464749258675
0.833850295260211,4.10925474236165,0.826817353985862,-3.9944958714587
0.833031959383603,4.10914234811662,0.826512380196172,-3.99426679397536
0.831900463343493,4.1089830690584,0.825355075902845,-3.99414028137507
0.831070165396975,4.10891213869164,0.824072426029194,-3.99394438697525
0.830175923084632,4.10850621193437,0.823857830398003,-3.9936771515632
0.829053861227966,4.10795560514169,0.823197258478032,-3.99360549195332
0.828563918543112,4.10803905176521,0.822361316798664,-3.99322201325976
0.827557204270762,4.10810417093373,0.821618969988863,-3.99312585603661
0.826884785570565,4.10833209440901,0.820830494535198,-3.99322015122912
0.825799766849178,4.10778971283617,0.82016522012702,-3.99327703036471
0.824940022315334,4.10829092463293,0.819497037216823,-3.99303092620792
0.824510079072656,4.10837531929935,0.8187362557755,-3.99324512642074
0.824268337337617,4.10784108310648,0.817816189315403,-3.9930879522882
0.823373032677934,4.10742255241161,0.817105592007077,-3.99299589267026
0.822835919020302,4.10781134061503,0.815915774556757,-3.99291562255773
0.822129400617521,4.10740751146058,0.815423470766176,-3.99303486602045
0.821575024027482,4.10742077254597,0.814781219352245,-3.99276164833562
0.821167944195126,4.10740112809155,0.813837298982713,-3.99256500443363
0.82066060215854,4.10745825809174,0.812805767733222,-3.99246688500381
0.819983142429735,4.10697962355336,0.81172051912763,-3.99214755910859
0.819608051503649,4.10734779746902,0.811526615224639,-3.99173962429117
0.819398825120931,4.10749833129641,0.810809571307014,-3.99127633738626
0.818305583590737,4.1074048664395,0.809771498529814,-3.99138117432432
0.817372658229618,4.10719309398035,0.809069603643204,-3.99123909247684
0.816339647823705,4.10730407731339,0.808471559756725,-3.99131091559335
0.81548437041555,4.10773038579874,0.807926914211698,-3.99094180557694
0.814974376540483,4.10780996744388,0.807175669981203,-3.99064270239306
0.814130614981378,4.10749597633612,0.806169093588342,-3.99003246070838
0.812871710260091,4.10776133172762,0.805484311825377,-3.98982631379132
0.811883206919519,4.10777446219843,0.80506434276526,-3.98985407378574
0.81102712924089,4.10788119244875,0.804721288928098,-3.98992366242703
0.81099076591689,4.10786352793638,0.803954365233044,-3.99000033554362
0.810329193266759,4.10767717865626,0.802309917402751,-3.98988015546755
0.80978102791779,4.10773431526932,0.80150532889852,-3.98973646994304
0.809148015805264,4.10731865296188,0.800378101264172,-3.98944153927165
0.808949013664245,4.10737869969642,0.79976643621267,-3.98911458435334
0.807978031023482,4.10725917234655,0.798952228624007,-3.98925116528549
0.807270667361669,4.10685709603444,0.798165146106193,-3.98896662349333
0.806487408568888,4.10687608884621,0.797946130307873,-3.98901190211554
0.805813385214668,4.10696627219203,0.79762889311363,-3.98879829277134
0.805358077993407,4.10650585901093,0.796651791565237,-3.98839884126338
0.804763693066845,4.1066060578883,0.796003307946718,-3.98852732007697
0.803714096976648,4.10683864978982,0.795478977102107,-3.9885474300617
0.803192016617566,4.10656275355602,0.794427982551808,-3.98833629690691
0.802636873364998,4.1059085222764,0.793823078535173,-3.98829357741188
0.801534074900355,4.10568190353957,0.792792073221447,-3.98853147875862
0.800979737089768,4.10574913649328,0.791911510719198,-3.98793535092021
0.799950914203469,4.10570959664411,0.791455927168077,-3.98792657759161
0.798777034724926,4.10542922731497,0.791417091027169,-3.98809295761462
0.798000018145565,4.10552712425876,0.7906263157508,-3.987832705741
0.797467276664033,4.10579473747478,0.789704287793736,-3.98792740559053
0.796700464232172,4.10602317659754,0.789091523470004,-3.98765487975351
0.795897220041585,4.10561252842349,0.788185845415806,-3.98782080907904
0.795442835324655,4.10503079444085,0.787662276491549,-3.98788468751175
0.795134546405143,4.10476089819923,0.786834951447446,-3.98793974965823
0.794608479178196,4.10447121198568,0.785837528612632,-3.98777172164324
0.793631250219649,4.10468184425255,0.785054438803446,-3.98750915627217
0.79291359551659,4.10431229520843,0.784487093155641,-3.98668461610752
0.792110038179963,4.10408139858805,0.784010786569461,-3.98608505983669
0.791312637116144,4.10403186552741,0.783486150504363,-3.98625480461234
0.791120294039082,4.10358663384236,0.782905063478894,-3.98626639687727
0.790498185181842,4.10321815475731,0.782251651764005,-3.98598557171594
0.7898606421507,4.10316761928984,0.781559866924167,-3.98552837841284
0.789552485012039,4.10296893940346,0.780960609921562,-3.98557326246442
0.788679496180017,4.10269362744492,0.780150785011406,-3.98546422234806
0.787734851563299,4.10263885312712,0.779119996132317,-3.98561454025935
0.787102014587227,4.10217209853119,0.778284077562163,-3.9850207600241
0.786581087933969,4.10168912038365,0.777405252397332,-3.98491276604236
0.78568473926344,4.10203235194159,0.776311902154684,-3.98498050379915
0.784420567234428,4.10184805182314,0.775674626391668,-3.9848652286976
0.783929404950466,4.10186879963309,0.774932198026501,-3.98452749290704
0.782790778319803,4.10190659884405,0.774275546840197,-3.98468725535468
0.781783681463173,4.10151775820137,0.773671313984088,-3.98449223185461
0.781141147229816,4.10162312356071,0.772995014752061,-3.98423699102001
0.78012903885439,4.10170514427911,0.772189238933948,-3.98408774290615
0.779386515071977,4.10165891515365,0.771428147342861,-3.98443077588261
0.778656451479247,4.10127027310226,0.77082291950169,-3.98417186162985
0.778299397465571,4.10101162839684,0.769912142775751,-3.98420780013372
0.777447665837526,4.10097521507726,0.76915199329466,-3.98423869958499
0.776516255203501,4.0999406551235,0.768306492204579,-3.98405739261143
0.775835849439251,4.09977510415838,0.766808835827693,-3.98350236993065
0.775406794300151,4.09963730001179,0.765902225722315,-3.98338009676571
0.774680135777449,4.0998054946508,0.764622561115663,-3.98302298751645
0.774453574291207,4.0995633462597,0.763985128811988,-3.98310259474426
0.773556641534929,4.09943116735905,0.763244705728419,-3.98287824824781
0.772945919485568,4.09880281434177,0.76255996752184,-3.98270008233668
0.772191810758036,4.09862007044947,0.761554347187983,-3.98263930803895
0.771678578040933,4.09837359628249,0.76082886147849,-3.98255633712843
0.77140602897728,4.09824606295765,0.76040199228264,-3.98231284425769
0.770898124575652,4.09783686136003,0.759328376016664,-3.98221714552145
0.77035823445487,4.0976354607631,0.758748104610332,-3.98181547932719
0.769573630404276,4.09766628351471,0.757764522109565,-3.98138149496554
0.769334371668413,4.09768664776551,0.757113528984361,-3.98131311085799
0.76848472305819,4.09735738999332,0.756173563553406,-3.9810257159925
0.767822637698461,4.09685536596366,0.755758129092963,-3.98076141099536
0.766320765587266,4.09650028965873,0.754881979106982,-3.98051649604749
0.765952841683857,4.0961383457805,0.753916343490625,-3.98028782528119
0.764975731858515,4.09633469361031,0.753591912073244,-3.97983231307692
0.764080229680867,4.09624251458814,0.752600245680214,-3.97990067694514
0.762831739088788,4.09576040879661,0.751696107840312,-3.97978293757327
0.762183919812122,4.09562729383349,0.751639909330594,-3.9794634725728
0.761624051997012,4.09503452569296,0.750760640220089,-3.97947796560558
0.761343841427339,4.09438453945634,0.750453519904606,-3.97932172132882
0.760237048098142,4.09468655140398,0.750352465840862,-3.97938499861112
0.759798251121931,4.0943172208228,0.74998209412794,-3.97909283349358
0.759087472880907,4.09371619457565,0.74931637698751,-3.97871129394196
0.758148019468191,4.09328737814366,0.748397823819769,-3.97840694765869
0.757294046636462,4.09324047434464,0.747539624080757,-3.97829784841918
0.756856003623161,4.09308661457693,0.74680144049374,-3.97802303764047
0.756245426802366,4.09267897356833,0.746002067248046,-3.97830388714491
0.754917154025496,4.09271886739161,0.745005106882129,-3.97837958178054
0.754443512026998,4.09222389301996,0.744360634881756,-3.9779832354679
0.753380167074929,4.09181173142621,0.74359827970163,-3.97810683515094
0.752496531712399,4.09157656715913,0.742884116368147,-3.97790564467724
0.75187248986921,4.09169469143669,0.742075492434487,-3.97777600360375
0.751000215711144,4.09185182186264,0.741547906224201,-3.97746817557412
0.749861117014786,4.09160722441825,0.740880272246822,-3.97731103413572
0.749357783338855,4.091500058763,0.73970746319367,-3.97697152756286
0.749089641554934,4.09093441769421,0.739115118296795,-3.97693715431228
0.748360407834116,4.09033817111124,0.738390341271549,-3.97673632035141
0.747507036610281,4.0901798714767,0.737401780153096,-3.9761244569095
0.747279438008973,4.08974952997629,0.736675518240043,-3.97567593056807
0.74677830272861,4.08942599115186,0.735734956362186,-3.97531728869321
0.745775633373282,4.08913334598625,0.734867669228058,-3.97522548444464
0.745115894122493,4.08898602434919,0.73473518115417,-3.97483502947518
0.744331915447919,4.0885910145283,0.733817729717746,-3.97481914276854
0.743882110526394,4.08798864662851,0.733100997422865,-3.97491300720066
0.742377885942993,4.08780181899984,0.731795052976684,-3.97474537016404
0.74182226598644,4.08730152231209,0.731082983952997,-3.97464352514453
0.740870795521232,4.08722498422939,0.72989901089311,-3.97431518442639
0.740282001096114,4.08747685049416,0.729209543743602,-3.97438790613665
0.739184181553243,4.08748465596058,0.728661339262249,-3.97423137161782
0.738356434658774,4.08705336753393,0.7281815659007,-3.97471333185481
0.737136949342713,4.08635164720258,0.727960709591201,-3.974448019389
0.736579872247267,4.08628029193551,0.727291566844855,-3.97414316012142
0.735810369666021,4.08653761018608,0.726545312540922,-3.97348512890494
0.735058980861856,4.08623698134579,0.725818391220604,-3.97291093230918
0.734606823621345,4.0859448003076,0.725356864107345,-3.97255338754195
0.734289522620813,4.08562569929076,0.724453736914749,-3.97246911264636
0.733439988276761,4.08512755390757,0.723988289982289,-3.97186475300434
0.733105255635022,4.08482186443573,0.723249855287335,-3.97178929515109
0.732663223672466,4.08468801450604,0.722678108911841,-3.97136498349485
0.731996890313219,4.08431909167925,0.721985824383994,-3.97128026481039
0.731100715581238,4.08404535367096,0.721061489477486,-3.97090737017004
0.730408556304308,4.08364165922453,0.720086817447618,-3.9707100771591
0.730169773786537,4.08321948228597,0.719783333760209,-3.97061270545714
0.729429136580992,4.08324107676637,0.719244764775809,-3.97012744098885
0.728696067839489,4.08268151363695,0.71849362761425,-3.969893939013
0.727817306008805,4.0831910328092,0.717960336558375,-3.96874587362299
0.72736949572573,4.08245880590836,0.717478205163128,-3.96847017177438
0.726586331738586,4.08175192091571,0.716783479693858,-3.96859523682343
0.72569588038156,4.08150043196907,0.716475552095171,-3.9681633820921
0.724917806414859,4.08138365341181,0.716070637541045,-3.9682047714087
0.723943545124155,4.08104103053732,0.715074812117789,-3.9671857745394
0.7231539815768,4.08086384378982,0.713815867544216,-3.96657826891983
0.722565824374049,4.08077780367996,0.712760989084196,-3.96637680146794
0.721963354552305,4.08060618897934,0.711781869394852,-3.96559880861861
0.720713221587729,4.08075168076492,0.711489529055164,-3.96534059984319
0.719554981701725,4.08084075841068,0.710791820715615,-3.96524352350459
0.71882525412651,4.08081101194605,0.71040165825392,-3.96508817862087
0.718357059798829,4.08109002107726,0.709570641862628,-3.96447882361258
0.718012877629421,4.08051250557299,0.70866612480001,-3.96409864868708
0.71735205914633,4.08052152866068,0.707992842280013,-3.96352861146943
0.716762016812674,4.08001562438377,0.707140684680902,-3.96325245180418
0.7160601376194,4.07979063702302,0.706374611817794,-3.96281187228748
0.715249303344989,4.07926417460573,0.705348847356492,-3.96252016880116
0.714148307377641,4.07967014813637,0.704981744231993,-3.96226047099999
0.713439899892997,4.07967090404047,0.704415895381734,-3.96204308720681
0.712630794429239,4.07904864673101,0.703928614818053,-3.9620561497018
0.711940091052207,4.07877685538232,0.703594798414025,-3.9620732716535
0.710993357054357,4.07905488771066,0.702776611195341,-3.96222564612709
0.709922388121298,4.07859560824183,0.701977674523414,-3.96195367438974
0.709690961273832,4.07846027190823,0.701524260617532,-3.96127585343903
0.709435928585448,4.07795803491106,0.700471536031572,-3.9610080786335
0.708393059727789,4.07783713540158,0.699432954127912,-3.96096230081137
0.707732929736765,4.07730325688027,0.698818671603059,-3.96093626241846
0.707194877522381,4.07742738848341,0.697987785313658,-3.96054070814365
0.706541571657206,4.07699878976228,0.697602966682756,-3.96015539858564
0.70533127980396,4.0765926543097,0.697001568629718,-3.95959195809343
0.704378907775578,4.07625005375521,0.696248004269623,-3.95954651473919
0.703422193608051,4.07612322071029,0.695421369327783,-3.95886321014609
0.702219562197067,4.07592671356936,0.694860251187321,-3.9590674344452
0.701349096348465,4.07534880686732,0.694234785716321,-3.95881091762789
0.70115167567739,4.07451789164225,0.693688736606832,-3.95822511767333
0.700614636784806,4.07435565654727,0.693170843140745,-3.95816057427824
0.700304512545861,4.07433631266124,0.692654873112589,-3.95744193854651
0.699458643053386,4.07443369424481,0.69165906610251,-3.9575245050358
0.698319111476788,4.07417960069479,0.690496455382843,-3.95729338561831
0.697378477037998,4.07419027534717,0.690102917769891,-3.95709287833344
0.696731928760707,4.07426374603998,0.689254429119748,-3.95677840239243
0.6953639478969,4.07400215975391,0.688573125850757,-3.95668775539388
0.694666325301591,4.07359241622792,0.687721207459641,-3.95641056827503
0.694318443025868,4.07369862515509,0.686887706016486,-3.95617204248023
0.693919960539122,4.07381295297223,0.686585325707585,-3.95599619375134
0.69397067665247,4.07354083286178,0.685938408455876,-3.95581240047354
0.693401780456009,4.07323445355273,0.685039336857593,-3.95530297930493
0.692970839640588,4.07245559475506,0.684103208752745,-3.95458567344047
0.692439962825623,4.07239289767954,0.683454674497746,-3.95414575082294
0.691514752651493,4.07207583049704,0.682564758738908,-3.95434842842514
0.690271259412061,4.07209504134871,0.681648517885261,-3.9539319049184
0.689332167207947,4.07180264641546,0.681142863239252,-3.95332562382324
0.688955135895456,4.0715761108108,0.680344875242382,-3.95320752502542
0.68843303166974,4.071293062398,0.67965149262581,-3.95279322500865
0.687348583148521,4.0707649653469,0.678778479484203,-3.95257214991381
0.68678485573214,4.07047745197626,0.678248170332499,-3.95226545456973
0.685601919604729,4.07020479309485,0.677701559415707,-3.95203633456707
0.685161068077949,4.07001241227078,0.676784431493255,-3.95167652280402
0.684525433387211,4.06993954866993,0.675838693288407,-3.95167714244531
0.684294962329894,4.06917451642719,0.674958126119392,-3.95126351196713
0.683486723056491,4.06875407762924,0.674233558057567,-3.95075687141235
0.683031723466188,4.06808776319609,0.67378636980377,-3.95058780612001
0.682173826811737,4.06803329350734,0.673041614586766,-3.95025449426089
0.681123535509845,4.06786032828427,0.672376999071794,-3.95010947629788
0.680395459439936,4.06753756865526,0.671674888368557,-3.94993037201728
0.679785097097304,4.06705738346456,0.670826794865296,-3.94982201164318
0.679193747560957,4.06691710797137,0.670304575045076,-3.94950108833034
0.677953011683347,4.06672171293718,0.669469491672388,-3.94942173967923
0.677151852855133,4.06637081184788,0.668670841278019,-3.94923964184835
0.676324196660111,4.06620873567964,0.667894717249323,-3.94897164312827
0.675737019424664,4.06580913148209,0.667141487841885,-3.94867672053607
0.674655786636732,4.06531548303197,0.666078427668262,-3.94855916434904
0.674320565991385,4.06475566280951,0.665484646984623,-3.94809481566882
0.673564306061359,4.06447439390358,0.664763649995113,-3.94766739009584
0.673430178471838,4.06443121691413,0.664151036325134,-3.94737843062449
0.672460949609356,4.06440975429152,0.663837029406076,-3.94702706811728
0.671830364478576,4.06399404630278,0.663212352126177,-3.94672747524069
0.671163123925251,4.06375239755296,0.662310165886706,-3.94646235482187
0.670527871206801,4.06386799512953,0.661664486674538,-3.94608476386065
0.670068526541496,4.06401983857381,0.660907432851998,-3.94542864488317
0.669555406836927,4.06415897555461,0.660115086056901,-3.94526872952494
0.669005442806132,4.06396310524438,0.659511715590656,-3.94500593698912
0.66804734675355,4.06329199076345,0.659366620270859,-3.94487583372832
0.667318868733839,4.06277010156039,0.658377768173165,-3.94389303661981
0.666839954741395,4.06229989329199,0.657472191776723,-3.94357457214203
0.666529224935787,4.06168492730586,0.656786501876781,-3.94353769572802
0.665833850670904,4.06137309265101,0.655819273645576,-3.94314178395848
0.665086793971193,4.0611672659116,0.655453301526617,-3.94307492591801
0.664640562419168,4.06018803560891,0.654786355145542,-3.94313965876998
0.664242814993417,4.06053665540623,0.653716943248513,-3.9429018652546
0.663457579543593,4.06003183538786,0.652875890693402,-3.94277260960485
0.66259622964566,4.05988598133913,0.652093268870385,-3.9427069140406
0.661904839129614,4.05965379934724,0.651859289846279,-3.94240783034886
0.660549749424008,4.05942029295967,0.651252971454724,-3.94244373178489
0.659804383932502,4.05915845538239,0.650589121566781,-3.94219772702685
0.659317265230259,4.05863429063197,0.649782065560218,-3.94186358983522
0.659119624033062,4.05861894198733,0.648635387579934,-3.94130816164558
0.65833949405215,4.05818586294862,0.648004321271283,-3.94083632094313
0.657255509419933,4.05796496746369,0.646948393904762,-3.94043705457934
0.656701894012813,4.05719132336378,0.646229241997393,-3.9398565748868
0.656324473760374,4.05678609008708,0.646121526958131,-3.9395098438652
0.65556338859633,4.05668005966085,0.645188909677146,-3.93894323943139
0.654839553614783,4.05649994012655,0.644955659861965,-3.93847071614104
0.654167413164235,4.05577192562657,0.64459641864212,-3.93788698190857
0.6537751981456,4.05525582352826,0.643687161828007,-3.93762553352557
0.653169639411089,4.0551102285499,0.64290932537082,-3.93774553712771
0.652431997783494,4.05496747736018,0.641781437632644,-3.93710429811606
0.651636251465352,4.05466589084769,0.640962520759495,-3.93685959413482
0.650802728622627,4.05446848666214,0.640432113847185,-3.93676429894268
0.649663975081349,4.05421293816059,0.639619317255162,-3.93633908766587
0.648735780320443,4.05374086709433,0.63941375762364,-3.93619821887336
0.648347793189965,4.0534985352042,0.638856425549202,-3.93588714380649
0.647448223176204,4.05295528675744,0.63785607693253,-3.935425251364
0.646784912428647,4.05286900919827,0.636989928627189,-3.93535136110325
0.645872987231472,4.05256295933258,0.636937003113362,-3.93499038007853
0.645017584816601,4.05180196560479,0.636060522119799,-3.9347793534927
0.644369155969546,4.05109788247188,0.635434240699477,-3.93475909521382
0.644220144825422,4.05099512739436,0.634983005395125,-3.93471596045689
0.643204328232722,4.05080407458966,0.634129522941075,-3.93475601916944
0.64272277014679,4.05021047801275,0.633625779309465,-3.93488729518197
0.641801731631828,4.05004129790622,0.63303947895754,-3.93454943093135
0.641285246395407,4.04970752502011,0.632206145291289,-3.93434958675171
0.640654928420892,4.0499171896398,0.631783734472946,-3.93396195735048
0.639869466488854,4.049326382666,0.630924117048365,-3.933987164034
0.63907437472194,4.04894225731079,0.630542737951403,-3.93369850136845
0.638325848857684,4.04844044859117,0.629668489215498,-3.93355583774052
0.637939624545032,4.04819211950287,0.628414381840281,-3.93297346216848
0.637039878917472,4.0479376621933,0.627952676458929,-3.93263324941744
0.636230685136206,4.04763561031281,0.627498677267613,-3.9323569950408
0.635497006638385,4.04777275886682,0.626698312335016,-3.93185855190306
0.634145580702169,4.04755479055981,0.625905667561169,-3.93100582708922
0.633881799165651,4.04702339831532,0.624965404495027,-3.93047111315078
0.632941360642019,4.0464323066708,0.624461409177873,-3.93015798718322
0.632162946612703,4.0458132011556,0.624095545392784,-3.93000839137264
0.631753642494429,4.04501661587848,0.623789475782033,-3.92980122373963
0.631134027169697,4.04470690120132,0.622908829601012,-3.92979108980873
0.630784682494205,4.04470793478026,0.622370756163315,-3.92958207507284
0.630007264761037,4.04456923717764,0.621884992452095,-3.92903961238537
0.629172758425469,4.04442677800267,0.621179486698204,-3.92838620516301
0.628531895745946,4.04411372439076,0.620719258427822,-3.92821061584013
0.627907739161738,4.04344994408829,0.620353035892709,-3.92775149013291
0.6271682056975,4.04278373943141,0.619780431100947,-3.92711227810613
0.625798078977745,4.04272230386056,0.618861038826378,-3.92707126552872
0.625356445829796,4.04272163354064,0.618306143154888,-3.92689755676301
0.624772588012392,4.04239241955509,0.618049088196109,-3.92604248219589
0.62419908975789,4.04207370869738,0.617312327187341,-3.92619753517436
0.622825875634168,4.04190836505834,0.616908517305096,-3.92600605856278
0.6221308588344,4.04163706915403,0.616178153081534,-3.92611845671425
0.621322914086965,4.0414721378579,0.615323562308091,-3.92561980726143
0.620199068177713,4.04086406408972,0.615025876541212,-3.92557981826064
0.619167799282581,4.03999458080733,0.613787644244191,-3.92535619893382
0.618405042782097,4.04011165808647,0.613092896429521,-3.92525888870746
0.617588376812962,4.03968267386411,0.612415826172266,-3.92484050688629
0.617016670989983,4.03948430620333,0.611739038698599,-3.92410635589382
0.616742242577311,4.03926910797676,0.610775587589205,-3.92368845972918
0.616066007081823,4.03908739616602,0.609834993111862,-3.92361222837787
0.615267806894008,4.03909371151334,0.609027740005639,-3.92347103286308
0.615032830771337,4.03830888523737,0.608773604647638,-3.92267435870004
0.614436786467829,4.03805800148314,0.608033237098563,-3.92261882572948
0.613752717402749,4.03759370456992,0.607479218692781,-3.92156421161796
0.612817191556444,4.03763465456746,0.60647416159011,-3.92070391102152
0.612677271467757,4.03806509410613,0.606026448919266,-3.92017810422549
0.611720625894399,4.03766856703064,0.605484274023291,-3.91986481650961
0.611654455024159,4.03777015288121,0.604558873008704,-3.9193751459776
0.611333632226961,4.03737035992339,0.603627854268805,-3.91934957588776
0.610897524023844,4.03737004710686,0.602829171817589,-3.91847809607941
0.610107588657516,4.03693593574725,0.602157900412178,-3.91800666046447
0.609395955557758,4.03693755945934,0.601590179143663,-3.91770096095133
0.608958367054314,4.03707857812187,0.601091091357661,-3.91773659244419
0.608375306434056,4.03661483938093,0.600114046243186,-3.91720546252748
0.607721654700212,4.03607873559207,0.600072209041873,-3.91656218431149
0.606792264056496,4.03538750798246,0.599686023229465,-3.91637621485829
0.60556517977724,4.0346840394478,0.599016151395634,-3.91639832027102
0.605333849921828,4.03461010040515,0.599292240421813,-3.91643762255837
0.604655727055031,4.034094716155,0.598160940051655,-3.91577696044087
0.603751415242744,4.03391750251067,0.597354404082282,-3.91542032039623
0.602955699082606,4.03304206381615,0.5966641871369,-3.91497659834614
0.601932527830933,4.03274944375144,0.59606223825754,-3.9143689189117
0.600832089596767,4.03259625613845,0.595078980848964,-3.91427862408365
0.600539006596279,4.0320277523213,0.594510103505104,-3.91399211978158
0.600253353339705,4.03190024780412,0.593820944585788,-3.91378622462698
0.599815752583243,4.03173015317797,0.593078218546834,-3.91304838155395
0.599190935408756,4.03180620719124,0.59267887903006,-3.91255328726319
0.598409640347536,4.03179460668108,0.591928351514656,-3.9123678612827
0.597608288061029,4.03144429650631,0.591181343895619,-3.91197971324355
0.597153116563723,4.03132662201465,0.590191854517953,-3.91189859385398
0.59686711524487,4.03028647312891,0.589494067243641,-3.91160794717571
0.596021405948344,4.02999807857474,0.589135392651924,-3.91102414061081
0.595683268343713,4.02897970391782,0.588474714728357,-3.91079662511254
0.595149596044611,4.02875279414768,0.587670240765943,-3.91017784834889
0.594268020994401,4.02806880376626,0.586643510328037,-3.90978395711562
0.593132421838809,4.0277753945139,0.585910575244175,-3.90920885997406
0.592502517359953,4.02744540470232,0.58457728879952,-3.90880285946605
0.592028138603473,4.02727487219389,0.58351549237283,-3.90838291877708
0.591019770373759,4.02668659533517,0.583084400373338,-3.90733646500781
0.590953778868715,4.02578593018829,0.582807794099839,-3.90651947599065
0.590082216268986,4.02569669158458,0.58235900105482,-3.90611965750319
0.589152853675461,4.02559147350119,0.581704805041514,-3.90556030280373
0.58852424114827,4.02539045455613,0.580947822599881,-3.90493133300068
0.587770461672124,4.02474582252708,0.579922938733514,-3.90406765346092
0.587143637022711,4.02463841841592,0.579630412558081,-3.90347871651055
0.586319837703342,4.02426113286814,0.578874296178079,-3.90321222108849
0.585345142895453,4.02376846651973,0.577960040902007,-3.90285813844871
0.58466570464416,4.0229953810149,0.577295667246895,-3.9023580770971
0.583971477529761,4.02223210524328,0.576832351717475,-3.90229319288329
0.583314356674064,4.02161047162399,0.576088948213891,-3.90215197220232
0.582789549745176,4.0217191007194,0.575621710695897,-3.90141299283071
0.582217544701415,4.02151670232231,0.575008345351344,-3.90108654036522
0.581379793512572,4.0214355623493,0.573650109419134,-3.90097568560195
0.581104996221412,4.02102981894005,0.573143237118372,-3.9004203020639
0.58074950167582,4.02003152873761,0.57288318860235,-3.90065456019079
0.580018343846747,4.01979937557922,0.571968177466108,-3.90059756700918
0.579108689340493,4.01971154175054,0.570884244190966,-3.90042502514346
0.579059208891656,4.01905533091011,0.570033540724907,-3.9005581308677
0.578623032362407,4.01876793325781,0.56909989470862,-3.90015413328661
0.577865470654719,4.01827222280808,0.568439453430285,-3.89959067422788
0.577360184196892,4.01771068581224,0.567726074920694,-3.89893550417161
0.577091911912346,4.01720819420322,0.567162302056599,-3.89861638331808
0.576309834650613,4.016969100012,0.566307130300053,-3.89803404234252
0.575675536282741,4.01640681731125,0.565888165105884,-3.89737845043669
0.575663350685402,4.0158438051649,0.564839925704372,-3.89704273457509
0.575282553806924,4.01570241907809,0.564050772441059,-3.89651747559496
0.574371422185587,4.01480515051832,0.564195324739432,-3.89583550607098
0.573446177189895,4.01397800617375,0.563376860864001,-3.895383025568
0.572893411345829,4.01334584111133,0.562867590531308,-3.89494293896663
0.572628801329414,4.01269021058319,0.561973079506757,-3.8950650615521
0.571824016109952,4.01230677618749,0.561636424553973,-3.89471257733161
0.57117348754862,4.01193027590243,0.561179187019937,-3.89401427527171
0.570563058861231,4.01150273445639,0.5604974768815,-3.89349014672846
0.569496502874139,4.01155971967111,0.559936457830802,-3.89347380829188
0.568982167843327,4.01091055641832,0.559212625245202,-3.89329612125151
0.568353693216992,4.01058734147945,0.558594774052799,-3.89288845391393
0.567630412954255,4.01048770093386,0.558167649706433,-3.89246976566046
0.566785810702031,4.01041204932882,0.557446787134237,-3.89196061607318
0.565962352344093,4.00987690180652,0.556847259819503,-3.89174245194285
0.565220299417303,4.00969602086415,0.55596426060666,-3.89112779028183
0.564426295469055,4.00948571957645,0.555660891830252,-3.89045564510244
0.564082286768305,4.00915208915733,0.554851905051963,-3.89084663660518
0.563624363699576,4.00900328303739,0.554014971219408,-3.89015663458094
0.563246816299646,4.00883650190352,0.552925356514455,-3.89029893715482
0.562803484911484,4.00819212688801,0.552314026062074,-3.88983688916692
0.561968755923187,4.00773777914852,0.551460704338519,-3.88949383065884
0.561126158097806,4.00710676173633,0.55084601323613,-3.88957996855397
0.560325055590683,4.00647103328506,0.54989289042848,-3.88883813697002
0.559568492345818,4.00567306834245,0.549714211709604,-3.88856476430151
0.558649044676536,4.00498034357322,0.549170080079458,-3.88805708375741
0.557927908656745,4.00467284417924,0.54899123519098,-3.88770871504277
0.557015442566544,4.00442147669774,0.548040061380854,-3.88700463137719
0.556061698619879,4.00402501474706,0.547191407961504,-3.88645782120099
0.554437852492502,4.00356749142785,0.546023425508795,-3.88584796236491
0.55378581600746,4.00299029071559,0.5456254680078,-3.88531496357643
0.553475871218639,4.00263825225355,0.54474923848617,-3.88506953488703
0.552443700941049,4.0031729059619,0.543791015654555,-3.88492199207677
0.552028873843703,4.00294442546061,0.542887894524807,-3.88455424041579
0.551454033832415,4.00235035364217,0.542276891712877,-3.88417477701105
0.550653837139142,4.00162974587952,0.541452776776716,-3.88391925318268
0.550006507284884,4.00104544560047,0.541081740640553,-3.88364530463682
0.549079371177205,4.00012443173526,0.540310156169001,-3.883261132496
0.548453945849598,4.00006833042981,0.539736150797482,-3.88276016548348
0.547952913205135,3.99939073431557,0.53889201070537,-3.88267170297722
0.547024377267489,3.99928500368183,0.538077626505843,-3.88241947462791
0.546067323873059,3.99853633072033,0.537698004939932,-3.88190907014787
0.545671949137935,3.99812530949639,0.53717262680661,-3.88164194704976
0.544838999396384,3.99767068834546,0.536148176573974,-3.88101681438596
0.543851878920215,3.99729398285972,0.535419525803876,-3.88068494398983
0.543506709767809,3.99706336227049,0.534925336270387,-3.88073267829137
0.542999509020629,3.99628763842887,0.533944407046427,-3.88016945108351
0.542857319295818,3.99570984149514,0.533156681406618,-3.87958985857814
0.542546958212842,3.99534275930218,0.532689603218083,-3.87936271104936
0.542129432481889,3.99453267091655,0.531701424998667,-3.87900035748421
0.541366002714548,3.99410132089544,0.531189602876508,-3.87841447317778
0.540439636779425,3.99345183205557,0.530433951516838,-3.87741223668181
0.53953979310581,3.99306447318927,0.529804764725232,-3.8774442930688
0.538782223221147,3.99238134111017,0.529460591926735,-3.87691539790521
0.538118360439894,3.99185658293878,0.52909784568225,-3.87679796510837
0.537591336079653,3.9910808340579,0.528539762244,-3.87611347515712
0.536724793667546,3.99044118549342,0.527773376028284,-3.87565450943847
0.536132645618133,3.98949818064907,0.527138134516421,-3.87492732537403
0.535201783764756,3.98937442840535,0.52637411728868,-3.874258524513
0.534617062087796,3.98900837987697,0.525427947963844,-3.87343806674164
0.534097043907555,3.98832524424922,0.524750037832695,-3.87269045416225
0.53355412647698,3.9877163272871,0.524274939291851,-3.8721720299958
0.532743699390034,3.98749621493525,0.523314118873225,-3.87161891601922
0.53221875558622,3.98709901537346,0.522531658976853,-3.87105170985042
0.531969622980509,3.98711092137681,0.521411458456026,-3.87029110625675
0.531284459337651,3.98609257024789,0.521071389746115,-3.86985562192935
0.530582297677143,3.98510029484719,0.520287860687447,-3.86896393445381
0.53012451729409,3.98480469136287,0.519870960432238,-3.86821146370187
0.529488561911695,3.98445176993091,0.519605977307307,-3.86800469326753
0.528960818127398,3.98343470073374,0.519054074769597,-3.86764735866798
0.528209546105025,3.98312520804498,0.518545863434872,-3.86688216316524
0.527490632012639,3.98260094185649,0.51818770423811,-3.86633829506952
0.527321077620048,3.98176087881517,0.517532046958868,-3.86607580185592
0.526737279209254,3.98114404681961,0.516973659473121,-3.8656361027348
0.526273488506742,3.98049440515936,0.516462882490356,-3.86489058120442
0.526026260826398,3.97971087251736,0.51599554635052,-3.86442124649363
0.525328075753064,3.97887791881384,0.516021305627354,-3.86360321047859
0.524798979687232,3.97892657448595,0.515062523664582,-3.86323396795648
0.524067191592179,3.9778029109696,0.514127379918811,-3.8628346263494
0.523518084545696,3.97646438630026,0.513396673154951,-3.86221005307881
0.522960767875874,3.97597666797404,0.513047357085527,-3.86180324194243
0.522547797716652,3.97512953119884,0.512270238241925,-3.86134570467667
0.521941959322015,3.97446769725544,0.512023048417535,-3.86075039342921
0.521480353633947,3.97401465928473,0.510886196011637,-3.86052091036727
0.520617556108996,3.97364795310804,0.509964017003908,-3.86018637620823
0.519660853913913,3.97308453216417,0.509015787782979,-3.86000548047222
0.519011831376983,3.97249195786173,0.508466238622806,-3.85896537538226
0.518261625756512,3.97164293551516,0.507774125845431,-3.85812430192845
0.517727949147017,3.97100744405845,0.507071711330644,-3.85798959748298
0.517191841181269,3.97074643619026,0.506097782237294,-3.85785762344423
0.516341823537877,3.97030495807389,0.505204768332895,-3.85702194703366
0.515316605358745,3.97026973403571,0.504443856549602,-3.85650905245843
0.514741988976984,3.9697564304937,0.503435025098523,-3.85582296429304
0.513741282156269,3.96889326382364,0.502731240907264,-3.855221789133
0.512656829071652,3.96881917678307,0.501893548324175,-3.85439300640456
0.512019105854614,3.96873069881149,0.501430116031794,-3.85379812150207
0.511923593808706,3.96838374904716,0.500829799102086,-3.85335806304352
0.511392756626823,3.96731844540803,0.500367089336515,-3.85301994913664
0.510519015530184,3.96668571638624,0.49970293097421,-3.85253195944515
0.509883547146795,3.96644801182867,0.499344295551099,-3.85178690287171
0.508775988416944,3.96545556728012,0.498971635999269,-3.85056407335568
0.509021248624414,3.96467624560569,0.498494316735709,-3.84991539433516
0.508361998945237,3.96361288056334,0.497653635130736,-3.84948282886976
0.508220572682251,3.96307450854657,0.496802178057699,-3.84937364081343
0.507529684229919,3.96293449366672,0.496193946313032,-3.84887232716427
0.506798415333338,3.96256746121678,0.495653671797124,-3.84838609362898
0.505939772646049,3.96183316367202,0.494776479731351,-3.84823976396678
0.505187918809697,3.96135293501004,0.494436619408511,-3.84776078459796
0.504605447722383,3.96124327168857,0.493755548054682,-3.84714032212126
0.503766154911099,3.96081421846499,0.493541658132362,-3.84660807749136
0.502770155704746,3.96015797314646,0.493012873461725,-3.84585154489191
0.501754772507498,3.95924198990921,0.492164499607854,-3.84505459832584
0.500752408030121,3.95939727992732,0.491636527483881,-3.84437981766792
0.500368432785677,3.95963340072067,0.491051000547579,-3.84373974868711
0.499427193288177,3.95908597470319,0.490087095151241,-3.84322851393186
0.498946288574426,3.95885754909989,0.489325111765669,-3.84229958920612
0.498462878166265,3.95817532896199,0.488942413082557,-3.84141533082343
0.49791929227246,3.95746720023145,0.488346258266977,-3.84075972185141
0.497447489683792,3.95682674978418,0.487501163394886,-3.83999289582383
0.496643936435946,3.95660764390767,0.486677301642245,-3.83919918944255
0.496234294952808,3.95602709062966,0.486276803341215,-3.83859443343914
0.495953879469894,3.95567928471093,0.48608465838954,-3.83805954850378
0.495384861311493,3.95519954560878,0.485415010462578,-3.83723407324921
0.494852000241848,3.95474745486785,0.485146722144871,-3.83635625210745
0.494048932874661,3.95401330231219,0.48408337887525,-3.83603157861403
0.493301255678341,3.95364899941822,0.483110538101455,-3.83497283305068
0.492657610875403,3.95303939279002,0.482495334506285,-3.83433378390191
0.492451979812367,3.9527339563035,0.481924748102929,-3.83380401742728
0.491794906360562,3.95206861437969,0.481562680069937,-3.8331367559651
0.490863098083521,3.95137371933783,0.481124633409918,-3.83261349614811
0.490018115843022,3.95052882496064,0.480744899846673,-3.83130086723395
0.489580719207851,3.94974353974566,0.479761185525489,-3.83103806428546
0.488999964800467,3.9495614913928,0.479678653237936,-3.83031995372302
0.488121416685025,3.94929198874632,0.479279990394542,-3.82947761590595
0.486971723758051,3.94820845003711,0.478413036335706,-3.8286680512524
0.486241300840962,3.94750429682023,0.477742614397922,-3.82836888832594
0.485583215024273,3.94713272900139,0.47721135614704,-3.82813179847009
0.485297758100604,3.94659711815798,0.476801723731076,-3.82761105730814
0.484500338275395,3.94583749194186,0.476005541125202,-3.8271514318774
0.483578029436616,3.9456017664112,0.47579409128482,-3.82671125871501
0.48305789722317,3.94528573171127,0.474925859583488,-3.82619950606948
0.482554475932308,3.94477164599618,0.47470779918726,-3.82529025057746
0.482189455396241,3.94446199960112,0.473700515674493,-3.82460458818015
0.481763830447691,3.94352186324982,0.47260873287663,-3.82417528758492
0.48128172320643,3.94316741026452,0.47217281457101,-3.82347089241427
0.480503696803257,3.94271538895222,0.471596857777233,-3.82308386129511
0.48005067927944,3.94240187754719,0.471168587802113,-3.82248787906612
0.479319802651597,3.94203933877325,0.470671221260802,-3.8216024412878
0.478932326583217,3.94074188352721,0.470257798771407,-3.82115029673173
0.478319709200559,3.94004776029692,0.469925179301733,-3.82077507601933
0.477762299346161,3.93964241355126,0.469486831905222,-3.82001047144945
0.477136733489201,3.93938169253753,0.468911940986679,-3.81957830919366
0.476444702702448,3.93899384433655,0.467908834128375,-3.81940137850586
0.47608522629182,3.93858058989349,0.467206054142179,-3.81888713822429
0.475386829810405,3.93822853220394,0.46685151156099,-3.81858117851091
0.475265069151133,3.93786872852157,0.466449161931,-3.81822215175865
0.47458721877108,3.93694812890676,0.46597730927732,-3.81808588102214
0.474092264632392,3.93599063150357,0.465286515189051,-3.8173030167067
0.473478339976543,3.93571662591846,0.464545628671651,-3.81654268326578
0.47236941425216,3.93517375766264,0.463563596341074,-3.81588664678831
0.471269266788505,3.93453056890275,0.462964795623855,-3.81510476998988
0.47049423048724,3.93407647482733,0.462545938588675,-3.81467396526689
0.46999823313564,3.93333361710332,0.461890314042353,-3.81424240115858
0.46871230277653,3.93256922072499,0.461311056532218,-3.81387773567131
0.467965702064946,3.9327621393488,0.460898233846185,-3.81378817146398
0.467561177431946,3.93222996151117,0.460481103826059,-3.81323092072434
0.467171985949747,3.93164028947967,0.459790769903738,-3.81202452276778
0.465909211088692,3.93118269862685,0.459380228373085,-3.81053189254232
0.464813380234266,3.93043249604579,0.458949977345624,-3.81020897307964
0.463669478839732,3.92998611337276,0.457754635534841,-3.8095197974001
0.463168589897924,3.9296188458427,0.457040524645507,-3.80894676715088
0.462399775641289,3.92889645937411,0.45646107476935,-3.80794685310425
0.462121341108972,3.92816973471705,0.456227954072761,-3.80701272194137
0.462023538819124,3.92768923460317,0.455813320443912,-3.80654101202979
0.461494876472229,3.92699708099626,0.455037821034568,-3.80579811079657
0.461091972352808,3.92653019525547,0.454519657308895,-3.80534826455303
0.46061792646963,3.92605360439718,0.45403948796811,-3.80522721967431
0.459888077543307,3.92541035030271,0.453605515141423,-3.8041996220185
0.459308548345058,3.92496024449799,0.452888389257128,-3.80355964333944
0.458768547524566,3.92385994487012,0.451828751056898,-3.80250260895312
0.458049408410211,3.92325639302098,0.451551830251703,-3.80193633257551
0.457457527565085,3.92279713492233,0.450578384105158,-3.80118854854403
0.456927677453147,3.92237047368679,0.449767555734929,-3.80057371445792
0.456363731497767,3.92184732615931,0.44947703061132,-3.79970115057918
0.455734392820146,3.92140115798291,0.449285935378793,-3.79914391031632
0.454736064181135,3.9206046032603,0.448440219515793,-3.79854432527334
0.453599477761076,3.92005843887906,0.447942736414256,-3.79814631414182
0.452537295298542,3.91956053176771,0.448099330688787,-3.79772139180201
0.45156996772257,3.91898283935087,0.447590641066612,-3.79676960507977
0.451032762591478,3.91844821517022,0.446501270149376,-3.79632024832674
0.449890924993694,3.91816346708322,0.445817046410732,-3.79601188019838
0.449265624794625,3.91815548841033,0.445554685305376,-3.79549337512279
0.448487439004936,3.91752130161703,0.445347503984536,-3.79481084474385
0.447761546425703,3.91706754844505,0.444560365370689,-3.79401203133403
0.447564831765984,3.91634469744427,0.444091921209966,-3.79341083862573
0.447020279868689,3.91591030899013,0.443512011947169,-3.7926743283028
0.446319969094881,3.91537481895858,0.442678772569112,-3.79176540483602
0.445871442216932,3.91470588979314,0.4420472074283,-3.79137802330343
0.445336426722888,3.91360304319192,0.441194249801578,-3.79065862237821
0.444972774000484,3.91326986171737,0.440584029756038,-3.78985918118573
0.444030744081819,3.91300886535813,0.439873654971976,-3.78911852199028
0.443512074704569,3.91266847580145,0.438970321330799,-3.78847576440575
0.443009966389707,3.91220588372195,0.438532552959737,-3.78785347734778
0.442142070434286,3.91132985966846,0.437961380965687,-3.78732173951341
0.441579016351703,3.91038893032286,0.437554092242814,-3.78647752279754
0.441285245866058,3.9096976754711,0.436796321161578,-3.78598476337823
0.440414939727068,3.90924974688428,0.436134623539235,-3.78502656436955
0.439960569312374,3.90853719104376,0.435568108865049,-3.78426672281246
0.439685155786922,3.90805540801023,0.434864804186202,-3.78413944385763
0.438880370999621,3.90738590028021,0.434383159880074,-3.78360318104982
0.438388534892187,3.90698970159497,0.434030827446791,-3.78321950234093
0.437656568554936,3.90630413674061,0.433665366602941,-3.78284308789797
0.437501976007415,3.90509146848163,0.432574374775343,-3.78208092535493
0.436985835792652,3.90443396747593,0.432025186071114,-3.78136501772855
0.436879203714616,3.90363128143969,0.431858876823457,-3.78049104723248
0.436167964453963,3.90277098667406,0.431371326725143,-3.78033242695897
0.435229398065963,3.90239084049037,0.430806838230565,-3.7800387797723
0.434171635269945,3.90133633423169,0.430691882474253,-3.77973043945982
0.433410020761544,3.90072958105914,0.429925308051544,-3.77894918821799
0.432870123517507,3.8999989823174,0.429516594210462,-3.77833900816159
0.431669728022655,3.89950104593975,0.428896096998001,-3.7777674483401
0.431518710519962,3.89881411739654,0.428508214822868,-3.77732509371623
0.430719140471398,3.89814506891233,0.427990789648722,-3.77685904633257
0.430060635853193,3.89725621323295,0.426947402014698,-3.77616257269508
0.429395394221397,3.8968010978273,0.426059619103844,-3.77554443879282
0.429198678555225,3.89604643944031,0.425111844877728,-3.774656632286
0.428516141054964,3.89542683697289,0.424457485355329,-3.77380919648526
0.427916535125427,3.89493646036501,0.424042351767936,-3.77285576272851
0.427512236347899,3.89443303651491,0.423264235979857,-3.77213624325584
0.426649316453451,3.89339032460708,0.422470545749516,-3.77162908541981
0.426655765871603,3.89315490557042,0.422063287852319,-3.77113983307585
0.426507586858105,3.8916580566166,0.421835872613352,-3.77061472574946
0.426320634099959,3.89162721301953,0.420996135897602,-3.76987311747337
0.425080727534712,3.89096635224961,0.420141237376588,-3.76979246874356
0.424236857366906,3.89018291387742,0.41921503117376,-3.76912535410408
0.423457093630771,3.8899853380768,0.418739829689699,-3.76834019473671
0.422657091179035,3.8895918830341,0.417862789191989,-3.76779607813092
0.422195346932363,3.88882878145626,0.417554225024098,-3.76683351645391
0.421308426974722,3.88814221688642,0.417251426024245,-3.76622482411552
0.420780471543066,3.88728750275348,0.416412965171049,-3.76538185872025
0.420462288822194,3.88653152243645,0.41573539769046,-3.76522173012887
0.419695289773713,3.88585319188708,0.415386964753345,-3.76509407321894
0.418792451960389,3.88512592671616,0.414751449204979,-3.76428171650245
0.418338212665595,3.88432943292179,0.414153748323562,-3.76369406409199
0.418047996256206,3.88345075907577,0.413657083494826,-3.76284622133144
0.417364513042135,3.88257324416611,0.412552379606304,-3.76243803949207
0.416690986472937,3.88251663410797,0.411965529298903,-3.7616230369567
0.416298337996937,3.88222133518643,0.411377241168307,-3.76071787749063
0.415211404689638,3.88158825324864,0.410777020899943,-3.76017763555666
0.414914345935252,3.88120964120927,0.410271538879735,-3.75956813737089
0.414349722776275,3.88033276547278,0.409990330998367,-3.75870085588972
0.414687874219986,3.87930290041188,0.409264032729721,-3.75823196867497
0.413956460397578,3.878822112552,0.40905980315639,-3.75742408876137
0.413628630764684,3.87779704614199,0.408583506162406,-3.75752885936677
0.412744070395156,3.8771518510114,0.407945988603956,-3.75692638712466
0.411949656915009,3.87667101413614,0.407527239016863,-3.75644085022699
0.411274581237907,3.87593883837102,0.407452560074641,-3.75581966156628
0.410939308746133,3.87495518182408,0.406494985355837,-3.75552914295964
0.410428809984332,3.87427512252093,0.406050629048864,-3.75448407812294
0.409380955716713,3.87359191865651,0.405415217134054,-3.75325559964887
0.408493593996383,3.87285731535062,0.404878149668238,-3.75254655399673
0.407588079360323,3.87214232900321,0.404604846898514,-3.75147942417191
0.406879809544486,3.87169399103895,0.403845982302365,-3.75090486794339
0.406363388017852,3.87105801412227,0.403016963843738,-3.7498174011183
0.406417355039963,3.87047487177562,0.402669789445269,-3.74935836914623
0.406244383025293,3.86962197721937,0.402258829607988,-3.74927993833017
0.405586086976332,3.86876969681487,0.401589823593393,-3.74921791505021
0.404727987533092,3.8683269331265,0.400528376975156,-3.74843258413462
0.40409569632,3.86744152292201,0.400108003639719,-3.74763979543406
0.403612445056093,3.86643933155136,0.399183791590954,-3.74690327822486
0.402881063200603,3.86563419799886,0.39865448644237,-3.74609710642174
0.402079429946939,3.8649891254251,0.397799604639729,-3.74517205619323
0.401618289830755,3.86417088948609,0.396976823410545,-3.74439145245498
0.401032454931761,3.86356610400474,0.396708462129087,-3.7440956025247
0.400302996036676,3.86250578742514,0.395499440580632,-3.7435078669315
0.399634018938933,3.86178873498161,0.39498393944231,-3.74326335975474
0.399295042664689,3.86091828765902,0.394600717578373,-3.74262544508134
0.398559075857018,3.86012179554521,0.394340945282333,-3.74159653791192
0.397799787384289,3.85927829069153,0.39359729990829,-3.74094177234465
0.397127176176885,3.85826154371264,0.392814058432349,-3.74037701957686
0.396631876897596,3.857940506361,0.392246965903236,-3.73999632981427
0.39584542477971,3.85689337859308,0.39149480360953,-3.73946514706559
0.395725028254667,3.85606107965177,0.390716291050578,-3.73913584227947
0.395155118533178,3.85535113126267,0.389987417969611,-3.73829725875683
0.394525745995574,3.85514843328234,0.389177577593854,-3.73771038632957
0.394109931783243,3.85480768923089,0.388419147411299,-3.73734022302494
0.393841793815757,3.85398323604843,0.387482818355857,-3.73649915545824
0.393579224378542,3.85342423717588,0.386871043347482,-3.73568488105894
0.392960355069187,3.85267662251278,0.386307626042001,-3.73487455405975
0.392263398492286,3.85196600485494,0.385965524271611,-3.7343765645934
0.391419505685598,3.85163103442884,0.385206785303885,-3.73331019879172
0.390799079692872,3.8508573607545,0.384857789288801,-3.73207567967288
0.390186546316809,3.85036449224907,0.384652272082762,-3.73215351842632
0.389740632562069,3.84962273727867,0.38426349152532,-3.73124571422227
0.388911404790141,3.84920230686923,0.383923315103544,-3.73048862065248
0.388688223864105,3.84883733436652,0.383228060419726,-3.72995288606077
0.388173083009293,3.84797355374616,0.382773786966437,-3.72968465898707
0.387895521162682,3.84746062326717,0.382322005361588,-3.72881723589023
0.387345681857269,3.84677722674771,0.381264203377441,-3.72802200800354
0.386456656141338,3.8463586151622,0.380881251350091,-3.72754481241343
0.38562533924877,3.84622558850739,0.380467714521357,-3.72704669474537
0.385371604720672,3.84556253335762,0.379984318994414,-3.7267056421917
0.384812514596024,3.84484066936355,0.378964014425361,-3.72580895633203
0.383941379290507,3.84430071060196,0.378853480945504,-3.7251436096585
0.383533851430468,3.84387098448709,0.378366699382825,-3.72413299273285
0.382695329268309,3.84300037195151,0.377933297015548,-3.72345594877518
0.382254980697645,3.84256526269198,0.377120421258332,-3.7225820845766
0.381649163617429,3.84210195614288,0.376655068700168,-3.72172979025948
0.380903398272091,3.84099893730632,0.376397879560223,-3.72075030586544
0.379995867732364,3.84004734393669,0.375574700643473,-3.72033013657901
0.379148827995358,3.83957915466236,0.375467011471702,-3.71944753539083
0.378644787769209,3.83921316883983,0.375456250094946,-3.71846165151579
0.37843074589967,3.83865478835032,0.374919891227946,-3.71783038202787
0.378162656656745,3.8381506889927,0.374251716984165,-3.71766439184925
0.377624218095726,3.83702821106461,0.373974089150907,-3.71695185647976
0.376746927058091,3.83603782888277,0.373071797737093,-3.71651304667466
0.376160100859144,3.83540175628362,0.37231128574633,-3.71596657170386
0.375524243508276,3.83460034440482,0.371488267357057,-3.71540945915998
0.374388675740943,3.83363901466749,0.370709037415994,-3.71472947780611
0.374100889574402,3.83318486530442,0.369829414075101,-3.71411512300847
0.373584336852655,3.83251057987294,0.36917259404652,-3.71321829037398
0.373102401715678,3.83184832148446,0.368514937353916,-3.71306831627749
0.372747156005814,3.83120798638512,0.367878192662275,-3.71216933153001
0.372459845530608,3.830653001999,0.367200326906682,-3.71181777299692
0.372205893164868,3.82977117392576,0.366872464792556,-3.71116855318621
0.371302859690077,3.82881161472761,0.366410002361023,-3.71047702708079
0.370337982044491,3.82781068968294,0.366125888405324,-3.71014278904296
0.370030157048137,3.82678471836681,0.365857380636271,-3.70924368892861
0.369592721246817,3.82615411939555,0.365317882778523,-3.70886891041535
0.369329565421907,3.82551523433953,0.364772773260757,-3.70760695428095
0.369152110617932,3.82494449865116,0.364099347417431,-3.70671175556784
0.369001541884093,3.82434381460454,0.36388892341317,-3.70603127247945
0.368305213341101,3.82368056824422,0.363577403928047,-3.70538843477518
0.367448953263456,3.82283208101855,0.362969501782562,-3.70447008848529
0.36702506188293,3.82212488665136,0.362512172600478,-3.70372007928447
0.366611496077255,3.82159661161418,0.36211000674686,-3.70280066152258
0.366252733425657,3.82117494516886,0.361827568707312,-3.70219889241747
0.365524107017947,3.82011039048419,0.361239757285193,-3.70142050882333
0.364586758166993,3.81957365605046,0.360788410077207,-3.70105001061795
0.364055935679713,3.81887768331783,0.359819541281034,-3.70026090357354
0.363494119796993,3.81838523681986,0.359308927284985,-3.69942775416797
0.363007259903049,3.81696310376578,0.358674627079853,-3.6982409307494
0.362609869062384,3.8161132911462,0.357950159433235,-3.69747987192286
0.362112250815575,3.81545963033018,0.35717864663526,-3.69673193258577
0.361798506533914,3.81459168838059,0.356246105237446,-3.69640882939543
0.361251535310989,3.81387664217503,0.355794144382091,-3.6957220549825
0.360018723852764,3.81300561689529,0.355092010420896,-3.69562150507621
0.358958307260108,3.81175999101198,0.354498564855273,-3.69455002825368
0.357855463670886,3.81112621570673,0.354068135586081,-3.69399064906653
0.357131430584067,3.81021619072138,0.353142596429933,-3.69326868448763
0.355935363859303,3.80908337617084,0.353069224775992,-3.69262291000282
0.355107604395993,3.80793425612696,0.352815971252286,-3.69180755849226
0.354457477437668,3.80740441633532,0.352004776347319,-3.69133450548242
0.353892097205844,3.80659419493743,0.351338039541974,-3.69027365338445
0.35363549289202,3.80608393965353,0.351337109555751,-3.68959331738191
0.353433318079301,3.80579494021407,0.350645829220955,-3.68893830832196
0.352661887993388,3.80476547341553,0.350267920703266,-3.6878422603465
0.3518658761377,3.8040927495415,0.34984359341113,-3.68732324742509
0.350953763350506,3.80345137451694,0.349146193394426,-3.68678166139
0.349962409200478,3.80273420626828,0.3486205579183,-3.68593126580252
0.34960130045021,3.80177331111528,0.347689942406518,-3.68547754053645
0.349045136261825,3.80128673686716,0.346914126580178,-3.68484361179107
0.348791609474491,3.80108658793174,0.346432577333065,-3.68408213757123
0.348435165400954,3.79994013921518,0.346295488222843,-3.68366200638544
0.347863157269956,3.79909766001886,0.345984907765713,-3.68265482577201
0.34722924780143,3.79853311389884,0.346088008314314,-3.68155111805562
0.346373956074241,3.79788345138551,0.34539440040856,-3.68133171422398
0.345381500823472,3.79749659894597,0.344635288364387,-3.68056820588055
0.344974689241527,3.7970360467505,0.344000355045594,-3.67971060304961
0.344215333162659,3.79628633253706,0.344215435914138,-3.67896367259165
0.343325192311615,3.79548272386742,0.343410776880399,-3.67823746223996
0.342542726980866,3.79489567061988,0.342681520553542,-3.67767353929119
0.341606522065341,3.79368148684216,0.342037940258073,-3.67638790875601
0.340720138444253,3.79337366420404,0.341816785345961,-3.67537533216122
0.340071549824416,3.79252292528146,0.341475774715768,-3.67492688451084
0.339575878347819,3.79139115281443,0.34093323167637,-3.67437757165089
0.339218638035064,3.79086092659151,0.340428024199546,-3.67367128750724
0.33833760557321,3.79062944150853,0.339800462803175,-3.67351000820937
0.337422759135902,3.7895168114407,0.339722427160446,-3.67289608046046
0.337074014691983,3.78857610775559,0.339014069144014,-3.67170864591223
0.335860781731729,3.78814445479313,0.338002074002942,-3.67059569949746
0.335314191251957,3.78712210476668,0.33734803178425,-3.66994947919263
0.335133315405093,3.78593833460983,0.336845026680123,-3.6692373023406
0.334301620910143,3.784863267599,0.336569835842698,-3.66881763344801
0.333567063638625,3.78420673159606,0.335479629652899,-3.6684917414571
0.333104497903782,3.78317741217603,0.334893059168564,-3.66767966051247
0.332635765800874,3.78254539139784,0.33448250473446,-3.66721365779566
0.332211614240095,3.78222936180038,0.333770725001609,-3.66691611643859
0.332069768129156,3.78127146641774,0.33324484004714,-3.66606182422631
0.331668285262737,3.78112366373436,0.332649403599698,-3.66511361976795
0.331363823942972,3.7800714498407,0.332812590827553,-3.66417936976821
0.330236094457574,3.77917655406277,0.332355078037982,-3.66314474748626
0.329355520113232,3.77827526803464,0.33179428778521,-3.66200193708742
0.328975457178462,3.77729965585044,0.331618275290536,-3.6612323107594
0.328346031307217,3.77668825225582,0.33136826477639,-3.66036843825876
0.328018918478753,3.77609316512478,0.33073349626698,-3.65965864498612
0.327680790639598,3.77531831371768,0.330709581281842,-3.65922932134807
0.326933460918428,3.77477500356171,0.329968781539222,-3.65844302320032
0.326284750752509,3.77397100020197,0.32965934056173,-3.6579508077133
0.325549400540165,3.77311833288786,0.329283031157138,-3.65709057769236
0.325008293672005,3.77189750938434,0.328455891026475,-3.65703329617706
0.324346145467202,3.77117768234265,0.32821693936341,-3.65601920173089
0.323839992810146,3.77019788903033,0.327117286401808,-3.65545471669704
0.323892716827475,3.76946140865768,0.326227554886606,-3.6549263687495
0.323450349964992,3.76875444597553,0.325310202616744,-3.65432171929233
0.323161412406464,3.76821758216126,0.324590891869632,-3.65353668390712
0.322624261311601,3.7676058291635,0.323869896345359,-3.65254657729789
0.321917523712327,3.76693641922027,0.323420229867606,-3.65140830549195
0.321245433873492,3.76562158720878,0.322729971207968,-3.65037320946044
0.320754373387829,3.76475647304687,0.322491119337494,-3.64926410806789
0.320061219997097,3.76392792249172,0.321942394119439,-3.64871027565694
0.319450291226268,3.76352087964045,0.321556853029553,-3.64776742150695
0.318791214352308,3.76308154395038,0.321140133012327,-3.64674726344683
0.318127035727219,3.76179575187434,0.320089125930612,-3.64588185007281
0.31810431658146,3.7608915172015,0.319395827843477,-3.64461998126318
0.317387977321408,3.76020900607479,0.319360710650819,-3.64404166170225
0.317455080144325,3.75962475268983,0.318970749527321,-3.64361979120203
0.316825542423696,3.75935982887605,0.318634826510666,-3.64287072508675
0.316713011048042,3.75854636172646,0.318236806769816,-3.64194893169651
0.315996178825434,3.75754649997576,0.317683001613492,-3.6410724291858
0.315748793079994,3.75711169462469,0.317163480438164,-3.64097253791714
0.315196259465829,3.75640230135272,0.316600095227781,-3.63985550750967
0.314831954577484,3.75573596910389,0.316531120533041,-3.63958411482058
0.314380273793576,3.75480709861234,0.315285962777641,-3.63887105944044
0.314390927001886,3.75424370313977,0.314699953258585,-3.63791508872932
0.314214777775789,3.7536581727209,0.314506423075784,-3.63715556785845
0.313540987069607,3.75308097164408,0.314166930989608,-3.63636879419562
0.313207835096139,3.75243236381875,0.313912576709008,-3.63510247333228
0.312647318339064,3.75213910721453,0.313865625090502,-3.63424458488787
0.31236596374599,3.75169474197731,0.313312530576234,-3.63316509071815
0.311802021239657,3.75073210817877,0.312871682243138,-3.63269562642727
0.311341606709085,3.74962744953524,0.312345041955665,-3.63177104550301
0.310948330083124,3.74862869107118,0.311699303605107,-3.63112592765835
0.310619972722482,3.74809916532009,0.311559378083355,-3.63004952949374
0.310077908533605,3.74758405861513,0.311141063038617,-3.62912452974731
0.309560282527183,3.74692069703603,0.310500753464131,-3.62777186882539
0.308770194459904,3.74585979562301,0.309857939792013,-3.62713711097543
0.307923075867591,3.74513396050306,0.30885299187602,-3.62671487244878
0.307543903967835,3.74420753445026,0.308648776845176,-3.6264853998426
0.307375956310192,3.74309022934625,0.308376612343054,-3.62585103453248
0.307351148057758,3.74229143046922,0.308115747162009,-3.62447541801718
0.307027470576711,3.7418880785863,0.307764074880064,-3.62429001695975
0.306556728979646,3.74134543668017,0.307571746704305,-3.62334520439895
0.30572477964061,3.7410581059208,0.306880101968067,-3.62291984129567
0.305386579561608,3.74039473316731,0.305964203910454,-3.62154924813549
0.304842103418749,3.73939685763447,0.305340152375126,-3.62055967658814
0.304301605664526,3.73835089158752,0.304480219347395,-3.61960885433957
0.303695503816639,3.73748802212656,0.30376150348017,-3.61856676355983
0.302775450939492,3.73656150046842,0.302974690274918,-3.61761848307863
0.301865807548881,3.73569581402983,0.302249493275158,-3.61691047318233
0.301396359635927,3.73452898624069,0.302109033718925,-3.61606275997793
0.300038744043167,3.73374792747881,0.301435577697942,-3.61541067533357
0.299437379561931,3.73284208049907,0.300625515273027,-3.61496667348529
0.298862676992391,3.73204413323477,0.299879301759301,-3.6140962195142
0.298626942460021,3.73150179150885,0.29969631136346,-3.61294631067153
0.298140825035736,3.73058184072629,0.298858394101617,-3.61218361506938
0.298303945548882,3.72950007596553,0.298453610533032,-3.61130708270438
0.297409565326485,3.72858545278757,0.297969859438285,-3.60996958657757
0.296491806415549,3.7276600849912,0.297666568415886,-3.60903405447628
0.296149792652474,3.72694901344332,0.297122827980995,-3.60799506418802
0.295448222050191,3.72605606349596,0.296528817837988,-3.60742868522723
0.295077491811365,3.7252340927256,0.296145832527637,-3.60658296092628
0.294511218705124,3.72470931602775,0.295631995217353,-3.60606189406908
0.294127555401529,3.72405472365957,0.295242348351821,-3.60521984092876
0.293946462018135,3.72300332917254,0.294655083938424,-3.60434609528077
0.293100845513678,3.7225711869491,0.29399162921902,-3.60313402989677
0.292478427856209,3.72137669895357,0.293282354986073,-3.60227910971763
0.291585902363514,3.72070921945345,0.292565472322443,-3.60153040086718
0.291188216584428,3.7201281586999,0.291973008761303,-3.6004081051652
0.290923116238076,3.71923165331853,0.291526083508214,-3.59962652613777
0.290232532844547,3.71797182805977,0.29144717271975,-3.59892774155241
0.289359815840693,3.71685943551324,0.290927377586922,-3.59809357359957
0.288612925237779,3.71609803398142,0.290397203561215,-3.59750029486243
0.287855844778608,3.71533684076624,0.290082152794361,-3.59644287621665
0.287567711862172,3.7143708981821,0.289515692005206,-3.59550343128947
0.287523060700048,3.71370313385153,0.288633782534642,-3.5950413516896
0.286812642564903,3.71268770484601,0.287887091109952,-3.59428113006156
0.286113417653711,3.71156177925673,0.287294071703812,-3.59337289039303
0.285321563232658,3.71081895346204,0.286572910501788,-3.5929400782621
0.284682300598099,3.71022498707783,0.286241767378116,-3.59257969612574
0.284357134837769,3.70919452732195,0.285652426959448,-3.59193361843753
0.28396232134445,3.70840335277552,0.284997812505057,-3.59138255929822
0.283315752105643,3.70777920385714,0.28453008365502,-3.59044419030953
0.282727946552444,3.70713859178509,0.284496388897148,-3.58954256596714
0.282435086822064,3.70623022267985,0.283236526631225,-3.58883347427482
0.281461995761955,3.70540258624489,0.282721817068353,-3.58822423466004
0.28088066976958,3.70436051913691,0.282588908813822,-3.58723354730653
0.280108097608641,3.70367237669285,0.282393319777853,-3.58633062162506
0.279816625957519,3.70344180148021,0.281818407683908,-3.58509102413906
0.279152717489004,3.70240157361575,0.281356246347682,-3.58421637489292
0.278567158315478,3.7017877340343,0.281136575215626,-3.58348275235343
0.277819980978344,3.70068995095531,0.280025149253648,-3.58284223679863
0.277058924639656,3.69991190825419,0.279641641812739,-3.58216651631962
0.276588018254573,3.6995117979713,0.279192517131782,-3.58145669543956
0.276561578993374,3.69838694565794,0.278341404029342,-3.58088363547475
0.276347834899724,3.69763864721283,0.277892758860009,-3.57987348905476
0.27612470206102,3.69694527028316,0.277236082419173,-3.57955458047317
0.2751653522291,3.69621662579616,0.276504904911919,-3.57853084833399
0.274711738278995,3.69559169071336,0.275874550341922,-3.57762010171123
0.274240316439097,3.69430266964051,0.275503489778938,-3.57651429331319
0.273827361861862,3.69362583327441,0.274838169110536,-3.57540118282988
0.272674229821196,3.69274018188518,0.274493113070326,-3.57419865190436
0.272576459652191,3.69193712530655,0.274032846995002,-3.57382781778844
0.271722705861028,3.69124111923474,0.273375143106804,-3.57344776851071
0.271848654244772,3.69077176738168,0.272756474853638,-3.57293146081462
0.271224945833482,3.69020722308662,0.27167917085996,-3.57218887582471
0.271011770949097,3.68944007365478,0.270811416769196,-3.57162829454555
0.269773476292303,3.68894389876835,0.270506931211038,-3.57041190061876
0.269173850701605,3.68875373222719,0.269574720253577,-3.56923991703504
0.268903157349339,3.68798800024825,0.269562104675143,-3.56862038978095
0.268124355801019,3.6872911899886,0.269413305046264,-3.56803423500819
0.267726728414708,3.68602831225594,0.26885253919816,-3.56757721882116
0.267514884477629,3.68498761407977,0.268439183888418,-3.56668616320865
0.266965341939881,3.68440507708195,0.268154646743602,-3.56605067140154
0.266761520391651,3.683520318657,0.267742898535235,-3.56481459496093
0.266296797859063,3.68240440997658,0.267139690935813,-3.56366951859441
0.265775113012504,3.68136363062077,0.266311955242359,-3.56294658461395
0.265083132891299,3.6805999347808,0.265316729149935,-3.56174772084904
0.264569687785456,3.67903822516388,0.264883190818853,-3.56118534022372
0.264248439906777,3.67814146482174,0.264460770757181,-3.56018539461363
0.26353483289346,3.67707154191173,0.263762526034326,-3.55931678734344
0.263169250767337,3.67618116813343,0.262723893272514,-3.55829200939944
0.262844271762426,3.67508535024181,0.262305356646576,-3.5574034295428
0.26228512279514,3.67451255152167,0.261537469626983,-3.55713943042063
0.261998275239351,3.67362378718708,0.260868278962589,-3.55608176668614
0.262007066389596,3.67312062810439,0.260031139186492,-3.55497117125563
0.261461196047542,3.67213356512184,0.260237485302531,-3.55394012898978
0.26097135193457,3.67144313241146,0.25956030681737,-3.55315677308307
0.260094700872792,3.6707389712543,0.259391071075872,-3.55221096525874
0.259156719181397,3.6704227290013,0.258884223434575,-3.55126310011944
0.258604177104476,3.66996116041912,0.257968876253939,-3.55046288115253
0.258739147416637,3.66939186946195,0.257340523227353,-3.54925872322845
0.258044107497159,3.66878835103307,0.25694325066005,-3.54835533607181
0.257316386475381,3.66815246908052,0.256279930746197,-3.54724722352197
0.256732326874458,3.66737614146566,0.256021034763443,-3.54594202770539
0.255924571054018,3.66655190929669,0.255589002686187,-3.5451492075099
0.25505080694815,3.66564075302843,0.255259031122784,-3.54454562144303
0.25477709793793,3.66483469076155,0.254432854002217,-3.54374326845808
0.253553302396082,3.66419228811715,0.254038224366168,-3.5428223929375
0.25296626310879,3.66311936652512,0.254101822486974,-3.5422243400349
0.252640922879513,3.66223717493993,0.253949987490988,-3.54152641763864
0.251877703947243,3.66142368651229,0.253632128117691,-3.54079780418235
0.251329091972103,3.66054749102381,0.253359871383197,-3.54008737408317
0.251181115239226,3.65964138593603,0.252923580023507,-3.53916605527017
0.250606236025261,3.65861383879293,0.252186914926811,-3.53793987230941
0.250290683749252,3.65780101123542,0.251640389727588,-3.53697593974401
0.249804174345265,3.65663421619171,0.250776837002651,-3.53600081401709
0.249320247371445,3.65585917326221,0.250239065889712,-3.53462046913393
0.249188737492358,3.65526284044159,0.249978696202007,-3.53360258759471
0.248819555111672,3.65466312538146,0.24968442001268,-3.53268507068107
0.248233156743842,3.65367626098725,0.249673597534066,-3.5317423712999
0.247785206277392,3.65268933612143,0.248901396964123,-3.5314199237766
0.247168185788947,3.65210171375418,0.248466419060955,-3.53085721045445
0.247057790479034,3.65149229343675,0.247390111448484,-3.53030559739507
0.246917590541193,3.65069844555441,0.247202246466426,-3.52962424345815
0.246178601453227,3.65006088185733,0.24710517856711,-3.52877835632134
0.245477836223388,3.64939989232883,0.24658091332672,-3.52750173773161
0.245038184204594,3.64860032422712,0.246614352375601,-3.52675709984852
0.244898239963441,3.64782891280524,0.246053242536539,-3.5257221644821
0.24410444318361,3.64696520427707,0.245416358097571,-3.5249729869375
0.243002970032918,3.64579087911307,0.24466807400571,-3.52421129393631
0.242661388554039,3.64478760081748,0.244636443683893,-3.52329965876353
0.242201377143503,3.64426534776144,0.244434508416942,-3.52211594782866
0.242020348394247,3.64362854688659,0.244319355542017,-3.52137491328984
0.241938479786468,3.64282056679301,0.244082851371473,-3.52082124600149
0.241505653813049,3.64198977751655,0.243695588694472,-3.51963758657847
0.241417326753057,3.64118638331799,0.243218062759715,-3.51877969258967
0.241209318085704,3.64005470506716,0.24290700402395,-3.51777699235714
0.240025103464689,3.639181090183,0.242114866333707,-3.51649822720103
0.239515309376917,3.63797514273796,0.241818137560009,-3.51541637308817
0.239719761104527,3.63658919130016,0.24131912122648,-3.51412070241529
0.239403723035311,3.63591041369045,0.240989981320989,-3.5130383446077
0.239349767957887,3.63483130120937,0.240815871189987,-3.51193166755788
0.238642287598268,3.63399202264688,0.240264448218945,-3.51042490646342
0.238818300488561,3.63304719054003,0.239468492120003,-3.50923104973703
0.238423586262361,3.63247318396602,0.239176431675196,-3.50811378707875
0.238011966901126,3.63201197819117,0.238549188877344,-3.50722024967918
0.237569076945947,3.63130750640465,0.238117124953489,-3.50619398148723
0.237162583198252,3.63090714477415,0.237887574393895,-3.50568447343052
0.237047227836214,3.63013064397876,0.237551183445945,-3.50484404651784
0.236389182906931,3.62894562139131,0.237184916483895,-3.50380200080429
0.235784463446663,3.62828267911757,0.237080223636198,-3.50270681146346
0.23550592527351,3.62730404540825,0.236340418658976,-3.50157024715682
0.235159900799036,3.6264380877064,0.235981536631405,-3.50061491631468
0.234614658204167,3.62513542549806,0.235662509727742,-3.49920620979185
0.234528493410517,3.62415002884771,0.234943725464197,-3.49858924018648
0.233852321272803,3.62350986361655,0.234536255729103,-3.49787610083255
0.233116740460924,3.6228955472553,0.234045285598257,-3.49733018853361
0.233114235533813,3.62148202131322,0.233912063193486,-3.49681339988637
0.233001238059259,3.62080164812673,0.233145945760478,-3.49573488782975
0.232771119923563,3.61970611917137,0.232469057620293,-3.49489053846856
0.232081957613869,3.61877724129342,0.232415881290507,-3.49356230777172
0.23190899983028,3.6179501431175,0.232084300751333,-3.49255371085931
0.231118362946843,3.61693613531838,0.231845220780012,-3.4919863676847
0.230412522466957,3.61634092669333,0.231172075192732,-3.49094802654843
0.229723676092184,3.61549593170261,0.230752548435348,-3.48995452972929
0.229048875352961,3.61428532077443,0.230317067704526,-3.48943540793792
0.228451057256511,3.61324118958421,0.230055606485172,-3.48852384863682
0.227930906543196,3.61227832119309,0.229370257571052,-3.48792889864251
0.22743684491245,3.6111740884812,0.22881229858807,-3.48724858103116
0.226730647701072,3.61070538742689,0.228380526860692,-3.48645705678421
0.225872075438795,3.60945927927023,0.227917861476199,-3.48557106475314
0.225321705251445,3.6083942585712,0.227194125005733,-3.48472312466556
0.224897658014514,3.60753828306867,0.226501455651302,-3.48449826638573
0.224429540558403,3.60681649460156,0.225975980839134,-3.48370806253444
0.224280004126501,3.6057393951636,0.225711018411669,-3.4828193963347
0.223970823447106,3.60510396780325,0.224990924600638,-3.48170267141533
0.223073524105009,3.60413072917032,0.224506706787978,-3.48062649352581
0.222705138246763,3.60322380778731,0.223690585090898,-3.47940367417883
0.221995633084457,3.60266713914997,0.223096756763534,-3.47858832286124
0.221333612949563,3.60170569443488,0.222476988118345,-3.47777584341754
0.221008049622758,3.60091712122166,0.222204199508204,-3.47695711179151
0.220763762082215,3.5996955913412,0.221937094273818,-3.47630600299973
0.219945780474485,3.59867865816533,0.221392203611817,-3.47539257238804
0.219400169605459,3.59784277031243,0.2207562258625,-3.47397688644036
0.219064401240772,3.59697520844912,0.220546166802208,-3.47308147730802
0.218587791759219,3.59621236029812,0.220321807430799,-3.47209135748696
0.217981602995843,3.59505440679427,0.219707060408312,-3.47110182498554
0.217493296414969,3.59397576516717,0.219307499768112,-3.46941875025217
0.217114347878736,3.5930885654083,0.219124974297093,-3.46848601020167
0.216891160425203,3.59193799160325,0.218573109516531,-3.46722123181515
0.216352004781028,3.59081168366577,0.218537998158402,-3.46646050482282
0.21604865840552,3.58989209408352,0.218044778350697,-3.46587660460445
0.215447570809395,3.58918424628844,0.217476327856537,-3.46476148153816
0.21479131781861,3.58831454939466,0.217208996608626,-3.46355243464593
0.214671042198274,3.58701424482288,0.21681070498872,-3.46231538867513
0.214188191798431,3.58582421234884,0.216281260683551,-3.46170122903626
0.214179632143927,3.5849005363031,0.215751116231741,-3.46104508034225
0.213765989625882,3.58361584777889,0.214899323395278,-3.46069108562625
0.21373257633862,3.58268109094128,0.215036775051501,-3.460033103529
0.213518810993395,3.58215924544114,0.214042807118002,-3.4592159395959
0.212887047683674,3.58092026833471,0.213023479224123,-3.45809113396739
0.212339915658013,3.58041032814883,0.212576346642061,-3.45722535378506
0.212211948947548,3.57910398270996,0.212251072240819,-3.45624390809287
0.211740975440927,3.57840289959618,0.211770621483117,-3.45535897359856
0.211310603018778,3.57760245516441,0.21108866881143,-3.45459654663375
0.211097431716031,3.57683096720134,0.210814009958042,-3.45367050697351
0.21055459118358,3.57541744683705,0.210286919618421,-3.45301288843501
0.210166282544516,3.57458504296526,0.209863582340282,-3.45185206599117
0.209676222548444,3.57295112364,0.209237302607674,-3.45083686928605
0.209249451304439,3.57226357455869,0.208696448864933,-3.44969665238099
0.208482990094003,3.57151619113183,0.207924753882788,-3.44865133269884
0.208307289501647,3.57070240963651,0.206532608034249,-3.44741819344066
0.20823445819386,3.56984360422514,0.206136253759126,-3.44634865917013
0.2081618010951,3.56896726018035,0.205587151120468,-3.44532835026766
0.207728251516295,3.568229499454,0.205659617517905,-3.44452380508334
0.207825201038752,3.56732331257857,0.205818555276267,-3.44378670356595
0.2071244972405,3.56668848783427,0.205312133634175,-3.44256939604193
0.207078943770558,3.56542186507997,0.205081894343489,-3.4417316359519
0.206651868901811,3.56411742117165,0.20486729609422,-3.44042183900474
0.206314835630118,3.56340249744953,0.204403648552665,-3.43993240096987
0.205744717149397,3.5628000628547,0.203956248204663,-3.43916518016996
0.205355173319568,3.56192324214882,0.20334111296155,-3.43840669129804
0.204891103008261,3.56088081376035,0.202675712422881,-3.43729194625958
0.204242106868659,3.55994838229445,0.202395471884666,-3.43617392708219
0.204126490828659,3.55928829246076,0.202369821496064,-3.43534149697552
0.203801055608225,3.55867184476378,0.201970973189698,-3.43430489457007
0.2030351620026,3.55817854211011,0.201327195682814,-3.43274909370474
0.202412572889748,3.55731280959744,0.201042753892029,-3.43177939118753
0.202491297507132,3.55638685634116,0.201158563810535,-3.43079316709598
0.202328642670914,3.55497444574403,0.200516416562826,-3.42979160344616
0.201244857389381,3.55399964647876,0.200251127332336,-3.42883499006754
0.200738710923178,3.55261220540498,0.199916194675931,-3.4281292227149
0.200582492113929,3.55187215801224,0.19954375861409,-3.42742456642627
0.199869247310794,3.55095943395523,0.198876058894966,-3.42628960726987
0.199242188255727,3.5498577666687,0.198582809920185,-3.42569185610273
0.198934284746367,3.54890294868236,0.197798359959424,-3.42474698560484
0.198357007328975,3.54761750326023,0.197447538855642,-3.42400992152225
0.19773520625707,3.54667665321601,0.196789743375848,-3.422888060393
0.196831593785388,3.54545390513561,0.196189103421093,-3.42209862401631
0.196256523180173,3.5441460768179,0.195729620875595,-3.42106342505262
0.195857082803538,3.54367786690696,0.19492360654126,-3.4199262977376
0.195472242646149,3.54277415547158,0.194212352876902,-3.41927877324061
0.194681604874476,3.54176521123822,0.193840447508949,-3.41845230101235
0.19413525304318,3.54047710729907,0.193417017092849,-3.41730545574473
0.193906442564797,3.53965456799343,0.192794302606225,-3.41578179661035
0.193858788678374,3.53889744640788,0.192629947042375,-3.41461642220691
0.193183951581623,3.53813609492576,0.191980387894989,-3.41338302944621
0.192770976927409,3.53706675519085,0.191603612752923,-3.41204576673549
0.192243567611354,3.53605103581671,0.191007171317157,-3.41120856487382
0.191805990019081,3.53484811152545,0.190766871695022,-3.4098700841794
0.191326895325209,3.53407896388982,0.190681877775262,-3.40875985547905
0.190854706554256,3.53293288222369,0.190397241518588,-3.40760219195737
0.19061913743038,3.5316101279884,0.19015087414907,-3.40654805507717
0.189787036774376,3.5304295798807,0.189788643525758,-3.40540992910179
0.18903857421084,3.5294627294527,0.189482644974074,-3.40468432917967
0.188586698003049,3.52889397470708,0.189142675431993,-3.40405217554507
0.188511022229804,3.527378736918,0.188382846917229,-3.40304702433992
0.188388328576126,3.52618130916852,0.187934312173405,-3.40189003359419
0.187565279479803,3.52523237298193,0.187075326128477,-3.40085985153632
0.187459254127937,3.52409069927334,0.186607117689889,-3.39986875408209
0.186527193427469,3.52275151186284,0.186286310132598,-3.39854773287953
0.185542367593543,3.52209005128269,0.185752318496751,-3.39803882158413
0.184613987731965,3.52121359020718,0.185447485044689,-3.39755236102773
0.184587179118012,3.52045510553582,0.185397892406461,-3.39678007312721
0.184518086167437,3.51944915954248,0.184958421692218,-3.39609776902268
0.184207671527493,3.51841569767763,0.184674297342207,-3.39465045753625
0.184143707099207,3.51776358128794,0.184600577622283,-3.39342973431662
0.183638323029863,3.51686522576897,0.184118875046456,-3.39267017297702
0.183233542365018,3.51574952008409,0.183732417266197,-3.3914350168703
0.18308345406742,3.51491725215373,0.183555526205229,-3.39032438605682
0.182438689687172,3.51419804721574,0.183306822433658,-3.3893968337689
0.182023956668715,3.51288849319151,0.183115458892931,-3.38816161850262
0.181180108387408,3.51177975125891,0.182724514338874,-3.38693985067965
0.180704224369414,3.51050033122327,0.18229797696797,-3.38601953074242
0.18049569321717,3.50944636161399,0.181665689054864,-3.38517955206347
0.17980053609042,3.50846674840084,0.181433863934524,-3.38365004078814
0.179133578371234,3.50752773025421,0.180781071320786,-3.38251322935966
0.179037646928528,3.50676118152344,0.180563738056921,-3.38180138751693
0.178899405106054,3.50582638077317,0.180217965672356,-3.38059114490049
0.178207756401339,3.50437132374114,0.179083236534703,-3.37967922713965
0.178045828724778,3.50335799069389,0.178570275798711,-3.37881112334276
0.177359777163121,3.50241073301262,0.17800957526677,-3.37799904119372
0.176831507041812,3.50107990862482,0.177733263132402,-3.37729035789056
0.175816364835669,3.50020967810409,0.177102603085519,-3.37578378578565
0.175005960788336,3.4992432002882,0.176724271735031,-3.37520809671811
0.17438955903235,3.49839581882151,0.17638279097779,-3.3741984306941
0.173645109368052,3.49737550216281,0.175749115039834,-3.37299900692152
0.173612574518323,3.4960477820662,0.174919382494838,-3.37214813121329
0.173177602973486,3.49490886899498,0.174077591946805,-3.37133968217865
0.172921016445692,3.49394875669623,0.173457537256107,-3.37012698265617
0.172469693127955,3.4934283316534,0.172756602149193,-3.36904192949495
0.172274195422911,3.49225705486041,0.172843500098322,-3.36762170702808
0.171900818328913,3.49121636324231,0.172095387768816,-3.36706851061891
0.171434018190729,3.49018638515954,0.171442882060047,-3.36573890576701
0.17115777011469,3.48896844049657,0.171664724047536,-3.36437992282095
0.171390486037449,3.48791336444636,0.171242887379723,-3.36389294803856
0.170944727716395,3.48658936197695,0.170282956647587,-3.36283226060445
0.170299449386333,3.48601844291451,0.17028739393345,-3.36230114803141
0.169578838319064,3.4851938318536,0.169829379112354,-3.36127258940592
0.169369728351775,3.483896663745,0.168950398178817,-3.35988765725667
0.168909037526356,3.48268262269597,0.168819542552109,-3.35882765493213
0.168463522998373,3.48118538713689,0.168107870031811,-3.35761037532976
0.167972879098236,3.48029803186528,0.167973530664221,-3.35637595319985
0.16797743462331,3.47899296713815,0.167911465801932,-3.35496188676953
0.167176660704036,3.47796888687903,0.167619220648992,-3.35336754662676
0.167071417316007,3.47674790785802,0.16765745796875,-3.35216194188511
0.166561346139725,3.47546351442619,0.166867657492002,-3.35078275273161
0.166313725816034,3.47429157585836,0.166318243237912,-3.34917696168131
0.16594109282182,3.47330234092456,0.166164956273162,-3.34770472691456
0.165538664152212,3.47169637618002,0.166133203013469,-3.34639767414041
0.165792783929533,3.47055901242444,0.165599588035667,-3.34573721921538
0.165596413304695,3.46984652610702,0.165268897032272,-3.34444777831477
0.165076294203339,3.46845613283238,0.16452352057529,-3.34345368889761
0.164062077534477,3.46738133436454,0.164305806062018,-3.34218005524861
0.163412418931152,3.46679025246024,0.164343699383469,-3.34115977468533
0.163108960406215,3.46590743619738,0.16439328562002,-3.34019129296533
0.162564701868471,3.46496188345125,0.163923800780122,-3.33945959169341
0.162021330555754,3.46358842709588,0.1634546268374,-3.33813464604319
0.161805202718416,3.46251739675164,0.162916841914836,-3.33741266286151
0.161354041811321,3.46137909061228,0.162216043497472,-3.33649874849653
0.160863228874405,3.46025013056249,0.161683416407035,-3.33545553539187
0.159779373895813,3.45933448700442,0.16151486772334,-3.33424132434328
0.159087306021647,3.4578353919219,0.161123690252965,-3.33346891929753
0.159106682012767,3.45701042195023,0.160590701292758,-3.33211674231947
0.158422363820272,3.45580692321693,0.160095710043839,-3.33133199051081
0.157952445149495,3.45482033235569,0.159532235787938,-3.33005519268915
0.157383907041112,3.45372766945733,0.15895705646946,-3.32938339485273
0.157510430038888,3.45241997795564,0.158937088149462,-3.32823013003884
0.157545173182567,3.45109802917669,0.15887851690767,-3.32643210926995
0.157232606132414,3.44980947978202,0.158265940221422,-3.32530799740867
0.156422321606033,3.44859595965784,0.157919441316154,-3.32451897115528
0.155985218541378,3.44718127660399,0.157447880263657,-3.32301009182591
0.155647310792733,3.44601710825298,0.156778530038941,-3.32184107169326
0.154889756755425,3.44490882772276,0.155878542213763,-3.32114994896921
0.154556468157941,3.44378178001593,0.155185968932615,-3.32024019276283
0.154078555993477,3.44245398876758,0.154867764819279,-3.31862222626625
0.153236187467141,3.44074504355739,0.154262621134398,-3.31786574690774
0.153001424530387,3.44004661366458,0.153785808160052,-3.31725271639469
0.152478869255241,3.43908457576891,0.152897778105347,-3.31607807734803
0.15210113061396,3.43836772463781,0.152589660684223,-3.31489213889636
0.151677532329745,3.4368864963657,0.151665175218238,-3.31356819206325
0.151195423778426,3.43580488306563,0.151282187575977,-3.31231246388313
0.150717556440712,3.43460978409618,0.150968202261245,-3.31106319640478
0.150843893025605,3.43319677223413,0.151035767096325,-3.31001099108883
0.15023740948976,3.43231569502206,0.150111668456935,-3.3090627925141
0.149578978668306,3.43116267426059,0.149448231475943,-3.30798528682367
0.149063406854102,3.42975444799469,0.148936487059223,-3.30708063543854
0.148734507430984,3.42849240240382,0.14878235322583,-3.30622045941282
0.148489103974435,3.42764980945621,0.148411837686358,-3.30562755016927
0.148343919613599,3.4268734904271,0.148073769287298,-3.30460781205556
0.14845485092645,3.42606129288041,0.147639151334442,-3.30379882497488
0.148031790914339,3.42469364091662,0.14684137663996,-3.30295552583139
0.147088274477182,3.42361382475624,0.146900389555649,-3.30184758427924
0.147059495013138,3.42244068197389,0.146346273361903,-3.30076455306845
0.14716067038786,3.42137881011054,0.145970572225614,-3.29970588393229
0.146891430787987,3.42054434011006,0.145505985958948,-3.29850767147915
0.14644958772812,3.41974507327927,0.145063503709017,-3.29713740983869
0.145897599773671,3.4182722190839,0.144638934832072,-3.29589766496976
0.145556858549611,3.4172348377722,0.143774146938258,-3.29504424853197
0.145517900488236,3.41581913491487,0.143492906680117,-3.29376050622505
0.1449787684265,3.41490722699965,0.142903077489145,-3.29268726018144
0.144323941164615,3.41380021041788,0.142064754606846,-3.29128904628858
0.144072848944065,3.41264283503576,0.141739479363465,-3.29025607906057
0.143788168983698,3.41174823919781,0.140892236852327,-3.28909515481257
0.143570579442607,3.41097418850688,0.140970099306203,-3.28811698273455
0.142677527669967,3.40948665904844,0.140153070138878,-3.28710042767685
0.142057293479774,3.40810875515134,0.139975473382646,-3.28588917477774
0.141702355878554,3.40686950099248,0.139615419855672,-3.28493580831926
0.141076955873378,3.40583398492749,0.139676505232323,-3.2841204913518
0.140411582536929,3.40518629932029,0.139432415174191,-3.28279226280454
0.140445027479389,3.40392448712728,0.139097677841537,-3.28154442788011
0.13960477812878,3.40302587590634,0.138725348430903,-3.28048039153458
0.13918621848475,3.40209888292698,0.138473514133987,-3.27960912147872
0.138623553340241,3.40117840739707,0.137981115776497,-3.27808920886702
0.138394846881567,3.40009900901081,0.137832023031203,-3.27673013757138
0.138261674779719,3.39932357944617,0.137128286774843,-3.27605903748956
0.137586924557677,3.39881386225175,0.136621241292312,-3.27507492235199
0.136770425473564,3.39853520850814,0.136055858135483,-3.27427649935178
0.136243331862052,3.39720262246552,0.135833664486276,-3.27327017361163
0.135518717355423,3.39671592507242,0.13528466594692,-3.27173263354778
0.134373084662471,3.39514477146428,0.135461338913281,-3.27090650114798
0.133984718705163,3.39414698364892,0.135439821315749,-3.2693183847996
0.133578105172099,3.39282337706677,0.134732850639962,-3.2679259531162
0.133102500757336,3.3919445156807,0.134355085452253,-3.26765699609395
0.132542100439835,3.39058104295514,0.133835266459431,-3.26684573364691
0.132466414208185,3.38972768930941,0.133472426559492,-3.26572972082105
0.132384224713909,3.38886495395912,0.133137855441663,-3.26450610418042
0.131976996024064,3.38770850890716,0.13235036652542,-3.26375341668014
0.131575889300633,3.38641093690917,0.13213467284017,-3.26232939331378
0.130926316157697,3.38510722939006,0.132265383061218,-3.26097842583797
0.130380298143869,3.38415094358569,0.1317280715592,-3.26012776535733
0.129967340856402,3.38289862006257,0.131628962243924,-3.25912577103835
0.129679528038228,3.3816237556142,0.131444434963469,-3.25738587844832
0.129314899085019,3.38021687168288,0.131135640584257,-3.25609287535588
0.129349128071705,3.37891420545322,0.130461283501186,-3.25525482397954
0.128870585215116,3.37777693150086,0.129918180965834,-3.25385917235877
0.128206324196986,3.37616433197817,0.129274914047644,-3.25239082631812
0.127622691922009,3.37550044713488,0.128735491544014,-3.25108789695127
0.127225539975688,3.3743671223163,0.128367060252366,-3.24951974673027
0.127174664126469,3.37394277049018,0.128130397473848,-3.24863317100516
0.126873643065979,3.37242734622709,0.127414511108841,-3.24783230654334
0.126301999302023,3.37112340030022,0.12675141699486,-3.24646291551522
0.12592914192652,3.36993609507478,0.126133148749143,-3.24523030759306
0.12568179117453,3.36853736715576,0.125592770181953,-3.24405160424673
0.125197060915811,3.36754666163439,0.125277807611526,-3.24281236186021
0.124670060873193,3.36684318140346,0.124963305844313,-3.24197115577294
0.124413694334868,3.3655841187297,0.125074719371973,-3.2409362270215
0.124071518484929,3.36409728609519,0.124309494257756,-3.24037151591334
0.123441949772471,3.36355305480385,0.123643317710621,-3.23950996019208
0.122597732760161,3.36260094395543,0.123323091267716,-3.2381662749763
0.122041203263525,3.36144244693013,0.123196295989829,-3.23659364098183
0.121757127570018,3.36001722819955,0.12274554374516,-3.23549883412026
0.121259235045936,3.35856028931288,0.122360919820455,-3.2340409491789
0.120840768012887,3.35767740950809,0.122089664002051,-3.23294877294778
0.120621640075433,3.35678181862214,0.12155315963968,-3.23162337513597
0.12052217253783,3.35581713268738,0.121392855769407,-3.23054666139856
0.11984424451371,3.35492475991794,0.12063082353996,-3.22955930850798
0.11942689855786,3.3538860667457,0.120216950096383,-3.22891212209009
0.119259583096311,3.3529118209093,0.120073307146431,-3.22872978456824
0.119238769527202,3.35190634004342,0.119811055277935,-3.22764362777173
0.118897681948275,3.35112262148009,0.119528071343938,-3.22643786123421
0.118151629952823,3.34984842832592,0.118793682659197,-3.22558275516455
0.117750765094567,3.3488953839522,0.11877011724611,-3.22464539230433
0.117480228140371,3.34804417306734,0.118280506493802,-3.22361313904274
0.117348414381284,3.34707024022078,0.117596207371371,-3.22241227644043
0.117362654154243,3.34578895188885,0.117474692431807,-3.22098211801646
0.116894515859722,3.34451333184289,0.117067771134335,-3.21963026351085
0.116291555329327,3.34359450319056,0.117473467993002,-3.2185286064394
0.116090717595917,3.3429887684435,0.117401791457436,-3.21782931058907
0.1158801280586,3.34195910387612,0.117604010501469,-3.21692438985986
0.115179232050568,3.34078960619922,0.117170320604072,-3.21550840143298
0.114190883228733,3.33951223572981,0.116886048261204,-3.21451820672524
0.114366863541939,3.33832120871222,0.116641536662686,-3.21346713454468
0.114118724469146,3.33728290396746,0.116810587139747,-3.21220159586137
0.113788882226928,3.33595092665291,0.116236807266615,-3.21108398396819
0.113410734795619,3.33500547215546,0.115690947741107,-3.20955540693004
0.112711111695713,3.33397244086308,0.115325882948379,-3.20853102714808
0.112573676603879,3.33281707321119,0.115082677670489,-3.20736588531203
0.112513423801322,3.3320010169495,0.114799966336546,-3.20632867200742
0.112197833653348,3.33066403082837,0.114473610582595,-3.20506814897995
0.111616735617692,3.32922566235604,0.113950645877423,-3.20389600119231
0.111708631021046,3.32866947501244,0.114234028706842,-3.20263563939612
0.111266492324862,3.32745458592423,0.113850014843419,-3.20164401253069
0.111231706485751,3.32621313476374,0.113571356083345,-3.20065356072916
0.110768093150233,3.32505593692314,0.112897506992463,-3.1995822492563
0.110034911724696,3.32401718418411,0.112490181606648,-3.1982352557899
0.109642762681089,3.32276658789211,0.11197486634384,-3.19740465160608
0.109252824290333,3.32183148486066,0.111568925367637,-3.19639436965207
0.108660318422384,3.32101401271661,0.111633378466056,-3.19511214126915
0.108598780057486,3.31996635964736,0.111200779735509,-3.19390859887823
0.108184912393405,3.31874299523293,0.110437135591492,-3.19263698405456
0.107404786589446,3.31761245744927,0.110443428436887,-3.19130642590433
0.107060832801258,3.31664461186075,0.110314512163832,-3.18980523004827
0.106826755510579,3.31547005834635,0.109976785450114,-3.18865238414232
0.106004378432103,3.31487715200427,0.109398894097197,-3.1880080882023
0.105624024676793,3.3140686459745,0.109123046157988,-3.18705012404969
0.105268143481079,3.31305869090774,0.108685123024727,-3.18561032600216
0.104675041262196,3.31182551732377,0.108184232882802,-3.18460136478852
0.104125065597648,3.31029627411609,0.108058245185175,-3.18324969297018
0.103737588524953,3.30907871741118,0.107744702053872,-3.18181937385845
0.103424627339476,3.30780070502099,0.107306793235013,-3.1807953177868
0.103117826157531,3.30658281017559,0.106615324002675,-3.17951966186513
0.102929759168989,3.30526584338324,0.106486243401035,-3.17814869894551
0.102395424462264,3.30428569275632,0.105931798172601,-3.17694295198635
0.101897627739582,3.30289920183149,0.105477895273589,-3.17589748253449
0.102125892335693,3.3018317664206,0.104772184428251,-3.17517822806033
0.102081086296293,3.30072445971287,0.104342905036706,-3.17370480216499
0.101088959142532,3.29996396957618,0.103892117097215,-3.17271928042314
0.100636518402176,3.29882957466916,0.103348284355426,-3.17142033515961
0.100877865789799,3.29777607295643,0.102742191110946,-3.17048322517196
0.100795238609684,3.29663502058874,0.102352948109356,-3.16957635161231
0.100012322910765,3.29520488418768,0.102597979615844,-3.16826155663678
0.0992850869095151,3.29409223488332,0.102667294975021,-3.16717576584514
0.098971823599558,3.29316656343701,0.102512796965517,-3.16574082804245
0.0985549153936969,3.29203633266876,0.10226134010915,-3.16454275449351
0.0980250706597038,3.29050408906416,0.102205425930673,-3.16352900725439
0.097596075070587,3.28898300963,0.101622255431282,-3.16232579922641
0.0973549470431891,3.28764257289367,0.101288040879222,-3.16102120224072
0.0969355049103418,3.28649317719535,0.101135688526717,-3.15990744503083
0.0966771360070838,3.28556328090469,0.100941256745069,-3.15863346820661
0.0966520592213942,3.284739658366,0.100620400274551,-3.15767970722188
0.0962818473584733,3.28314239486588,0.100703171564799,-3.15660337108547
0.0954139624203746,3.28195928291244,0.100364594689832,-3.15540246293273
0.0947107161204006,3.28049728282935,0.100218335702638,-3.15417218571811
0.0941056638898939,3.27906132099261,0.0999004317312477,-3.15316863952547
0.0934698072854238,3.27730980406951,0.0991804568894824,-3.15207102031039
0.0931039342732145,3.27581809578573,0.0986041471270253,-3.15083152478644
0.0929850282735733,3.27439368336633,0.0981659595448221,-3.14934703597484
0.0928469683783365,3.27375581722375,0.0979530296955489,-3.14835061457779
0.0924216490146629,3.27199330923419,0.0975278250058377,-3.14763721959139
0.092026870640932,3.27009329877625,0.0971037209019802,-3.14634872419558
0.0910817267373714,3.26911437909126,0.096693838622179,-3.14471688125791
0.0907716607194344,3.26735737734868,0.0965396122046146,-3.14328228958298
0.0902724682468932,3.26606799277502,0.0958132904352675,-3.1419393024446
0.0898561516611109,3.26474076170167,0.0951547389677011,-3.14046637592658
0.0892927381642925,3.26383114689984,0.0946009628168108,-3.13891434616474
0.0887301380882716,3.26227514361939,0.0940264042636547,-3.1377474002701
0.0882640674705591,3.26114977053596,0.094063407150611,-3.13647156800709
0.0881197658529251,3.25981335496715,0.0935870988309258,-3.13540252880062
0.0876980139940376,3.25895750332305,0.0933908670454975,-3.13417396639452
0.0877904603095446,3.25810142775373,0.0930976463423507,-3.13286041753246
0.0873576187970424,3.25667604895947,0.0928061497896346,-3.13197300949105
0.0872870526740001,3.25547221977258,0.0923651452396731,-3.13023779029095
0.0870194261761075,3.25444474205821,0.0928772616744432,-3.12940592567643
0.086262200282503,3.25357274277312,0.0928079145107856,-3.12815132821294
0.0861246167182263,3.25248922822711,0.0923924579143625,-3.12690726577227
0.0857202261431205,3.25143975811808,0.0922181848272466,-3.12570587371998
0.0854991879950119,3.25012405620285,0.0914223698127719,-3.12451279181432
0.0853971620641285,3.24913565640297,0.0908051627366522,-3.12317627762077
0.0851440269627781,3.24791360030648,0.0902391240344541,-3.12223762965726
0.0846024482120317,3.24690388033155,0.0897720244970032,-3.12079220531392
0.0847000529089165,3.24578441839595,0.0895722604316958,-3.11982006813144
0.08446901268754,3.2437141909999,0.0893690288485287,-3.11909050381931
0.0841142647481598,3.24258141252728,0.0887294131535169,-3.11759905432131
0.0840571230079102,3.24147319969359,0.08843983031347,-3.11615050027375
0.083677183163216,3.24016669316199,0.0880353260474041,-3.1147774844437
0.0834753271106132,3.23922791502966,0.0875368632387967,-3.113408582337
0.0833988948576134,3.23787444081094,0.0863980290868711,-3.11202165082038
0.0833603755467166,3.2363539236048,0.086083841617916,-3.11105223680623
0.0831504745642393,3.23537164842713,0.0852403139950774,-3.10968932412506
0.0831524995766612,3.23393814785827,0.084781888438973,-3.10831907705571
0.0826646853557651,3.23275364577459,0.0843473849977618,-3.10712677184037
0.0823041763281681,3.23162519914393,0.0839147190313651,-3.10569464573275
0.0820229742567747,3.23035593463621,0.083835566532947,-3.10412938283228
0.0815836888447086,3.22950233649341,0.0839017023974155,-3.10314845576922
0.0810089475313158,3.22837065869717,0.0835630517053166,-3.10166630708311
0.0805001008246885,3.22713102477154,0.0832854094906378,-3.10051491651393
0.0796891775569913,3.22603163264211,0.0833258277318863,-3.09938296002736
0.0793818381565652,3.22506472025157,0.0830650406899736,-3.09797703532703
0.0788460627657904,3.22429488721839,0.0822007251306687,-3.0968133486352
0.0783291812003177,3.22326655435229,0.0821155267272925,-3.09564366522877
0.0780413949393369,3.2215832554879,0.0816603583699726,-3.09420050603823
0.0776350555231473,3.22023570912872,0.0812744943821729,-3.09344229732807
0.0777111117684267,3.21880211728081,0.0818424666400279,-3.09168963618984
0.0774728913491616,3.21777252442424,0.081852458464387,-3.09036248742915
0.0771588657763535,3.21640570813454,0.0813401282793945,-3.08922105781463
0.0770785636653179,3.21531194782804,0.0808749844298489,-3.08808926123082
0.0765763977377411,3.21380594439934,0.0808256285935545,-3.0870346612513
0.0758389916352543,3.21263931884571,0.0808953846031776,-3.08571090257176
0.0751431503721892,3.2116224727726,0.0803717612549689,-3.08450386562793
0.0747768810432334,3.21061103702988,0.0800453837589008,-3.08341421445543
0.0744965250293314,3.20936646846738,0.0791478516907575,-3.08201554440686
0.0743970978624969,3.20864981924423,0.0784736172085052,-3.08115735840184
0.0740622992176661,3.20757033346959,0.0781786586856488,-3.08004179715981
0.0743742522871298,3.2065252637301,0.0777348718279912,-3.07868012387022
0.0744955598885547,3.20532182318488,0.0773177859793643,-3.07758233803142
0.074506498593139,3.20436970377913,0.0769576131580038,-3.07618499774558
0.074222399923667,3.20322006563313,0.0768173320630949,-3.07485299593141
0.0735892453106494,3.20186847318296,0.0767284836070243,-3.07339441182564
0.0733404291314045,3.20066951120047,0.0768176259389614,-3.07178632125374
0.0731404086167079,3.20003230809264,0.0762499042106342,-3.07085349766435
0.073086632419386,3.19829570676224,0.0758846193333147,-3.06942230286014
0.0724581091863431,3.19706165961069,0.0761231052552565,-3.06876493613909
0.0723520227943965,3.19580631098213,0.0758187611188445,-3.06766415837985
0.0714787950342147,3.19455477844424,0.0759771410385778,-3.06676573528798
0.0710834349029679,3.19337851432843,0.0753265314674625,-3.06561433515511
0.0707504733166591,3.19233531501345,0.0751368338810538,-3.06476724394186
0.0704361104442964,3.19154174832957,0.0746806740328244,-3.06367448136298
0.0704306600036181,3.19015564275438,0.0743833372566951,-3.06224780510327
0.0701687054757867,3.18894651697545,0.0740599974060864,-3.06081690941925
0.069562274914534,3.18805815063837,0.0733679705092101,-3.05916030700735
0.0691704746345949,3.18710582017889,0.0728835504370076,-3.05782141127254
0.0688523203788389,3.1862831725403,0.0723516926158932,-3.05671403780461
0.0689286147889984,3.18570267174858,0.0717696311682015,-3.05543886440635
0.0681734844085391,3.18397394242214,0.0714674578814478,-3.05425519057538
0.0679030333518431,3.1824313867203,0.0706794854277743,-3.05298837640892
0.0675128256882593,3.18156518154916,0.0705358993479203,-3.05154668304895
0.0673880719606979,3.18016319084423,0.0701979220295399,-3.05016951890939
0.0668983901886594,3.17887157832209,0.0698535515236631,-3.04858706619781
0.0664430403195879,3.17776654233379,0.0693250577918922,-3.0471203182334
0.0661136525479163,3.17655845908646,0.0685871424762036,-3.04573945917899
0.0657360220737014,3.17557432012731,0.0680561371743152,-3.04447450696253
0.0654628392041103,3.17439044927372,0.067597314434342,-3.04323623976077
0.0648622709146656,3.17271483259421,0.0673630138981014,-3.04197485496286
0.0648412260776152,3.17134142449225,0.0667718698969484,-3.04069714812155
0.0637377898075777,3.17020126429637,0.0663742623112984,-3.03932130699874
0.0633961883263566,3.1690232543958,0.0660762071109435,-3.03821000546919
0.0628225681994126,3.16756308823256,0.0655519051485498,-3.03680496963042
0.0626461662980105,3.16641351854535,0.0651943553461684,-3.03546580708952
0.0626059511504189,3.16488047124003,0.0651514858275903,-3.03478445449076
0.062260998453369,3.16382197080303,0.0646983109411416,-3.03384166752111
0.0624464364358801,3.16254997201446,0.0643137760056094,-3.03249264183059
0.0614634629988808,3.16149410150196,0.0637609204692021,-3.03091287542343
0.0611037429440475,3.16021037350958,0.062800774778145,-3.02978076995514
0.0609143354628495,3.15886871050951,0.0627650903198818,-3.0286365993637
0.06047970515291,3.15783953542908,0.0623612711967917,-3.02714669039935
0.0601394185880198,3.15668405106303,0.0618827372032566,-3.0262085511661
0.0599690602828934,3.15544940816108,0.0618018653731956,-3.02480188533248
0.0596976244506028,3.15389936106144,0.0620070073886402,-3.02352725126858
0.059528597436287,3.15241365670871,0.0618972576521867,-3.02202325667708
0.0593446693449043,3.15132640332748,0.0615806859584145,-3.02126479274455
0.0591107288262171,3.1499236466921,0.0610702986863066,-3.02009175080582
0.0591022900458899,3.14879700135779,0.0605194883103961,-3.01886559253799
0.0590190368513202,3.14800619741239,0.0601808827783116,-3.0176296778103
0.0586611985074617,3.14611287176494,0.0598375792821627,-3.01627732484441
0.0582725003528807,3.1450112347305,0.0591364472921094,-3.01502850943952
0.0580098502033438,3.14349672002553,0.0586682066413518,-3.01384689290819
0.0575152178021505,3.14183940519001,0.0588081333043084,-3.01299554290235
0.0572010439907997,3.1407713418393,0.058593250078898,-3.01204083214352
0.0567506148458844,3.13969088178126,0.0586513715970231,-3.01128923139431
0.0568611468983938,3.13780880502409,0.0583242197804338,-3.0102465643098
0.0563208323342543,3.13634244147648,0.0579413206019446,-3.00909759539365
0.0558463691675507,3.13521287135603,0.0576317315868471,-3.00775770483582
0.0555385537629487,3.13399045908471,0.0574164926681057,-3.00636475240122
0.0546573649488694,3.13308593943371,0.0571973970232885,-3.00548682786471
0.0543456093305435,3.1317014647233,0.0571366898554925,-3.00401882197113
0.0536417879874833,3.13086069409072,0.0570449152395434,-3.00221905018382
0.053445261234899,3.12985138050584,0.056669836745914,-3.00105075508973
0.0528356830410161,3.12879579393792,0.0563381337951697,-2.9997306159235
0.0527031780731825,3.12743267550538,0.0553879479957223,-2.99796561396527
0.0520838338459539,3.12636397582673,0.0546537130659571,-2.99641246495757
0.0522370647174755,3.12553254748743,0.0543989156480581,-2.99503340717017
0.0516905011321249,3.124002524404,0.053825344369283,-2.99409196993945
0.0518148859457029,3.12244784164678,0.0533556150405077,-2.99264045718436
0.0511507050085613,3.12136751461395,0.0528235197419307,-2.99171547698266
0.0510267210776948,3.11981858386146,0.0522198329723291,-2.99019209050653
0.0502249998450215,3.11879728126571,0.0520423041189757,-2.98881701876643
0.0500255515984165,3.11767809420636,0.0518010163676729,-2.98768921175435
0.0492971312219181,3.11622417115341,0.0518639565891271,-2.98645050366796
0.0492069161207818,3.11481531493237,0.0512554597941742,-2.98488639231744
0.0489634773157383,3.1140021918973,0.0507947726068132,-2.98344111672854
0.0484253464831458,3.11262114185289,0.0504802728164215,-2.98239136523345
0.0481272737583879,3.11131590280426,0.0499148066293977,-2.98083161795081
0.0477239822452932,3.11001850006879,0.0497728860862486,-2.97877403053037
0.0481374494944915,3.10856042302895,0.0496041900579902,-2.97744704813717
0.0475281120245718,3.10737820930707,0.0492348418256536,-2.97669821852016
0.0474307214600715,3.10629339775369,0.0490366819672595,-2.97518783125794
0.0471653190482999,3.10518879097409,0.0490194591551727,-2.97381522620915
0.0468279598150006,3.10363242580801,0.0487862905668567,-2.97300863555018
0.0467090689370717,3.10244136344843,0.0481730266985797,-2.97148042609292
0.0463802219646896,3.10096410845476,0.0480492407494665,-2.97052487835943
0.046086073899042,3.09988617356807,0.0478555581185279,-2.96892901517418
0.0458764519244364,3.09875680236393,0.0472201678103584,-2.96801841156628
0.0457835621573492,3.09749253259114,0.0471330580935125,-2.96652933042238
0.0450674977073604,3.0959385874193,0.0470336684001745,-2.96510632986246
0.0444811134785548,3.09470856150109,0.0467644043641059,-2.96364501722611
0.0442514231045512,3.09326183674642,0.0462347578161146,-2.96167010388849
0.0439337467026905,3.09155268279486,0.045762820134704,-2.96065241303508
0.0435414544153015,3.09056433653684,0.0456083053883817,-2.95919348321304
0.0432685216731677,3.08906154802342,0.0456173557910157,-2.95762464743375
0.0432178353196882,3.08775029267409,0.0450654362972103,-2.95651132710734
0.0422027804327741,3.08653676378569,0.0438547760063719,-2.95535678309287
0.0416835584058134,3.08532608760688,0.0435700522508278,-2.95436768310484
0.0417816048246859,3.08423209143308,0.0429694017697869,-2.9529639457744
0.0414396340559128,3.08300314259435,0.0427306909574592,-2.95148662102151
0.0414561222231208,3.08127444631928,0.0424545959110431,-2.95017072015787
0.0414469763122156,3.0797326889552,0.041565063726785,-2.94894663955116
0.0410735050289149,3.07828382631966,0.0409049901923045,-2.94751882612848
0.0405663764278975,3.07715457552429,0.0406130275044991,-2.94608379669107
0.040293307934559,3.07582261950214,0.0402239870533237,-2.94446954765074
0.0400999365354846,3.07461987350088,0.0404527415266426,-2.94351632030215
0.0392735588328499,3.07314492617006,0.0400877662014277,-2.94219977410926
0.0393798401150371,3.07243103714699,0.0399682581394397,-2.94085823566625
0.0391679465645342,3.07085518174616,0.0394296017911311,-2.93959559595611
0.0391495398051963,3.06985682946837,0.0391581410047255,-2.93835941522405
0.0388574601226667,3.06760358204321,0.0390151341696688,-2.93710164483397
0.0386702990790182,3.06652678513553,0.0389658925623842,-2.93552520764337
0.0379001617786554,3.0653018501212,0.0386126111585664,-2.93424847660305
0.0375111309318057,3.0641047677467,0.0381082752170639,-2.93302312736151
0.0373831230406378,3.06287165271933,0.0379134619617823,-2.9314320978238
0.0372316850478614,3.06098245980648,0.0378802345016374,-2.9297985644643
0.0367876799178924,3.05951623506917,0.0381164004750702,-2.92852363077591
0.0369430809254885,3.0581458512905,0.0379049300720728,-2.92691302566143
0.0365009271840248,3.05738661607385,0.0375265243421853,-2.92547163857512
0.0369293347176006,3.05595243097545,0.0372339975958138,-2.92443069473078
0.0367988125548753,3.05441770908427,0.0369809230181068,-2.92338316482039
0.0371575734774895,3.05318267394593,0.0369212404909227,-2.92228611538875
0.0370320926993775,3.05179478710241,0.0365796934963639,-2.92023552293827
0.0365977565957728,3.05011431336908,0.0367357882302692,-2.91925301085929
0.0364284344726977,3.04867611062263,0.0362577041578717,-2.91806540887732
0.0359285265817961,3.04764924646965,0.0360506528481091,-2.91688325056141
0.0359435361462799,3.046062575449,0.0355647146634843,-2.91561887478004
0.0358100102888602,3.04478470349131,0.0356411409853022,-2.91434731023937
0.0357249785452268,3.04313000879003,0.0354525118715417,-2.91270120495994
0.0360203150513344,3.04135072412714,0.0353531238721646,-2.91134955057479
0.0358042399277608,3.04015587203737,0.0352112618444716,-2.90962138676351
0.0354694808670588,3.03864609742898,0.0353721161569857,-2.90793648069683
0.0356707174719101,3.03749708828878,0.0349206664276648,-2.90678658591872
0.0355438523198579,3.03601758374409,0.0346375615174424,-2.90516936759153
0.0350935928553812,3.03459791827435,0.0344141061739143,-2.90377178548301
0.0348003384409831,3.03326620815994,0.0341563937801743,-2.90239245105707
0.0346328658187029,3.0315578534041,0.0340349231359577,-2.90109572081098
0.0346028465349037,3.03016409376136,0.0338705149023985,-2.89963914108244
0.0341421323001867,3.02882304906688,0.0334566718437766,-2.89875174362404
0.0339611842922671,3.0273700227452,0.0332118341529969,-2.89735065839538
0.0336338623226183,3.02574521815841,0.0326851523650341,-2.89560048440482
0.0331769077517843,3.02446948270108,0.0322389347505659,-2.8943878552278
0.0328508545256093,3.02324337988153,0.0319654980600034,-2.89282513351187
0.0324692212015246,3.02215139485168,0.0311965297491296,-2.8914947273653
0.0323353344765699,3.02090673998696,0.0309307873968263,-2.89030213249825
0.0318828877789222,3.01990871716343,0.0307237133648207,-2.88921012618367
0.0316882323432144,3.01831115578456,0.0303820034665285,-2.88765798241215
0.0315688012575946,3.01661220931003,0.029935841273541,-2.88656115052933
0.0313323928221037,3.01522976649475,0.0294629844949946,-2.88525227963033
0.0310967467029504,3.01397991386319,0.0293458482945293,-2.8839989995442
0.0309796663090878,3.01236293339018,0.0290206747953773,-2.88287740107219
0.030730769795344,3.01094009595588,0.0283108186000434,-2.8811930096521
0.0301319512685199,3.00894089012547,0.0282062512945894,-2.8797235210853
0.0297748197162099,3.00768995964857,0.0279304420052397,-2.87824306899518
0.0292718806561969,3.00630722311052,0.0274106406461739,-2.87674696264753
0.028728113876076,3.00493211553576,0.0270528020284869,-2.87537075606991
0.0289254963533508,3.00340282179382,0.0263880053590958,-2.8737725325263
0.0289790932652949,3.00126591205308,0.0265652124712134,-2.8726523725761
0.028505444113257,2.99999991147827,0.0259591481097407,-2.8710573134168
0.0281120361194388,2.99899496682838,0.0254193934114797,-2.86967493123401
0.0277965180584299,2.99766064070912,0.0249190321474693,-2.86854211055335
0.027544853548068,2.99676206170932,0.0248107862844342,-2.86718751636831
0.0278526608839663,2.99543292668411,0.0239836550054668,-2.86551837520229
0.027650606286504,2.9941105091443,0.0237789126830322,-2.86403252956721
0.0272313422417549,2.99288927227063,0.0234404558763955,-2.86275294886147
0.0271269023226471,2.99136422757904,0.0230452257800519,-2.86178485736724
0.026904288072845,2.98980233312536,0.0220692894206292,-2.86054560235041
0.0271701953691362,2.98813527429506,0.0217689795527271,-2.85948016632832
0.0269658002530106,2.98690458960491,0.0211766539990004,-2.85775821891277
0.0263196635828689,2.98561769037933,0.0208543295705198,-2.85661493295433
0.0259674228663089,2.98442270480486,0.020701014633427,-2.85526920968757
0.0255412826367809,2.9828627540325,0.0202757839296434,-2.85442003853445
0.0258094195431529,2.98166894964288,0.0203046272721946,-2.8528764769155
0.0254127659468918,2.9806974348652,0.0197120231512367,-2.8512978395824
0.0252255355514449,2.97943157428204,0.019656501104696,-2.85035078074307
0.0249925714964421,2.97793552480959,0.0193949856725601,-2.84873232120217
0.024647773835827,2.97623790740282,0.0194770528068832,-2.84730553548582
0.0241731194327123,2.97500377138347,0.0193108491600066,-2.84578058278235
0.0239752350178254,2.97385359887345,0.0192745220121884,-2.84471814489668
0.0234500952154568,2.97218767471907,0.0186145401559646,-2.84336864972805
0.0232715806170753,2.97057356374912,0.0190735564368282,-2.84222827319818
0.0229226350872849,2.96936573215248,0.0187653685461449,-2.84045290431001
0.0226636646413723,2.96787815999674,0.0182235520692224,-2.83873705434309
0.0225009658092333,2.96678961122984,0.0180582412129344,-2.83740325044569
0.0219030590806462,2.96553622188619,0.0176944135666717,-2.83578499772254
0.0216081403467615,2.96407001249507,0.017268199765979,-2.83441737159064
0.0211378594962568,2.96255780936186,0.0167286319938744,-2.83317854247862
0.0205216815972971,2.96089773121588,0.0163864387209042,-2.83169238856093
0.0201900048009992,2.95949174384583,0.0164967418695083,-2.83034431768595
0.0196811417648684,2.95824444901864,0.0161021790513157,-2.82897184577732
0.0192175466151999,2.95723900998595,0.0157005609038,-2.82772946258521
0.0189556676423901,2.95572643461384,0.0156133996582797,-2.82607192997549
0.0183640897964396,2.95471089847377,0.0153443022682708,-2.82521195723698
0.0186625612605231,2.95366994999306,0.0154751000148008,-2.82399112729162
0.0184469092540081,2.95202866335023,0.0152378192519242,-2.8226665441264
0.0183682740743192,2.95064353176601,0.0147878776510359,-2.82122641294244
0.0180300653444349,2.94917889458082,0.0142988456366955,-2.81957497778271
0.0179522874981813,2.94817711589095,0.0143088135133893,-2.81840409025071
0.0179310756918755,2.9469318076611,0.0134929893800166,-2.81755328935315
0.0173393084956672,2.94504804658109,0.0132810329416378,-2.81587951415785
0.017385392547921,2.9435399425434,0.0128369731982021,-2.81485216947519
0.0171322493699813,2.9424111874907,0.0127123698687273,-2.8133196246487
0.016655520298907,2.94100829329628,0.0128884781928815,-2.81194538017348
0.0159528654804753,2.93951242467157,0.0125069231710786,-2.81020318413858
0.016017531552305,2.93751668729086,0.0122269231902253,-2.80902304374648
0.0155026411649858,2.93642455066905,0.0117842692683813,-2.80791473794124
0.015276215799018,2.93551566567135,0.0117904552385624,-2.80695585333046
0.0152743037540115,2.93399953546893,0.0110465621064858,-2.80595374544841
0.0151928736734453,2.93281749087555,0.0105855851555091,-2.80434574853934
0.0150862618404056,2.93145613365703,0.0103582980472728,-2.80317975450218
0.0152174376072937,2.9303605671383,0.0100508458113179,-2.80138364370324
0.0149283794953752,2.92927643478304,0.0100620787961754,-2.80000570444752
0.0149545585701337,2.92776007875508,0.0102797302571614,-2.79903870444906
0.0149374490610673,2.92630621297754,0.00995995234015883,-2.79776852021945
0.0148450994366361,2.92509245482041,0.00981613521503606,-2.79656781239363
0.0145731415015731,2.92389830344056,0.00975604808960476,-2.79548926360718
0.0144591928656978,2.92241469513011,0.00947142028064815,-2.79410408992314
0.0138382472447765,2.92129298573411,0.0090045321330332,-2.7929426096253
0.0133842099617281,2.91958307235151,0.0091943636835189,-2.79164989576833
0.0132583898770073,2.91835695992575,0.00851873525339449,-2.79045369196994
0.0127035917864553,2.91669229589836,0.00844623229522443,-2.78951254320865
0.0126231929712404,2.91560692737414,0.00786472884147142,-2.78838794224612
0.0123860004091444,2.91435708858619,0.00736229117414334,-2.78659691382069
0.0127663065612671,2.91269648118144,0.00720460870348051,-2.7846915525658
0.0122603223033644,2.91097053641467,0.00717254627524819,-2.78310272551485
0.0116623423281065,2.91007805663622,0.00670374852112373,-2.7816516595107
0.0113071871258426,2.90897091703422,0.00631642091873749,-2.7799792773209
0.0113824776230995,2.90755206690006,0.00620096691232452,-2.77894253342362
0.0114597939329528,2.9063138007971,0.00607941714060818,-2.77724149472827
0.011054536650764,2.90429598592212,0.00569895377921893,-2.77614062756398
0.0110407214779168,2.902595830233,0.00557258380132632,-2.77466581913976
0.0112707393834923,2.90148948744371,0.00554966930104898,-2.77303799941295
0.010962842671694,2.89982656672503,0.00520922983612591,-2.77171163302881
0.0103135317567314,2.89825342612273,0.00496609720312936,-2.77026005061406
0.0095589328349925,2.89680101995758,0.00437172065983795,-2.76868659618229
0.00893212876861505,2.89510898912493,0.0043755084846881,-2.76725394189035
0.00845748063362917,2.89384966188782,0.00391647221073706,-2.76568660567283
0.00848620385819812,2.89196283381673,0.00391119175264101,-2.76441569948768
0.00838407598347503,2.89075873450866,0.0031985876010652,-2.76327321273596
0.00802087318357828,2.88935715757081,0.00330423400970543,-2.76170959392945
0.00751676577472618,2.88758747881387,0.00323147982941866,-2.76047949096578
0.00718722908425842,2.88585758068386,0.0030064085177677,-2.75864058405702
0.00686321681729879,2.8844481227771,0.00265465062857428,-2.75713744387192
0.007634340561224,2.88326009327081,0.00217040678739436,-2.75561406224085
0.00743359078592349,2.88189848155605,0.00226962086175858,-2.75445437733143
0.00735316821250079,2.88028204213257,0.00194751345314449,-2.75326929143831
0.00677583635233023,2.87899508331107,0.0016175688944959,-2.75209802804869
0.00610042553653464,2.87736930271181,0.00158916248651226,-2.7507423859492
0.00599819049098482,2.87572739303003,0.00146847859445313,-2.74902325798305
0.00600450567093244,2.87463420368594,0.00128108913618226,-2.7475590665238
0.00602094436203149,2.87333048511296,0.000864935680746179,-2.74626324616245
0.00537446396999768,2.87178642608484,0.000956913870552496,-2.74544231952947
0.00512419166608774,2.87043310024446,0.000816690694761962,-2.74438976691672
0.00503741112221561,2.86890953189991,0.000630801389305001,-2.74340015354098
0.00487843649986006,2.86766546996341,0.000360541816063445,-2.74210969342067
0.00481128242963534,2.86599956561083,8.81471479089768e-06,-2.74107697780334
0.00496412145725851,2.86414320123993,-0.000295296449361023,-2.73986444904583
0.00485099144136437,2.86280133355976,-0.000800154998733525,-2.7385447125726
0.00458970710938642,2.86114766775219,-0.00101912130404885,-2.73686291432488
0.00489665478561747,2.85981296649998,-0.00129453665584421,-2.73557890218965
0.0047700704057125,2.85894479408365,-0.00128651695735677,-2.7341734678435
0.00416576176495796,2.85775970928978,-0.00143326226258775,-2.73311506105897
0.00421911757347052,2.85603121216601,-0.0011703987371412,-2.73200904210416
0.00411248895505333,2.85485779400113,-0.00130986327594147,-2.73054044985643
0.00370301548607618,2.8535255846345,-0.00132628962176529,-2.72899354566919
0.00408002477760961,2.85158416529381,-0.0014371889768883,-2.72738699041549
0.00351993137268307,2.85042679498022,-0.00194717727635661,-2.72600155851781
0.00302388694177357,2.84843474169432,-0.0021634755802449,-2.72459904310217
0.00294646757221603,2.84662522591642,-0.00251615116922691,-2.72325023339372
0.00297215485965896,2.84533133125993,-0.0026951657857874,-2.72197367574088
0.00291926343322783,2.84402892500259,-0.00283016974931693,-2.72105124901657
0.00268864070488839,2.84249339150288,-0.00295514324581494,-2.71972643049595
0.00249279930861605,2.84102780655833,-0.00280349271186469,-2.71807615291043
0.00194193647215123,2.84016351178337,-0.00299933956582293,-2.7168516459681
0.00161740064877528,2.83840562616477,-0.00280456310827692,-2.7148855809763
0.00163464042496878,2.83670760685117,-0.0032730295915602,-2.71356938437187
0.00102795916549722,2.83508959326576,-0.00383252013152582,-2.71230725624926
0.000577815675320514,2.83351923477839,-0.00412686283827749,-2.71114116591075
-2.90986933164178e-05,2.83233053680569,-0.00455615100766076,-2.70931515691416
-0.000108362335007534,2.83065710788313,-0.00522068455615015,-2.70788936689797
-0.000137599539635271,2.82907395542986,-0.00523644519525066,-2.70687773836986
-0.000655469657150467,2.82768178834764,-0.00508874420113052,-2.70548018171908
-0.000281002899053566,2.82649776901397,-0.00531504270295978,-2.70420929567302
6.98177336045881e-05,2.82470462124993,-0.00557180395169529,-2.70298187980726
-8.39813650877688e-05,2.82358839849266,-0.00592452007862725,-2.70155962506896
-0.000391175967239708,2.82226364467963,-0.005753450163908,-2.69990861956469
-0.000580736625658018,2.82093753454568,-0.00574447843794274,-2.6982982746094
-0.000691812206387354,2.81958266492303,-0.00582784205896285,-2.69674357400854
-0.000853661715619357,2.81808743638055,-0.00613899306775476,-2.69546360961301
-0.00128118357986914,2.81607496065483,-0.00668103303632636,-2.69375253376286
-0.00153642513392331,2.81456792041933,-0.00706684685960891,-2.69208163492688
-0.00219141489283899,2.81337933997703,-0.00772762319815643,-2.69072217637353
-0.00248579866859076,2.81180712590881,-0.00851230421691699,-2.68914011408932
-0.00284885377407205,2.81022282818323,-0.00916903166354029,-2.68793031489944
-0.00278265408564031,2.80861885056592,-0.00948151519535577,-2.68638807136134
-0.00331420853075362,2.80702435645929,-0.0102224590529021,-2.68481316747558
-0.0037796955796727,2.80535674774468,-0.0101803677793348,-2.68379055404145
-0.0037438377717275,2.80404108808857,-0.0107833605713223,-2.68189453237368
-0.00378177716218179,2.80254278420793,-0.0104231071299706,-2.68047864882371
-0.00351968951218709,2.80117768312491,-0.0106377810232071,-2.67941014619072
-0.00380987037324555,2.80003268323524,-0.0110198834127363,-2.6777447233112
-0.00382778600107709,2.79907906598749,-0.0111110408425223,-2.67662555337566
-0.00380319865685841,2.79745921177233,-0.0115664986066761,-2.67541686427031
-0.00414704572978055,2.79605007128232,-0.0116458928363891,-2.67429382212141
-0.00435375020690561,2.79434765615117,-0.0117931654613565,-2.67275729747193
-0.00453128143298092,2.79336700914287,-0.0119923292109904,-2.6713847015224
-0.00495766779758142,2.79150615159046,-0.0117149642004382,-2.66934626166139
-0.0054120346171172,2.7902359458572,-0.0116276877974989,-2.66783926275984
-0.00572410361085924,2.78851986298459,-0.0121099463857931,-2.66614962250136
-0.00563619547544471,2.787226275169,-0.0123206368660136,-2.66477753601119
-0.00540806278407068,2.78578277015211,-0.0127877042736919,-2.66377951558651
-0.00536546761977711,2.7844985227625,-0.013229044784066,-2.66185687019825
-0.00576225345585948,2.78291962592727,-0.0135467334783454,-2.66038012151972
-0.00551239505351879,2.78155726759635,-0.0138387960422489,-2.65910951892298
-0.00556030614507852,2.78006414727685,-0.0137550058200689,-2.65767414369712
-0.00577681017757358,2.77866769797723,-0.0141800616386732,-2.65651896094263
-0.00598243615054382,2.77704557554991,-0.0141176159618782,-2.65496764295035
-0.00579522339466947,2.77540978913198,-0.0147720818812997,-2.65393583595166
-0.00564182816546063,2.77412200019774,-0.0148924653084581,-2.65265337198883
-0.00613940118406598,2.77254767942541,-0.0151037118263441,-2.65119894743009
-0.00660088455850987,2.77095050909577,-0.0156420104860289,-2.64996142052139
-0.00674633250696113,2.76976455377945,-0.0155979032446838,-2.6484698910994
-0.00696445654626785,2.768210239524,-0.0154606539438894,-2.64705758808927
-0.00712792576858058,2.76703850286627,-0.0158857655017517,-2.64511122067528
-0.00690317134609512,2.76531652425033,-0.016367735663425,-2.64339448779462
-0.00736199299857561,2.76391703846816,-0.0164318361216851,-2.64239721954913
-0.00726066232141393,2.76270078904343,-0.0166862448055793,-2.6413478578153
-0.00746536937595928,2.76139957802284,-0.0172152284142006,-2.63954200699703
-0.00756879741482044,2.75966832509668,-0.0172421805718432,-2.63810114753544
-0.00769077049489865,2.75839106254973,-0.0174239628890365,-2.63680778501223
-0.00793978508784037,2.75695478689575,-0.0179152658668224,-2.63546256843954
-0.00803613059862458,2.75500330201472,-0.0178206022391844,-2.63388229953105
-0.00768923349293152,2.75353072088723,-0.0175631769684879,-2.63230326225001
-0.00761590053252722,2.75209428328402,-0.0178449243430303,-2.63098704796189
-0.0080053534392095,2.75033423489086,-0.0181767723182684,-2.62918434687611
-0.00834170197552054,2.74884482197028,-0.0180790805240285,-2.62775141873197
-0.00809477087135939,2.74731219737136,-0.0175819471118897,-2.62648459557771
-0.00850415958426979,2.74606637699548,-0.0181492619845075,-2.62532496919081
-0.00900495389667788,2.74437508087608,-0.0182112888431921,-2.62350914853442
-0.00910276779148842,2.74303130404928,-0.0183033482006124,-2.62206836876987
-0.00916213274685261,2.7418480937401,-0.0185458581573202,-2.62075438574713
-0.00873862400817715,2.73997503580139,-0.0186795555767529,-2.6196606612071
-0.00859659375450163,2.73845107218695,-0.0190190160873384,-2.6184664502005
-0.00866547337676907,2.73695347238681,-0.0191118329619585,-2.61679852746985
-0.00891005375103324,2.7355927404757,-0.0192943719665109,-2.61554181634616
-0.00911405162067208,2.73424229573737,-0.0198502575009846,-2.61432739469717
-0.00908683012537883,2.73264188078299,-0.0197118119852005,-2.61308493329667
-0.00963277895003801,2.73135001848067,-0.0198640953004532,-2.61199954531421
-0.00963449829891323,2.73003562398476,-0.0201387932837707,-2.61011257482415
-0.00995036140115402,2.72845220726768,-0.0208330711249668,-2.60863264705491
-0.00987471154248062,2.72644499179014,-0.0209737656104162,-2.60710835289912
-0.00988894087774319,2.72489360509092,-0.0212404725788717,-2.6058533351196
-0.0103141598958302,2.7231294734812,-0.0213952327726545,-2.60509520505967
-0.0100369971401505,2.72140095680069,-0.0213894687436504,-2.60344731431828
-0.0103411785516595,2.7201476866614,-0.0216079073279261,-2.60181328986859
-0.00997195239111772,2.71835687916422,-0.0222010475222137,-2.60010613595381
-0.00988290152517911,2.71694898485703,-0.022690124771701,-2.59877204128327
-0.0102512572596995,2.71525384700835,-0.0227041665508393,-2.59708814534073
-0.0104663310743808,2.71407058456319,-0.0227540806109314,-2.59548609930442
-0.0107900408236198,2.71267259584232,-0.0228629492080972,-2.59411324055877
-0.0112098270087208,2.71119612574224,-0.023069044136421,-2.59279483415395
-0.0116594444536498,2.70954959882878,-0.0229866302945418,-2.59154262328159
-0.0122818263732413,2.7080828283167,-0.0227256379863685,-2.59011457323755
-0.0126092332089927,2.70655098305989,-0.0233276816045586,-2.58826524086138
-0.0128460967355338,2.70467437409446,-0.0235609370827461,-2.58735012376697
-0.0128977522946496,2.70294649572825,-0.0237666702348451,-2.58596434215688
-0.0129484996837355,2.70180834814379,-0.0240150640888492,-2.58451572442027
-0.0132416618755401,2.70039738408635,-0.0243950270031111,-2.58334710485792
-0.0133001627782974,2.69919398860256,-0.0246951265243715,-2.58166119744814
-0.013454188784938,2.69785056962577,-0.0251365489376197,-2.58030234946698
-0.0130961804384642,2.6966667434162,-0.0256299146857619,-2.57899607115757
-0.0134230208614955,2.69548894502282,-0.0256906369279438,-2.57785110307815
-0.0135463164592676,2.69407912126318,-0.0260499117908825,-2.57671098813601
-0.0137692885646141,2.69304594555649,-0.0263422589131655,-2.5753623310622
-0.0138277660001775,2.69155868895856,-0.0261112019319691,-2.57401916858704
-0.0137099824705728,2.69061310064255,-0.026564320982521,-2.57260496083476
-0.0142773904618866,2.68956220038272,-0.0266619237835178,-2.57106924021342
-0.0147057337091146,2.68776117516542,-0.0267520859117121,-2.57004347848698
-0.014977891486756,2.68629136924773,-0.0268698714113718,-2.56849610281264
-0.015388299339683,2.68478422957945,-0.0263097276885401,-2.56696099856913
-0.0162259335417402,2.68332469937027,-0.0261876968341517,-2.56520996935228
-0.0163671430739158,2.68149321727528,-0.0259929487648463,-2.56378301568307
-0.0166468220726906,2.67991336644138,-0.0261917531747955,-2.56231852994153
-0.0171105243833662,2.67856329967049,-0.0266456960321981,-2.56080381270355
-0.0170268019915427,2.67734737487644,-0.0267084162736287,-2.5593558429542
-0.0172416663142069,2.6755755606618,-0.0268485445229411,-2.55781932278366
-0.0179613858109378,2.67428407470332,-0.0269616887220232,-2.55623520996541
-0.0177155671256927,2.67295581715928,-0.0267935030250387,-2.55459814395181
-0.017698843414665,2.67167987239946,-0.0273346490405393,-2.55351718602394
-0.0176709239604387,2.67008092964985,-0.0276886705816857,-2.55202252008678
-0.0181037038139512,2.66912344312116,-0.0279398240829182,-2.55007811307508
-0.0183947848088334,2.66800905732916,-0.0280250920808518,-2.54864102433771
-0.0188469770191371,2.66650248391948,-0.028347421455317,-2.54668296548191
-0.0186623372108304,2.66484876053388,-0.0289732135334282,-2.54452441730203
-0.0191294151903973,2.66313850948111,-0.0288652534093871,-2.54288400476334
-0.0195923205774965,2.66141830006173,-0.0293539152758872,-2.54109456138892
-0.0203318575274108,2.65974216621939,-0.0293670869860028,-2.53966477818919
-0.0204688468909178,2.65762401176378,-0.0295003630658968,-2.5384370008462
-0.0210531064490725,2.65604793126767,-0.0297437312216498,-2.53639064827814
-0.0209905634086142,2.65493866319271,-0.0296991103536705,-2.53461839311678
-0.0211949868589837,2.65344263972381,-0.0296841732839035,-2.53360696806046
-0.021452267812836,2.65249153540743,-0.029337791302796,-2.53243545602646
-0.0217730085748065,2.65077237416599,-0.0298352222493912,-2.53088021565001
-0.0220633300960968,2.64943439613152,-0.0298568231599104,-2.52932315060069
-0.0222319583681993,2.64769847072883,-0.0300257985981012,-2.52786789409875
-0.0222992220943446,2.64629218527359,-0.0308551283353933,-2.52622975276523
-0.0225264173446441,2.64447944093631,-0.0310274797536981,-2.52443917315288
-0.0228471608021639,2.64276759112205,-0.0313157002199725,-2.52333529143863
-0.0233541558813011,2.64132763245437,-0.0316159147811968,-2.52128617987488
-0.0233046892921063,2.63970270845377,-0.0321280554424849,-2.51960164940686
-0.0235000864890265,2.63854648667006,-0.0324930449582891,-2.51807311183811
-0.0237391846033768,2.63718368140784,-0.0329070962279748,-2.51658945352377
-0.0237569066750212,2.63578331162551,-0.0330066937340451,-2.51496975450161
-0.023831218479813,2.63437386970253,-0.0332113082457468,-2.51325154040933
-0.0239624858128997,2.6329879288726,-0.0336012728508252,-2.5116486218988
-0.0236547982719023,2.63124469874235,-0.0337417682884699,-2.51013838248963
-0.023860210856911,2.62962584656385,-0.0341989838232862,-2.5085423000844
-0.0237975668352316,2.62742784130008,-0.0333616344882884,-2.50717357216977
-0.0241424083424434,2.62611701754849,-0.0338180913384989,-2.50582013714101
-0.0242249512063633,2.62470116098242,-0.0345081699405677,-2.50424449337476
-0.0243663503955898,2.62337181823182,-0.0346120370167517,-2.50299665943798
-0.0244273518908851,2.62138193715151,-0.0350175775958579,-2.50117954361124
-0.0246525505285186,2.61983349812317,-0.0355459121315668,-2.49960092833787
-0.0247676431433368,2.6182062151203,-0.0354906885087705,-2.49801694822992
-0.0247395281251574,2.61645878482285,-0.0360540703108263,-2.49641021974034
-0.0252232411280366,2.61498797310033,-0.0364902861778948,-2.49430719751741
-0.0253553182050817,2.61394545284641,-0.0365780483528184,-2.49257496198183
-0.0260541919571023,2.6123349586138,-0.0367294123464027,-2.49140180689428
-0.0258060474850238,2.6110988137095,-0.0370572223566527,-2.49010472043365
-0.0259615722731344,2.60984817306801,-0.0375084138794898,-2.48855884754124
-0.0261983826373889,2.60793422391088,-0.0372084714858808,-2.48695996122178
-0.02598397153696,2.606018727412,-0.0372867019911191,-2.48568460095219
-0.0260860702178549,2.60439663231222,-0.038029092406077,-2.48427079087266
-0.0265234463824474,2.60317541330268,-0.0381912886360234,-2.48297844428131
-0.0268636017565393,2.60141059601553,-0.038481851932007,-2.48167008762542
-0.02671113473643,2.59995066381475,-0.0386430998465803,-2.47983378230911
-0.026778719657431,2.59854567969286,-0.0386990588011368,-2.47828655757802
-0.0268622868353165,2.59683613238221,-0.0392205123615022,-2.47694440494247
-0.0272858756235542,2.59523563426979,-0.0398413574035135,-2.47522931316731
-0.0272467055164447,2.59383076494479,-0.0401337262398411,-2.4733323913883
-0.0276752638424236,2.59207609500726,-0.040194160900779,-2.47169484718653
-0.0276696120627202,2.5904008323259,-0.0403351933146635,-2.46995856296061
-0.0276973090395344,2.58911839053041,-0.0409083793875129,-2.46830862179895
-0.0272889329572278,2.58774493126886,-0.0409629587686183,-2.4669572137211
-0.0272133486042265,2.5862696299917,-0.0410055372157539,-2.46548692081186
-0.0276159339961248,2.58472252904151,-0.0407345916699103,-2.46371962822785
-0.0278655521090693,2.58288000687862,-0.0405685316491444,-2.46166969170615
-0.0281213179103804,2.58105162661317,-0.0408293174916452,-2.46005638533082
-0.0281718788140298,2.57939845449073,-0.0408430265562309,-2.45784600827855
-0.0289650089148847,2.57769120041799,-0.0405618144947188,-2.45626608661283
-0.0289619493059537,2.57597320182182,-0.040706742680829,-2.45491533540887
-0.0291910463721609,2.57389386343638,-0.0407238878939282,-2.45300834242841
-0.0297810124582151,2.57213018884023,-0.0410599882414558,-2.45170416089027
-0.0300210805137561,2.57031944456425,-0.0405937285090794,-2.45001375013293
-0.0301535751838175,2.56889667070494,-0.0406473355640457,-2.44831674126818
-0.0301172819191514,2.56742541940353,-0.0408993015545622,-2.44619963130182
-0.0307958828587281,2.56560428391635,-0.0410994030147258,-2.44460630253886
-0.0308244318640046,2.56477086037072,-0.0411437233750709,-2.44272784387155
-0.031051683840646,2.56352006433883,-0.0414005552476161,-2.44127122545638
-0.0310581987350458,2.56198368858017,-0.0415236809394794,-2.44006656235939
-0.0315368636920186,2.56035826617865,-0.0417673724240265,-2.43819689079977
-0.0315086859332303,2.55869043651093,-0.0421963156583,-2.43620912693157
-0.0316054023305329,2.55684083118345,-0.0430471820691346,-2.43438293215007
-0.0322049724047337,2.55601774297573,-0.0434005884256133,-2.4328360275533
-0.0323417730907076,2.55432477071574,-0.0433319894532971,-2.43133510374487
-0.032248263321741,2.55282439883308,-0.0434675873949488,-2.42979123993734
-0.0326048343710325,2.55143548386296,-0.0437203217306247,-2.42794848018945
-0.0326230524040547,2.54980219371744,-0.0437128973456978,-2.42602427551394
-0.0329151988363939,2.54814429698377,-0.0432993189140011,-2.42494707188957
-0.0329707955473066,2.54658067027795,-0.0432009928442422,-2.42337588510164
-0.0334623254962834,2.54524393288003,-0.043519172652333,-2.42177526180429
-0.0336958324325346,2.54397284121159,-0.0438050961867214,-2.42035920915387
-0.0336264396241977,2.54232389523465,-0.0442127968540248,-2.41854808152382
-0.0339103746146164,2.54081758287115,-0.0443847228038194,-2.41656776513227
-0.033826220922649,2.5391515252955,-0.0446709065278277,-2.4147228738951
-0.0342988656115006,2.53761885090752,-0.0450641184274875,-2.41304601656879
-0.0341565219650019,2.53608136126792,-0.0448849838205178,-2.41085860501698
-0.0344545902853613,2.53476770420347,-0.0449067678625828,-2.4096783754586
-0.0340042209475211,2.5330749863951,-0.0452524084877083,-2.40856629195335
-0.0342189836959085,2.53207763733936,-0.0455658720176426,-2.40723405691915
-0.0340225313091048,2.53010942288407,-0.0456366627219157,-2.40528511163356
-0.0343026670599711,2.52842901747178,-0.0455901085668066,-2.40398684368992
-0.0344867123386571,2.52696973152843,-0.0456189693345543,-2.40217534559017
-0.0350777622714673,2.52561111222595,-0.0457471451835486,-2.40056855935878
-0.0353303727132471,2.52428656115505,-0.0458327605876578,-2.39896698342501
-0.0355549761537383,2.52265730687814,-0.0463612379849798,-2.39795320872357
-0.0351517251574859,2.5210850840853,-0.0468900243624798,-2.39615876141205
-0.0354952097435262,2.51940863713427,-0.0468789683012115,-2.39473518662036
-0.0357151614474018,2.5178909673266,-0.0474555686265388,-2.39287234560734
-0.0356966119880584,2.51603088278731,-0.047788389331728,-2.39160439279748
-0.0356926254591804,2.5142681012161,-0.0479792733392503,-2.38929212208088
-0.0359304004549707,2.51238276628163,-0.0482545665239123,-2.38814131525504
-0.0363167689325197,2.51088426280411,-0.0479907600642328,-2.38696163355069
-0.0365717861329597,2.50922151708003,-0.048052570590642,-2.38561000679412
-0.0368763167489693,2.5072345638174,-0.0482368250002338,-2.38399313949301
-0.0374966137837553,2.50609525900514,-0.0486371661638168,-2.38250858062044
-0.0379748815939331,2.50447271455548,-0.0486070033178416,-2.38070148005698
-0.0382661372627196,2.50277816089175,-0.0488423550963121,-2.37918768873242
-0.0386725531797829,2.50076294289764,-0.0487895150272835,-2.37715478144345
-0.0387652418118899,2.49898204330013,-0.0485341181086105,-2.37553168203726
-0.0393632517330648,2.49738902067404,-0.0487617005601452,-2.37362518162155
-0.0395911804283746,2.49606992132514,-0.0490234640549552,-2.37219418346041
-0.0391187538002004,2.49454807422675,-0.049226699665809,-2.37071239929562
-0.0392387120650776,2.49287620455063,-0.0495167392887681,-2.36932917235201
-0.0391499223951287,2.49116825955817,-0.0497187331113601,-2.36723898651246
-0.0388260952511877,2.4899794417804,-0.0501260638248794,-2.36571092448788
-0.0387124959654068,2.48819568548569,-0.0501619190938102,-2.36365888268243
-0.0385248475010452,2.48663119443654,-0.0502345783675307,-2.3620616414839
-0.0388891507810952,2.48520952019084,-0.049943962722899,-2.36032446095455
-0.0390701890491792,2.48340209309315,-0.0498517057865758,-2.35846856436877
-0.0397194577123341,2.48132297332986,-0.0500646635692483,-2.3573904324732
-0.0396687237718571,2.47961605760805,-0.0501486463085002,-2.35576448202354
-0.0395096586479441,2.47790241803158,-0.0501741185659279,-2.35421824030807
-0.040073106964752,2.47663285666614,-0.0502573961540913,-2.35282425706849
-0.0404033974323717,2.474690273159,-0.050157778324844,-2.35145486632572
-0.0403210115389828,2.47371991307703,-0.0502945591545303,-2.35016352583551
-0.0405352112826821,2.47242680587484,-0.0498516273469518,-2.34868065597772
-0.0406592062235468,2.47130989837303,-0.0496783119106635,-2.34671080815417
-0.0406431290711324,2.46965335156225,-0.0499020484665029,-2.3450336123627
-0.0411381247829138,2.46856598778871,-0.0506314276979159,-2.34312789637114
-0.0416700771951365,2.46736595566241,-0.0506174422670325,-2.34144717426373
-0.0416772518649765,2.46576027381146,-0.0509873014639538,-2.33994551867438
-0.0417197798712592,2.46432815037084,-0.050838165738167,-2.33856561760688
-0.0418407967473967,2.46254846029004,-0.0509693619016984,-2.33679628700579
-0.0416101366656101,2.46124234705053,-0.0506620133696589,-2.33484554668564
-0.041787179457805,2.45944558097836,-0.0505265635890787,-2.33316878780678
-0.0416902019286515,2.45764079024482,-0.0508023665395774,-2.33191384766495
-0.0422052743703409,2.45640780106857,-0.0510556656135761,-2.33055698727302
-0.0421875772162777,2.45464135189536,-0.0511652000217245,-2.32899569312687
-0.0423147021772628,2.45337170273864,-0.0515317008131103,-2.32753990551287
-0.0426660398319451,2.4510320554803,-0.0516814391326722,-2.32594370240172
-0.0427278065156131,2.44943171312411,-0.0517656797591275,-2.32464028434794
-0.0426539169167326,2.4477197637522,-0.0518581245327795,-2.32309938750393
-0.0426888451554521,2.4463182187352,-0.0519717153319731,-2.32118519057552
-0.0429203635787327,2.44448346843859,-0.0524295813067529,-2.31956298600745
-0.0432934189781084,2.44305962149795,-0.052419857220787,-2.31780026565041
-0.0429949179877328,2.44099786188733,-0.0520663541436827,-2.3163352552033
-0.0432952121796107,2.43937109202166,-0.0521755186987619,-2.31457637295831
-0.0434103213032408,2.43753148969019,-0.0523036639148835,-2.31243644920988
-0.0438408496029231,2.43575456232579,-0.0522018488165188,-2.31123421533627
-0.0442231374357348,2.43449585509489,-0.0521282315239283,-2.30992269285648
-0.0445251812609144,2.43313141330726,-0.0524237715675041,-2.30828305305886
-0.0449467330510262,2.43157360868181,-0.0521665835004372,-2.30679702540951
-0.0447910692842888,2.42964577677785,-0.0521762393794963,-2.30566523309518
-0.0449222165803168,2.42800894345663,-0.0523190656542657,-2.30369895854047
-0.0450276582588051,2.42683537662167,-0.0522475270927673,-2.30192021268794
-0.0451170395494009,2.42553457925649,-0.0517996442832251,-2.30024794627006
-0.0452959080968509,2.42392168457492,-0.0525734229486783,-2.29846246263422
-0.0454233840484294,2.42261525334835,-0.052245322820947,-2.29701297528507
-0.0456759824003349,2.42107874336237,-0.0522824095025166,-2.29558664228791
-0.0453820926646107,2.41954514436532,-0.0525828221953829,-2.293618157
-0.0456225020780775,2.41766895202079,-0.0526984311984064,-2.2921614090895
-0.0453951461256159,2.41582037481344,-0.0528794199666539,-2.29104002425819
-0.0455886089483401,2.4144087100966,-0.0528667045323591,-2.28949112730212
-0.0461227107731805,2.41295562178293,-0.0534011255157233,-2.28838452144297
-0.0462091395537453,2.41062214566768,-0.0536178438572361,-2.28671915733362
-0.0465516987314834,2.40848654472643,-0.0538117438066974,-2.28484974990832
-0.0470117751264978,2.40722305644521,-0.0534905519883384,-2.28345652664106
-0.0467299602781931,2.40545569470029,-0.0535672151266375,-2.28208872384396
-0.0465861380940794,2.4033169236848,-0.0540135543899835,-2.28039604319343
-0.0463801128268133,2.40167114949239,-0.054226106170265,-2.27861483476225
-0.046124317823109,2.40045242348074,-0.0540255840119023,-2.2774470969191
-0.0459154863578683,2.39848924889551,-0.0542192988459602,-2.2760376489081
-0.0456740671996889,2.396590192603,-0.0544119003657162,-2.27394221765981
-0.0458144980161451,2.39474526495961,-0.0543364301340891,-2.27218222272823
-0.0461100509710056,2.39304409431636,-0.0540191145811376,-2.27022561562148
-0.0464175949499076,2.39152113127598,-0.0543922743117763,-2.26858142284231
-0.0459963841834258,2.38987939911837,-0.0543416853099094,-2.26732976989308
-0.0459425770011671,2.38805378509773,-0.0542926349773536,-2.26569127215928
-0.0456976056301643,2.38657750064994,-0.0538061638529303,-2.26383169956615
-0.0462948682916891,2.38528741559777,-0.053760302044261,-2.26231689802045
-0.0461440041723989,2.38374921568803,-0.054275204082796,-2.26097492402687
-0.0464873586960173,2.38236577162188,-0.0542376043257542,-2.25911263601097
-0.0469759674276867,2.38115864359453,-0.0542377630795868,-2.25742378331109
-0.0468301347891558,2.37960437739299,-0.0545107660751063,-2.25553795976559
-0.0471158517210721,2.37774747559217,-0.054631506597812,-2.25420194796344
-0.0478458265664604,2.3761595461886,-0.0551246564533801,-2.25233404885853
-0.0478337695097499,2.3740035895713,-0.0557166959460723,-2.25113566417552
-0.0483827585964532,2.37239618267572,-0.0560479466514633,-2.24939693914142
-0.0481907853700007,2.37076423801284,-0.0561862128766962,-2.24797038466439
-0.0484462014992881,2.36889368857394,-0.0558263930977047,-2.24611160703034
-0.0484800448161484,2.36750164393094,-0.0560111151969457,-2.24456731119099
-0.0486781399840961,2.36571145833735,-0.0563874003552202,-2.24292070263077
-0.0486644755181761,2.36424228570882,-0.0565418285746403,-2.24169156470695
-0.0490766288492574,2.36287559480883,-0.0568066752875358,-2.23994427721199
-0.0493495079444177,2.36080669677742,-0.0568605266777754,-2.23825324731463
-0.0489699070080824,2.3591828364062,-0.0568161091558522,-2.23668026299417
-0.049406734964893,2.35742244096777,-0.0568781707161906,-2.23518375657801
-0.0496461641814189,2.35594473531026,-0.0566813726912981,-2.23348369257038
-0.0501985057710698,2.35432939778967,-0.0569103482806453,-2.23198088437845
-0.0504308113840035,2.35235841166818,-0.0567737785971622,-2.23066715022085
-0.0506679891079024,2.35051492922271,-0.0569121682058186,-2.22985693168386
-0.0506641623827507,2.3490484742505,-0.0572120813863743,-2.22835035484411
-0.0507407785640544,2.34743843233265,-0.0574976752870717,-2.22687989311061
-0.0507218398821579,2.34593523696595,-0.0575468591667973,-2.22555901185927
-0.0507763118095143,2.3446130598427,-0.0575517421999667,-2.22351333295964
-0.0510010727809184,2.34296079487677,-0.0571570375886136,-2.22175245377513
-0.051322032624086,2.34167540994304,-0.0573077595878385,-2.21962818451194
-0.0517063559726099,2.34017748657287,-0.0576749616010569,-2.21812440722335
-0.0516754809809346,2.33818787419861,-0.0575523344393336,-2.21612950167498
-0.0521995284443073,2.33650681780197,-0.0573909949555262,-2.21427109660822
-0.0526468722523997,2.33528279523614,-0.0567079435892172,-2.21306975846395
-0.0529007330991735,2.33393057562935,-0.0570171634559491,-2.21157379136987
-0.0531332981836179,2.33214375205749,-0.0575497958255614,-2.21006586607516
-0.0533048606982434,2.33070543958506,-0.0579343669430098,-2.20836015964405
-0.0531456744360074,2.32906029464215,-0.0581177425395434,-2.20674086627919
-0.0535424332826984,2.32689165539369,-0.058457498132874,-2.2050406580237
-0.0534933004875718,2.32511269323692,-0.0584192493179671,-2.20343160974414
-0.0537062962808654,2.32329361172439,-0.0588773975736012,-2.20151859654753
-0.0539851379054842,2.32165970980215,-0.058425407130825,-2.19993300435417
-0.0540663425256411,2.32011602074349,-0.0585473026235167,-2.19826385828384
-0.0534654657510916,2.31900896881839,-0.0585882846317626,-2.19642085527137
-0.0539353864406468,2.31743506687342,-0.0592468712850663,-2.1945112575337
-0.0539239767562517,2.31591483813568,-0.0588836650667363,-2.19331356034794
-0.0538874084733446,2.31444705823133,-0.0590030501535337,-2.19124365187595
-0.0543651384433711,2.31263141938073,-0.0592317977356212,-2.18944077040832
-0.0543230459816712,2.31081629889236,-0.0591728887325852,-2.18831129658134
-0.0548623851390451,2.30953323242987,-0.0591479602352873,-2.18661243699468
-0.0551074534003902,2.30785180605442,-0.0593351689430524,-2.18430731241316
-0.0549499590474278,2.30689157078375,-0.0594973813269256,-2.18298535048576
-0.0551354525620952,2.30530768332195,-0.0598013710949905,-2.18087979040451
-0.0550228835706161,2.30370816929261,-0.0597334118957399,-2.17920352088298
-0.0550897211489224,2.30192903691692,-0.0599989478872037,-2.17772861999141
-0.0547606401086969,2.30051084222902,-0.0603499497923393,-2.17630430359641
-0.0549940786997309,2.2988153685806,-0.0603541348797176,-2.17497886129651
-0.0552044782888291,2.29679943042139,-0.0604805211446849,-2.17330139093378
-0.0548171880915931,2.29491354834078,-0.0609972170312567,-2.17149889829716
-0.0551754957625223,2.29343821618533,-0.0609688137252067,-2.16982512757569
-0.0553841709080791,2.29208294543892,-0.060874345292616,-2.16810141754483
-0.0553502467812778,2.29055900503645,-0.0612279898375637,-2.16641894743443
-0.05521496519421,2.28833112016224,-0.0612242987430114,-2.16482925249157
-0.0554725251197449,2.2868646857706,-0.0611475655257458,-2.16285085261156
-0.0556205977012923,2.28528667874925,-0.0614461686816323,-2.16143416533652
-0.0554696470587069,2.28376777251539,-0.0609759276137726,-2.16022627404746
-0.0555727887994082,2.2820402999672,-0.0610079439716349,-2.15834220249224
-0.0554486510938792,2.2805524192741,-0.060927702120915,-2.15666806578314
-0.0556590769817098,2.27875292843844,-0.0611831458735345,-2.15531535213846
-0.0555685073353272,2.27725828131221,-0.0614436810945679,-2.15391563491803
-0.0553696196298053,2.2758389209968,-0.0620433185578859,-2.15218579382425
-0.0556136968569954,2.27432657494535,-0.0619262302919484,-2.15031360003359
-0.0555952819107051,2.27269056926049,-0.0623735889034478,-2.14858845002057
-0.0556549273183994,2.27093096453872,-0.0624941360425874,-2.14666884225705
-0.0554886887539952,2.26917825790859,-0.0623512862434557,-2.14492202268809
-0.0554176126534721,2.26789141014572,-0.0624892260896246,-2.14299247590262
-0.055466909536442,2.26592944278887,-0.0628902310187441,-2.14191358276622
-0.0555524358185128,2.2646562946597,-0.0630598596367398,-2.14078526024933
-0.055537001046101,2.2627455868666,-0.0629165766942911,-2.13913319451878
-0.0558882397809513,2.26134950637555,-0.0628343878561982,-2.13739561463508
-0.0560950893664683,2.25967070515985,-0.0630551537182016,-2.13558341268315
-0.0562873444481499,2.25775054099677,-0.0626406414031677,-2.13368255584472
-0.0564265373157313,2.25660959106902,-0.0630258312668909,-2.13218354371408
-0.0563599298255135,2.25501723981966,-0.0630885562660712,-2.13047754005597
-0.0566985549827372,2.25302745734672,-0.0634267555516217,-2.12910699299208
-0.0569311829281572,2.2509161282578,-0.0636721483670641,-2.12748379284854
-0.0572366586037536,2.24932469086114,-0.06375852356286,-2.12571629407102
-0.0576416775865007,2.2474454815906,-0.0635013149286041,-2.12365747136263
-0.0575664661038504,2.24527486224797,-0.063772774431145,-2.12222296117093
-0.0576830174817669,2.24350850221875,-0.0640721934178715,-2.12035801737765
-0.057832265244332,2.24165097888986,-0.0636773181089083,-2.11885917253266
-0.0583498921997816,2.24021603548573,-0.0637071587932001,-2.11744683442648
-0.0585215846892364,2.23824175998483,-0.0636304739802111,-2.11594910129701
-0.0584742539965763,2.2363057124852,-0.0629680972141659,-2.11457871535524
-0.0585842460331393,2.23449830540966,-0.0630979216726203,-2.11317225845193
-0.0584021038047387,2.23258970035152,-0.0632766807998471,-2.11138624929074
-0.0580960606071323,2.23115045055551,-0.0630757123696242,-2.10962092041506
-0.0579556911291349,2.22950719002563,-0.0634423953330094,-2.1077814969922
-0.0576514148609099,2.22772810222868,-0.0636908532612744,-2.1061095073444
-0.0579621916902316,2.22643860985559,-0.0637456197752037,-2.10461656378146
-0.0583267925611908,2.2247745774994,-0.063927519610144,-2.10320890626639
-0.0582381459096463,2.2233549851612,-0.063877536801106,-2.10163881937398
-0.0586612246140321,2.22169668726687,-0.0640571818179038,-2.09975999475614
-0.0588305725635378,2.22008478474929,-0.0644789228833089,-2.09815719187889
-0.0590668531509385,2.21845172054651,-0.0638376698772711,-2.09638707232967
-0.0590349075810213,2.21668397350167,-0.0639787421020096,-2.09498199511237
-0.0594438058717661,2.21477159005999,-0.0637055896019853,-2.09342493432278
-0.0595488883479105,2.21380522787054,-0.063767026621223,-2.0915877060272
-0.0601675137263287,2.21196868605687,-0.0638427546779107,-2.08977533927121
-0.0600383227231202,2.21029745000281,-0.0641253764353687,-2.08799324280619
-0.0601341617760685,2.20840686744939,-0.0639952464848491,-2.08610942099999
-0.0598508774021733,2.20716400900782,-0.0641674735174966,-2.08435078366084
-0.0598231135161845,2.20528544651074,-0.0640545537248429,-2.08271796239381
-0.0598413459157776,2.20358020307713,-0.0641350121084444,-2.08106409518638
-0.0598156919683464,2.20182753874465,-0.0638574167147868,-2.07950768490149
-0.0597412377557267,2.20051951508314,-0.0643016205147437,-2.07722156036902
-0.0599851671967897,2.19891916308952,-0.0641522518496056,-2.0750569190069
-0.0601455219890643,2.19734694787585,-0.0643719799351675,-2.07353423814206
-0.0602398537432161,2.19561493921013,-0.0639474843255789,-2.07180484897593
-0.0600517573024279,2.19427544148047,-0.063763281013606,-2.06995066744669
-0.0600502603490356,2.19284884733782,-0.0643395846451928,-2.06829966616163
-0.0602171497915651,2.19104218534817,-0.0648432899485343,-2.06659766275791
-0.0605047122945871,2.18946137523882,-0.0649016176841358,-2.06494105124691
-0.0600685917956289,2.1877844746334,-0.0648639246071583,-2.06338058194725
-0.0602267920496776,2.1863867589883,-0.0646424472022077,-2.06188759442994
-0.0603457527646905,2.18461866436504,-0.064537636185496,-2.06055443678171
-0.060149882175021,2.18312157661893,-0.0649653403901685,-2.05879601609713
-0.0602891560259932,2.18149297986493,-0.0653866241128647,-2.05704421988448
-0.0605823982541288,2.18031496542869,-0.0657736153837108,-2.05530886923115
-0.0602896162719949,2.17826730480929,-0.0658100464517809,-2.05312678983693
-0.0604820315699138,2.17653149028503,-0.0657599911167976,-2.05156624457702
-0.0605701556466484,2.17445734556613,-0.0660402441144752,-2.04968728307342
-0.0610992939617564,2.17289450658187,-0.0664112293793693,-2.04763583168117
-0.0608577538405299,2.17118156466685,-0.066406311184114,-2.0461075338344
-0.0609088702145309,2.17000293253097,-0.0667098878205702,-2.04445379328446
-0.060963349500192,2.16827533014531,-0.0663761040243047,-2.04288087926741
-0.0613146135284022,2.16687994207939,-0.0663888356350345,-2.04145548309976
-0.0610933300252659,2.16518925216971,-0.0663998787017809,-2.03963897557651
-0.0613926203509096,2.16331236720448,-0.0666601827742123,-2.03809546304038
-0.0623224166559699,2.16123059648174,-0.0665805731647213,-2.03641490252747
-0.0623057446988914,2.15959975781472,-0.0666210741701946,-2.03519226357152
-0.0624169345399813,2.15815722547248,-0.0664155047996791,-2.0331791795977
-0.0629880420176588,2.15629215862437,-0.0664299968711761,-2.03173675342947
-0.0630742064191807,2.15460805119307,-0.0669903043417069,-2.02973824723811
-0.0633283742956014,2.15284968156106,-0.067167119598187,-2.02821531339175
-0.0633140046345393,2.15149907807854,-0.067224628996928,-2.02638497333688
-0.0628365054433841,2.14936228415854,-0.0675467194955916,-2.02446513122831
-0.0629624056215872,2.14747659703468,-0.0678212704895304,-2.02236363833109
-0.0633579817857799,2.14565905056644,-0.0679856345261695,-2.0203839928341
-0.0637995892362169,2.14385615584987,-0.0683500539915649,-2.01854873019278
-0.0641635744751868,2.14218775312821,-0.0688443773850408,-2.01701779343151
-0.0647802992411243,2.14069094376409,-0.0687839822053765,-2.01541999359961
-0.0650311177509064,2.13881963103475,-0.0688348706508706,-2.01410410470942
-0.0648932402026477,2.13700938771271,-0.068984220647267,-2.01263587707149
-0.0652831897012875,2.13535916944645,-0.0693626099132339,-2.01068076619354
-0.0654579906543628,2.13353507853364,-0.0695310413530049,-2.00882226954464
-0.0656545681416048,2.13160898434724,-0.0693190406210218,-2.00742009912775
-0.0657437200001574,2.13007864330719,-0.069579522275241,-2.00560503267336
-0.0656935040431632,2.12812864072915,-0.0693476622298564,-2.00348826772507
-0.0656961620026995,2.12652071430347,-0.0696262285249759,-2.00165175177719
-0.0652188650714059,2.12434610465917,-0.0698280929535284,-2.00005226464662
-0.065273197801687,2.12284427666655,-0.0699022764809191,-1.99853078809196
-0.0654415731516715,2.12122306079634,-0.0698481291713639,-1.99677060709319
-0.0658121505398603,2.11982940250346,-0.0694053788008113,-1.99489966141623
-0.0662632965556477,2.11784751194669,-0.0698186408853228,-1.99356174542594
-0.0665091144525477,2.11575893462083,-0.0701682077720413,-1.99198171166774
-0.0667596745227864,2.11415145471383,-0.0707570269107874,-1.99028751502456
-0.066945464478773,2.11249855794145,-0.0711153402364435,-1.98825035492209
-0.067162779501944,2.11094562044317,-0.0713800973611119,-1.98624442930993
-0.0672239520941467,2.10941314206742,-0.0714027035900641,-1.98432736279909
-0.0672832736899191,2.10784838601708,-0.0714433948677444,-1.98247627847462
-0.0670067093037517,2.10607600961561,-0.0709955511958525,-1.98136566260641
-0.0672751081942222,2.10464425608451,-0.0709212746469802,-1.97964162525106
-0.0673233590500456,2.10282292696075,-0.0709149929019388,-1.97783406878354
-0.067500790423974,2.10087154697495,-0.0709818938520243,-1.97633112937658
-0.0677631857177796,2.09898134381379,-0.070500999520409,-1.97465529396642
-0.0678566226243066,2.09719480726616,-0.0705518827628064,-1.97281668002603
-0.0684330237075568,2.09543100968435,-0.0702791886617528,-1.97070098944798
-0.0688213940306579,2.09335937562353,-0.0706029248423086,-1.96884993863858
-0.069128612246608,2.09184912476954,-0.0709407468757743,-1.9667600110848
-0.069355670620739,2.09002177982884,-0.0714293371262603,-1.96497676337006
-0.0696361594267751,2.08873931559584,-0.0715993742080499,-1.96339078934217
-0.0698291432306411,2.08708352723425,-0.071998259895823,-1.96144020977233
-0.0698087434917143,2.08538976129717,-0.0724846973114243,-1.96006611822692
-0.0700249402357162,2.08362341835663,-0.0726292489212049,-1.95831476452922
-0.0701529689933356,2.08159273840516,-0.0722135951414459,-1.95649161771646
-0.0704891938902268,2.0796943451279,-0.072273679399433,-1.95416538050207
-0.0707150479811805,2.07786218505708,-0.0725640128145298,-1.95258506054205
-0.0705619211043456,2.07562330935984,-0.0721858985989301,-1.95074663076557
-0.0706384954166119,2.07379391392095,-0.0719273378059773,-1.94875763224895
-0.0704499262224085,2.07250318920256,-0.0715840362293539,-1.94694293762372
-0.0706081830827045,2.07062289004193,-0.0718313855898449,-1.94540695726567
-0.0708008266629401,2.06833940628316,-0.0717419671320084,-1.94381670321882
-0.0711078443661218,2.06681827966141,-0.0719005634181863,-1.94200664442352
-0.0708147408597714,2.06472619690194,-0.0720173978867824,-1.94037579744293
-0.0711091959299222,2.06301738697114,-0.0720725855008641,-1.93886850232102
-0.0711397284510213,2.06132294543174,-0.0720872293212079,-1.9376466385383
-0.0717147180113462,2.05977049501953,-0.0717535205686712,-1.93571300852361
-0.0718168472831777,2.05812346736426,-0.0718813358603754,-1.93384515500728
-0.0721238443665526,2.05679858540285,-0.0722601739497087,-1.93210738311864
-0.0724396857727053,2.05539062735882,-0.0721959480504056,-1.93044655120934
-0.0723790697212618,2.05381155591663,-0.0721245773702184,-1.92916088662306
-0.0721683030409136,2.05170745933187,-0.0720984690661749,-1.92725243103116
-0.0719724457218297,2.04992803111664,-0.0720809616062792,-1.92569702306823
-0.0718185760483629,2.04816581891652,-0.0722015435011059,-1.92410931763537
-0.0721257227623416,2.04668227440655,-0.0720604645289403,-1.9221595621253
-0.0720159789112518,2.04523969630012,-0.0722602739200161,-1.92056761094054
-0.0723368964342321,2.04317372840183,-0.0724725650139378,-1.91868409012055
-0.0723796832739438,2.04162325187072,-0.0723837878077774,-1.91687849183323
-0.0723216857278505,2.03988557020604,-0.0723797048414189,-1.91499404419743
-0.072156380706582,2.03837143741115,-0.0724795011529702,-1.91303436754381
-0.0718514523393137,2.03619265901948,-0.0723833499601239,-1.91076832662388
-0.0720319733371003,2.0347906543306,-0.0728175382957612,-1.90868962291649
-0.0722127006329592,2.03291390948963,-0.0727255368454982,-1.90637455512173
-0.0723022203101367,2.03097696576242,-0.072879456480905,-1.90500374023525
-0.0724208373385107,2.02896189663059,-0.0729641541658172,-1.90273503977958
-0.0730112071070704,2.02765173470892,-0.0732945731628973,-1.90121486265617
-0.0730777921627021,2.02605220028995,-0.0733796721467098,-1.89911215422698
-0.0732550024689141,2.02396050248317,-0.0736636452763459,-1.89732412660134
-0.0728407142475623,2.02247993972584,-0.0737737950433493,-1.89546796209895
-0.0727185116769114,2.02110440768854,-0.0737578140232202,-1.89411832490541
-0.0725167919459984,2.01934935985524,-0.0733267984354453,-1.89215173894796
-0.0725067834336438,2.01738722524508,-0.0732415611448664,-1.89059663015906
-0.0727805822581805,2.01522259455738,-0.0734419931250806,-1.88889523942583
-0.0730285760342051,2.01357289656842,-0.0732521909522915,-1.88699707188202
-0.0728178779810302,2.01195447288371,-0.0731831516942181,-1.88497987986212
-0.0726444039323262,2.01027563342458,-0.0733246886491816,-1.88325893629787
-0.0725901592963784,2.00810887864762,-0.0732773310340833,-1.88159101228641
-0.0725227913023698,2.00595467478744,-0.0735344285089619,-1.87966335124743
-0.0725777553815878,2.00418336936117,-0.0738334379716721,-1.87765117581568
-0.0723979527563469,2.00199341170348,-0.0737302680359259,-1.8755652381313
-0.0724802567345433,2.00011275207009,-0.073846822490084,-1.87352374264225
-0.072995282778653,1.99875865235454,-0.0734353531361688,-1.87173280724166
-0.0734066689975178,1.99702475263865,-0.0731734402881366,-1.86987193402002
-0.0732488028251447,1.99525749496517,-0.0736682218674065,-1.86816130172502
-0.0736259116152804,1.99347012692245,-0.0736195530806481,-1.86603642184885
-0.0734684998527774,1.99219121130396,-0.0731961334215357,-1.8645818314612
-0.0735672181052533,1.99070500392903,-0.0732223195802765,-1.86294473117005
-0.0739396537771485,1.98900661779711,-0.0731648429989687,-1.86122198232146
-0.0739320520496925,1.98707389513237,-0.0734821724594719,-1.85966970359021
-0.0739531766534867,1.98505014176677,-0.0736408659376525,-1.85800135661747
-0.0738823502383574,1.98357767534188,-0.073668692716832,-1.8559825853966
-0.073993765877257,1.98135205301014,-0.0740397186740105,-1.85447362139278
-0.0740818195462543,1.97961846932908,-0.0740636215107674,-1.85253575952956
-0.0744258901116868,1.97818646302926,-0.0741537363214439,-1.85079514228469
-0.0745082468666514,1.97636300350945,-0.07383015687696,-1.84893105991799
-0.0744915661216438,1.97450711152906,-0.0742091983247189,-1.84719558683727
-0.0745161799760999,1.97259782655701,-0.0742831737894899,-1.84510521068175
-0.0749869280803248,1.97085393936231,-0.0743978085529113,-1.84287856963319
-0.0749505332446378,1.96928592917662,-0.0744212123328911,-1.84140449172594
-0.0751352815167851,1.96755790164165,-0.0744850747080172,-1.83963444730844
-0.074941581665723,1.96604830789436,-0.0741923780355303,-1.83792089821889
-0.0749837182284619,1.96415178158494,-0.0743972850886085,-1.83652888910153
-0.0750185966717205,1.96266491379497,-0.0746495706543764,-1.83536339209029
-0.0753118444070122,1.96076294500888,-0.0747538769263091,-1.83332892268212
-0.0753980117439903,1.95867300672876,-0.0746430970731349,-1.83165005909043
-0.0751647333087768,1.95676916315916,-0.0746912452432813,-1.82984054480569
-0.0747547056025268,1.95504963981567,-0.0746329166540502,-1.82784374458132
-0.0742942939710293,1.95333804208199,-0.0749240049386707,-1.82580687611385
-0.0740991103509745,1.95150477784935,-0.075110034430721,-1.82419971233781
-0.0739869413579125,1.949959544224,-0.0752221351925565,-1.82240310356688
-0.0740604805464282,1.94831841134327,-0.0750079118768902,-1.82046686975288
-0.0740380151070957,1.9468870418648,-0.0752202035783987,-1.81829250767216
-0.0746871091880275,1.94504945396945,-0.0756510587717198,-1.81615840732854
-0.0746689297755911,1.94361585053144,-0.0756065952725668,-1.81370509589843
-0.0750637970521544,1.94150577152508,-0.0757437303158142,-1.81211643499293
-0.0749170509761062,1.9399997464805,-0.075629790058697,-1.81062092657237
-0.0746117644163574,1.93844037937208,-0.0755377521472746,-1.80870748080441
-0.0748080756786597,1.93654079198987,-0.0753811527884593,-1.80659536318743
-0.0749706630158975,1.93530246598433,-0.0752708012324769,-1.80430749761402
-0.0745610735296598,1.93366003955871,-0.0748247735318593,-1.80259042705431
-0.0745437139018507,1.93158098117399,-0.0747533473086185,-1.80089022044682
-0.074387523941541,1.92978298550009,-0.0750589219016573,-1.79880282032231
-0.0744747316034138,1.92808272542183,-0.0750009816820007,-1.79678500065026
-0.0751012002750122,1.925775889631,-0.0750237730063302,-1.79506513035028
-0.0753891464079633,1.92383375208056,-0.0748137355316544,-1.79357315636865
-0.0755654959649585,1.92226233401283,-0.0746116916076783,-1.7916767727142
-0.0755851290904473,1.92034047641074,-0.074308215131068,-1.79002998516787
-0.0753568099485304,1.91887861967756,-0.0743227504684348,-1.78848532321196
-0.0752109832407126,1.91659391589307,-0.0742783267856421,-1.78668127118055
-0.0753260822053463,1.91525421161868,-0.0741870366014586,-1.78549629200436
-0.0753984338270264,1.91365370075611,-0.0743869822473692,-1.78388769069715
-0.0753625044984747,1.91170195000303,-0.0741778778983669,-1.78218007580945
-0.0755195986769618,1.9099567164035,-0.0738516789110525,-1.78045563774149
-0.0754677008073736,1.90811809972834,-0.0737515327775434,-1.77872397804534
-0.0750936270631477,1.90616312899448,-0.0740620469967124,-1.77698455966425
-0.0749926440399108,1.90428916916323,-0.0742229383021486,-1.77549563006772
-0.0750926064393145,1.90269057333215,-0.0748018412319245,-1.77332800039006
-0.0755837061285297,1.90101433488513,-0.0746746566173505,-1.77160934767286
-0.075724890406404,1.89973089714442,-0.074498862123718,-1.76989518040881
-0.0757376263212059,1.89764346159063,-0.0749057164053601,-1.76794707966477
-0.0757291709843501,1.89527980939143,-0.075047952760928,-1.76635841258646
-0.0760656307849334,1.89367363385071,-0.0754266782104222,-1.7646241563778
-0.0761080587788765,1.89160721310353,-0.0752996420586355,-1.76259625856565
-0.0759909972493405,1.8897254626344,-0.0755063899231033,-1.76081452310384
-0.0761704406213116,1.88756239487697,-0.0759621120531446,-1.75884316793594
-0.0759055092408092,1.88585866521527,-0.0761324573555281,-1.75693809135198
-0.0762744716687106,1.88388598295355,-0.0759648289285557,-1.75499963565569
-0.0757232381867463,1.88165808182359,-0.0764641824281146,-1.75329898617726
-0.0752221924568689,1.87971103225395,-0.0765112430087475,-1.75198444966238
-0.0756456531976626,1.87798777465448,-0.0766397587232386,-1.75031307730214
-0.0757360743806868,1.87648913128978,-0.076416769090758,-1.74879781136369
-0.0754977417727832,1.87454901243781,-0.0763960796763652,-1.74682032600362
-0.075481423995875,1.87286677634051,-0.0762676237760376,-1.74514643947627
-0.0759791760027961,1.87135769958204,-0.0765309907743266,-1.74334921497309
-0.0760058776294515,1.8694784198203,-0.0763941604384271,-1.74164845063303
-0.0759846801536141,1.86780466785713,-0.0762888981801274,-1.73995901431903
-0.0759226456823951,1.86565167541314,-0.0761897405036672,-1.73840930076825
-0.0764001293184352,1.86327257853061,-0.0760453446736206,-1.73673666136824
-0.0767338938094066,1.86151803920361,-0.0761301827232604,-1.73531405416218
-0.0763248620187809,1.85943284166616,-0.076498694972888,-1.73339167249967
-0.0764277845125622,1.8574201173659,-0.0765604282131656,-1.73178376653113
-0.0766957646322605,1.85552510299464,-0.0765586531630177,-1.72968733346903
-0.076836656341854,1.85369333441524,-0.0772506667107328,-1.72787949825207
-0.0768527698036907,1.85190704769685,-0.0771558148807186,-1.7266546237552
-0.0767948248934587,1.8500520982183,-0.0773965819158887,-1.72439755453862
-0.0772067122995749,1.84852920568967,-0.0764976503348722,-1.72214188176846
-0.0771082485911473,1.8465734266861,-0.0768782600731657,-1.72050240322076
-0.0767489124122482,1.84521296152624,-0.0768273280468948,-1.71936223113375
-0.0764148818959427,1.8436662672702,-0.0771328165600665,-1.71768171313739
-0.0767275770156137,1.84157471457595,-0.077468227964159,-1.71558578515177
-0.0767960608485907,1.83966579893583,-0.0771694118043084,-1.7134951900379
-0.0769979070271886,1.83760239145824,-0.0775019222932226,-1.71194372511348
-0.0763914079863371,1.83576640934361,-0.0774874272314074,-1.71005669320381
-0.0761898641543318,1.8339338467113,-0.0776107675182596,-1.70815138191426
-0.0766086541612543,1.83205434538881,-0.0778455975821481,-1.7063474460158
-0.076823990928244,1.83018033604259,-0.0778768821380532,-1.70449804179685
-0.0769272229503136,1.82789442495474,-0.0778639546930249,-1.70232006284725
-0.0771181725834371,1.8260848085792,-0.0779672955957444,-1.70094765494002
-0.0771784449160568,1.82435656485133,-0.0783397437661525,-1.69887700209105
-0.076338633865024,1.82270598008749,-0.0783201588212338,-1.69658301908154
-0.0760491176819618,1.82107149811916,-0.0787135214805513,-1.69438098810107
-0.0759884239698887,1.8193504265826,-0.0783924499179249,-1.69267276618377
-0.07571917212175,1.81763800333744,-0.0782667350970766,-1.69086334956022
-0.0755977764305143,1.81543903542523,-0.0777851450166324,-1.68890024284034
-0.0755228852398508,1.81362029156604,-0.0779609370916687,-1.68752685438039
-0.0757596323189729,1.812305400811,-0.0775164777827929,-1.68586124621076
-0.0756678046962998,1.81004923108764,-0.0778362359047052,-1.68422911193064
-0.0759092216085601,1.80824024447759,-0.0777541885109941,-1.68186412740795
-0.0761078448242659,1.80648065427462,-0.0773086418424034,-1.68009440186978
-0.0758879922210697,1.80450836185318,-0.0772888213842889,-1.67834686512298
-0.0760834922472191,1.80248908681979,-0.0774019904980205,-1.6765427562121
-0.0757897223650517,1.80064698231634,-0.0776849142779768,-1.67532372714363
-0.075558838016084,1.79871481604713,-0.0777118311808213,-1.67392523851391
-0.0756281159577584,1.79710287601238,-0.0783197433777545,-1.67251406236126
-0.0752510389644117,1.79527322171023,-0.0782815890199095,-1.67015904581648
-0.0755844831370317,1.79375517495615,-0.0781302209647499,-1.66869729665765
-0.0755806743115917,1.79206031063214,-0.0783025016870324,-1.66736081901047
-0.0752389032587013,1.7900338372402,-0.0777275059641231,-1.66533607406813
-0.07502461985526,1.78781030329146,-0.0778617814874736,-1.66392175352907
-0.0746911991030067,1.78551712851095,-0.0781497518962832,-1.66210168483684
-0.0746718802694867,1.78373486966229,-0.0782710519997599,-1.66034381091952
-0.0741061645038684,1.78191626946762,-0.0785984655070122,-1.65877814340118
-0.0743615822663345,1.78006415692988,-0.0792078183235744,-1.65676668803328
-0.0740160584133131,1.77801888315924,-0.0790527729572966,-1.65480874307448
-0.0732743028565605,1.77568454507835,-0.0786170137009466,-1.65321164982313
-0.0734741616645931,1.77386503170501,-0.0783487362456627,-1.65099130796802
-0.073545911652296,1.77165268886305,-0.0788491001016443,-1.64907938167477
-0.073325818205234,1.76949916615842,-0.0793168869628688,-1.64719959435724
-0.0731651946645991,1.76784651630519,-0.0797978512648099,-1.6452825644692
-0.0730479321886867,1.76611921873875,-0.0795017991026609,-1.64359492102455
-0.0729204815858179,1.76390189673155,-0.0792161134849507,-1.64190423438252
-0.0729018393272301,1.76185197006599,-0.0792072033129908,-1.63988908223784
-0.0728326611876459,1.76029104631495,-0.0792202137415321,-1.6380997625674
-0.0726620483182579,1.75825000500748,-0.0790447457407185,-1.63584487012853
-0.0723066324439597,1.75600575970995,-0.0792274815833411,-1.63385769654491
-0.0726302893614428,1.7540452493976,-0.0791140103545791,-1.63184337844296
-0.0721631254423498,1.7521947380949,-0.0795604634734416,-1.62980421429202
-0.0722180578163197,1.74971923479732,-0.0798781516896998,-1.62789120985301
-0.0725633014433604,1.74788892699261,-0.0798154126894191,-1.62589471951505
-0.0724969049473819,1.74620488830143,-0.0800097346322262,-1.62449231443093
-0.0721268752342482,1.74464240779566,-0.0798984289017237,-1.6226627123995
-0.0715449855972533,1.74279271864919,-0.0802815004244466,-1.62085300832918
-0.0720918646595217,1.7408592981108,-0.0800730579181291,-1.61903162770938
-0.072057850446316,1.73889976138238,-0.0800643426629271,-1.6170188269995
-0.0722864555351426,1.7372104003106,-0.0800232078766411,-1.61507530458151
-0.0725024409192642,1.7352104091299,-0.0802793980069823,-1.61351429002297
-0.0721766879452283,1.73355200925308,-0.0807126987135344,-1.61199785758974
-0.0722927079992503,1.7318290131947,-0.0808225488019099,-1.61008426372569
-0.072311775149225,1.7296366969561,-0.0813242325420616,-1.60859908500006
-0.0723066739672242,1.72815617445634,-0.0813407793202398,-1.60644796116931
-0.0726473640428158,1.72628036375397,-0.0814335977234691,-1.60453241948788
-0.0726659870951867,1.72447208373471,-0.0817828958944972,-1.60266072595249
-0.0729166413379822,1.72300992797546,-0.0819016355116666,-1.60057418853869
-0.0729169925974985,1.72136484650679,-0.0822967848185043,-1.59881615479571
-0.0727865133795116,1.71988790575082,-0.0820523793015885,-1.59692691966783
-0.0729155111235018,1.71804362067584,-0.0823324793804271,-1.59468821082614
-0.0732002548427958,1.71608989690393,-0.0824837625384291,-1.59266432420139
-0.0732570474367707,1.7144244633385,-0.0822325870427116,-1.59095705042038
-0.0732836332354203,1.71250478662747,-0.082184450277469,-1.58924880270797
-0.0730688868052114,1.71065955881651,-0.0819843967231038,-1.58717155664639
-0.073109596810924,1.70850051046025,-0.0818442096856101,-1.58541130493133
-0.0732671534732869,1.7069940290508,-0.0819352133315806,-1.58411021821283
-0.0734773275494141,1.70510423146346,-0.0820823885450546,-1.58230558506916
-0.0732174301987391,1.70384382845603,-0.0816685411618098,-1.58046872867392
-0.0731650592168679,1.70246978800228,-0.0815679260157475,-1.57850061557786
-0.0730937699879207,1.70080327789957,-0.0818660070527459,-1.57717187925612
-0.0732344749741564,1.69917652215292,-0.0815869542741553,-1.57541811180585
-0.0730379803371608,1.697482606049,-0.0816599562317695,-1.57391310445035
-0.0727275791078647,1.69570438793622,-0.0814969629647581,-1.57185433649528
-0.0730053685538524,1.69408177467542,-0.0812064753577809,-1.57029574358843
-0.0723657030880586,1.69207207828173,-0.0812723705699223,-1.56830895893012
-0.0724103497287354,1.69034308629744,-0.0814176119892155,-1.56636107614131
-0.072607709131949,1.68868440574958,-0.0813631868456578,-1.56394849025531
-0.0723312685494165,1.6867712161589,-0.0817332001647777,-1.56175019023784
-0.0719772285675358,1.685186081984,-0.0818341881397394,-1.55988854973662
-0.0721686017057025,1.68327328424427,-0.0817210223507192,-1.55769683626304
-0.072212385252245,1.68159099771759,-0.0814034863117788,-1.55586130687157
-0.0725782584624229,1.67929013997926,-0.0814148515206405,-1.55415043074954
-0.0725799240210393,1.6774038870352,-0.0811650762435544,-1.55265822519674
-0.072468477422187,1.67542889322261,-0.0811132445710029,-1.55087817688315
-0.0728357664339197,1.67351198580633,-0.0813998690030505,-1.5491086269958
-0.0727359781074154,1.67185937245206,-0.0815038706306371,-1.54753292153497
-0.0725266935927998,1.66985778816932,-0.0815334787498052,-1.54552584640082
-0.0727193672359842,1.6681568550873,-0.0814237700521986,-1.54403692128936
-0.0730583366696659,1.66656130181,-0.0816638710027253,-1.54236213654115
-0.0727870139169266,1.6647880966287,-0.0813935601482054,-1.54053787416263
-0.0728582748005174,1.66256192707183,-0.0814730129155839,-1.53889492706144
-0.073173054800217,1.66053676172198,-0.0814131201817391,-1.53684070057821
-0.0725531669976955,1.65855650884795,-0.0814087829071318,-1.53493574182534
-0.0725295309072314,1.65661714256478,-0.0817641850682966,-1.53280548096242
-0.0720857548007432,1.65451753853562,-0.0818446176192808,-1.53103954408045
-0.0720156092691567,1.65268891364023,-0.0816428623285546,-1.52977547304246
-0.0724810735400267,1.65097593042893,-0.0819884733500883,-1.52816402430441
-0.0724489586166116,1.64922674787628,-0.0817731469941955,-1.52633392024086
-0.0719696028842967,1.64764361385092,-0.0818098555007359,-1.52405741684954
-0.0721023137359141,1.64633095721178,-0.0815008925362483,-1.52173879825177
-0.0722989167680006,1.64426392247562,-0.0815545612360279,-1.51999431535606
-0.0727129637516965,1.64265858482083,-0.0815314185703081,-1.51822950106863
-0.0730627994554303,1.64036368497151,-0.0810553338730674,-1.5164498947286
-0.0729164064883831,1.63832168660208,-0.0814091452398492,-1.51451656197995
-0.0732312866216866,1.63666563004717,-0.0808846758389966,-1.51256569104839
-0.0733965722229333,1.63473217139527,-0.0807715531254617,-1.51102224086334
-0.0737961198454481,1.63306040707536,-0.0808544596402246,-1.50912839658169
-0.0732586464987746,1.63119734425278,-0.0805533148457728,-1.50742504203066
-0.0729957119304675,1.62869605795043,-0.0808245523828793,-1.50510471541415
-0.0728783744882156,1.62728028291114,-0.0810886596031687,-1.50290712013533
-0.0728985683325551,1.6255308945212,-0.080761059114205,-1.50045324288133
-0.0732084729614573,1.62341676156916,-0.0811253349422935,-1.49825449593179
-0.0731777485489129,1.621577912325,-0.0809883997337683,-1.49628038338202
-0.0733823582053435,1.61985957171736,-0.0808566759091553,-1.49454052153517
-0.0729838507699872,1.61859461146598,-0.0806397671736778,-1.49258173162009
-0.0732860138831786,1.61686024986553,-0.0801663829727766,-1.49108464018552
-0.0735609261857086,1.61485453323902,-0.080150465749838,-1.48977803425514
-0.0738116654273256,1.61271571017011,-0.0799145497992888,-1.48752649219554
-0.0744432902800563,1.61123571960489,-0.0804862403130915,-1.48564431619348
-0.0747356708858102,1.60931875592231,-0.0804219142044387,-1.48348903727979
-0.0746437736118172,1.60732101002306,-0.0803595934112494,-1.48117044985316
-0.0750492489034598,1.60567294755071,-0.0804337118280042,-1.47951751316731
-0.075124504187965,1.60349215656995,-0.0805041765511653,-1.47794614634207
-0.075021141159319,1.60185075183135,-0.0807271082276146,-1.47653655352561
-0.074828363637672,1.5993898658223,-0.0804263329685839,-1.47457636440372
-0.0749874323842845,1.59763634021799,-0.0806886306163209,-1.47236882370255
-0.0749258898880569,1.59564164939272,-0.0809175104953364,-1.47045356601098
-0.0750970891402994,1.59391871854108,-0.080847660795456,-1.46849898188919
-0.0747325886650814,1.59180694966155,-0.0807267957090716,-1.46623979993943
-0.0752588546552521,1.59019294990128,-0.0806286549276243,-1.46468167283443
-0.0756363553313952,1.5890047316601,-0.0806872721725731,-1.46274885244516
-0.0754769858672903,1.58699647411763,-0.0810195041131945,-1.46042945948109
-0.0755479430955119,1.58473870528294,-0.0813019617406963,-1.45844600258001
-0.0757316446344181,1.58306983262919,-0.0811536482659221,-1.45667326915364
-0.0757511713987422,1.58174814653111,-0.0814029865062127,-1.45426832064825
-0.0753771820027562,1.57973935486968,-0.0813179497572009,-1.45286974670706
-0.0754651329666929,1.578283640402,-0.0808107178220827,-1.450993997205
-0.0757967963336343,1.57644733087515,-0.0805780169931672,-1.44902634306128
-0.0759735031850415,1.57426117458899,-0.0804856577590689,-1.44702894539995
-0.0757303957994254,1.57278477803605,-0.0806673009948331,-1.44492372678794
-0.0756062536925577,1.57122144471154,-0.0805398295970305,-1.44299168985553
-0.0759437500096005,1.56957716795961,-0.0803021953701059,-1.44119172671835
-0.075879450831861,1.56779388349557,-0.0799182648184518,-1.43901332388663
-0.0758340396809425,1.56584354797023,-0.0801508695240821,-1.43689726595206
-0.0761508848885235,1.56385527629195,-0.080040869889898,-1.43504886659277
-0.0761865368069264,1.56183767265149,-0.0796680924320366,-1.43322578456042
-0.0766488588295073,1.55968148875804,-0.0798426843297075,-1.431259093995
-0.0766023747004136,1.55805162576299,-0.0796972793383762,-1.42965034076605
-0.0764783688511934,1.55626846225473,-0.0794330572237072,-1.42761560927107
-0.0762458705012589,1.5543305273905,-0.0795041773382606,-1.42596225826815
-0.0760096566852064,1.55218535319317,-0.0795452478233217,-1.42403409575563
-0.075789554563768,1.55057449304362,-0.0792132234181978,-1.42182157623929
-0.0758289979709163,1.54945977906791,-0.0795700978582516,-1.4201070345738
-0.0757587158328508,1.5478189312903,-0.0798864444430955,-1.41855839096445
-0.0751613029207022,1.54543496748507,-0.0798633933360987,-1.41656368941341
-0.0751292683623486,1.54366019883309,-0.0798310139958642,-1.41512323309495
-0.0749414436426047,1.54196416933668,-0.0797768146979696,-1.41360467798348
-0.0747519263766595,1.53996048534417,-0.0796675530233864,-1.41162864177899
-0.074958970649011,1.53791266906934,-0.0795971907718888,-1.40999380839636
-0.0749547011932033,1.53607912127932,-0.0797153015314847,-1.40841837970095
-0.0749392530956893,1.53383065694339,-0.0796888114037344,-1.40662007779963
-0.0748076723878525,1.53176916285465,-0.0802645445598502,-1.40528568730904
-0.0744613552480216,1.52988522445227,-0.0805502408253242,-1.40352022814008
-0.0740538105952546,1.52813979465807,-0.0800957573578683,-1.40197023636489
-0.0741691562064031,1.52624983116977,-0.0802590661408354,-1.40009917987698
-0.0745338055854834,1.52387700517009,-0.0802253976999328,-1.39830158201471
-0.0745761790051701,1.52200821067963,-0.080054029710983,-1.39624971156607
-0.0743956325326996,1.5198045423564,-0.080540895909093,-1.39400392772379
-0.0742025188212909,1.51815240696695,-0.0806550249775292,-1.39260847173893
-0.0740307202878428,1.51636037815626,-0.0804943517893096,-1.39038778617637
-0.074326994961875,1.51421737413264,-0.0801230425937517,-1.38855398081449
-0.0742648136923424,1.51239381033018,-0.0800625129368118,-1.38632966191301
-0.0739106610430107,1.5107067080168,-0.0799179186428987,-1.38449001774534
-0.0741006974036972,1.50851324236593,-0.0799634196590071,-1.38237443186502
-0.0741582313927277,1.50661121077702,-0.0800881634980133,-1.38036661855264
-0.0740894069966637,1.50480985199355,-0.0795586615095954,-1.37881402688972
-0.074080486583132,1.50203332509568,-0.0798120068494616,-1.3772426344599
-0.0740502219762045,1.500178041555,-0.0798829958848519,-1.37523994732311
-0.0743700532659594,1.49832659814666,-0.079590298989549,-1.37323418672311
-0.0743575191462602,1.49645061354985,-0.0796036257348536,-1.37073130780902
-0.0745982252046133,1.49459781635921,-0.0796261573341974,-1.36904427101832
-0.0740732371887032,1.49272717957539,-0.0796167927421242,-1.36671929210309
-0.0742429935779599,1.49039158941862,-0.0802440993981249,-1.3644322036592
-0.0741209851677022,1.48847961018299,-0.0802893531763725,-1.3625203768267
-0.0738953732465283,1.48668801782863,-0.080526215710309,-1.36069494937322
-0.0735121844011368,1.48476555753294,-0.0805953409370992,-1.3587228965249
-0.0733770785361511,1.48299462981845,-0.0805154019586834,-1.35687204752401
-0.0732903440328727,1.481318102928,-0.0807469184343069,-1.3547185858863
-0.073175679619182,1.47930318529318,-0.0808761146834666,-1.35280727412325
-0.0729395330450865,1.47718888981628,-0.0807136155571234,-1.35100486666555
-0.0727198994295795,1.47509177301591,-0.0808071219265456,-1.34882453738276
-0.0726420993942746,1.47297023507995,-0.080826496926177,-1.346810076216
-0.0728144113689797,1.47102229010138,-0.0810916786994533,-1.34504255297782
-0.0727370591314182,1.46939394273541,-0.0812190098572785,-1.34319074221727
-0.0727098155601141,1.46728408406663,-0.0809352387335196,-1.34126906833977
-0.0727803712780833,1.46529886529356,-0.0809522115194246,-1.3390929047528
-0.0727646386582884,1.46323881146821,-0.0811213807800702,-1.33709996380693
-0.0725855488071926,1.46083520075653,-0.0811031865460051,-1.33574721087462
-0.0720085770561741,1.45913189981504,-0.080926947407569,-1.33420098290062
-0.0718241164434888,1.45719575611356,-0.08073254878521,-1.33228301194967
-0.0714792262161068,1.45552816978498,-0.0807526425749253,-1.33031298739477
-0.071329480538019,1.45334328503146,-0.0805497081185819,-1.32797464899606
-0.0715924979607683,1.45139240054072,-0.0802321964938116,-1.32623674124136
-0.0716599108431728,1.44984401755367,-0.0804352640074767,-1.32414612033859
-0.071137475034657,1.4481208543568,-0.0804090490002075,-1.32256425052839
-0.0707519008493752,1.44627956721302,-0.0802524966477953,-1.32040401795701
-0.0705116628063519,1.44425204188499,-0.0801572108210905,-1.31841360611315
-0.0697857722993861,1.44196298934779,-0.0804187267059122,-1.31605184410699
-0.0697304783547852,1.44051269375683,-0.0802627636682964,-1.31435301483003
-0.0700151119155228,1.43877626703077,-0.0803232298746659,-1.31263812336014
-0.0694329473384698,1.437136128568,-0.0804682084819823,-1.31041297951581
-0.0688492239665692,1.43534912007725,-0.0799569520849886,-1.30881705372667
-0.0688714724428387,1.43353082879348,-0.0795274410063634,-1.30716632580696
-0.0686296412027642,1.43095164476159,-0.0794244361053486,-1.30522328784855
-0.0691050097730681,1.42914110769402,-0.0793062033267197,-1.30313110285333
-0.0691047350768678,1.42675096845639,-0.0789152715494646,-1.30102324739122
-0.0692021245781194,1.42461792205397,-0.0785966410483662,-1.29945262381046
-0.0691824964319454,1.42262597526553,-0.0782242339131333,-1.2981777172527
-0.0689619835951785,1.42078665474394,-0.0781641012482957,-1.29612339936763
-0.0688472625811699,1.41897014805626,-0.0780520866438935,-1.29408109063405
-0.0689109594251499,1.41695975963491,-0.0778315757955685,-1.29217411172411
-0.0688406547363903,1.41541654700946,-0.0778271616809865,-1.28992934771115
-0.0690052751841853,1.41310424579045,-0.077714732941855,-1.2875377523776
-0.0693284201834011,1.41121541587391,-0.0774221631355866,-1.28521943385436
-0.0694538566368251,1.40920511049173,-0.0770402539830433,-1.28322705878046
-0.0690610432205762,1.40713255701042,-0.0772081248034269,-1.28145470876566
-0.0690665448519036,1.40508095939006,-0.0772359614593316,-1.27962908139004
-0.0690329386360829,1.40339748830701,-0.0770339424912931,-1.27780763165629
-0.0689236049454192,1.40153653488583,-0.0770622214997589,-1.27581660356935
-0.0690465880966574,1.39945577105313,-0.0769738543598434,-1.27371387469724
-0.0689297153990828,1.39811697054625,-0.0767826781729649,-1.27223118010468
-0.0688673192398497,1.39615069859602,-0.0770423811494342,-1.27021820792108
-0.0684681706060463,1.39404153587038,-0.0764781625444177,-1.26805721072039
-0.0686400201286865,1.39227995727446,-0.0765758775197449,-1.26614087425059
-0.0687859208173843,1.3904501580802,-0.0768133497162366,-1.26431784398724
-0.0684912193686396,1.3881693461353,-0.0775950857625344,-1.26259331389738
-0.0681815520139282,1.38629413125338,-0.0778316311085815,-1.26040745358904
-0.068114866513383,1.38426514216031,-0.0778381210616207,-1.25831689102019
-0.0678901153600636,1.38248147698345,-0.0776949738328156,-1.25683649562524
-0.0676318024357343,1.38049702148056,-0.0775985725296393,-1.25495237761991
-0.0676508927778029,1.37868507133993,-0.0777560390968702,-1.25298451612428
-0.067732988249143,1.37655015532758,-0.0773716419926239,-1.25099513337238
-0.0684666278502942,1.37441471247844,-0.0775890921329,-1.24907496474647
-0.0685565491765465,1.37263480017148,-0.0777498546119599,-1.2469346248297
-0.068038433322441,1.3706143839303,-0.077452317535562,-1.24461255492593
-0.0683496314933074,1.36874496180292,-0.0772544175744996,-1.24245083211623
-0.0681884754034212,1.36695720544045,-0.0775612646790344,-1.24036726961134
-0.0686205325171835,1.36484425782095,-0.0775664161308795,-1.23864994788659
-0.0688177601705506,1.36218279861275,-0.0773530082420504,-1.23672721404246
-0.0691052874975958,1.36026308007254,-0.0772989731824511,-1.23535257251385
-0.0689314561927642,1.35833012645142,-0.0771385287852846,-1.23341867509261
-0.0687896624131936,1.35619516344951,-0.0771783897365197,-1.23148056231502
-0.0687411037581713,1.35377886877417,-0.0770105099555516,-1.22933434428629
-0.0685941891628013,1.35178396881015,-0.0771115589259009,-1.22723269606536
-0.0691068577198432,1.34996798908163,-0.0773989044458389,-1.22557869123225
-0.0689788685679532,1.34818433242108,-0.0768821981272993,-1.22353486824196
-0.0688219857966375,1.34669527669012,-0.0769782351163271,-1.22176929971164
-0.069407208280944,1.34486383563689,-0.0770893287910932,-1.21962106621734
-0.0695403017003697,1.34292019912438,-0.07735464663326,-1.21787753099108
-0.0697908324544956,1.3412381740139,-0.0767968549655156,-1.21553654550175
-0.069439018508279,1.33894380452333,-0.0763029916494938,-1.2135974698449
-0.0693468185075101,1.33733466824918,-0.0763611532364967,-1.2120032951904
-0.0692344707260184,1.33501362412218,-0.0765908139470413,-1.20973536284462
-0.0691274502936829,1.33268934185852,-0.0764789014853227,-1.20748299836463
-0.0693663696398912,1.3305979933258,-0.0765134880997277,-1.2051016314381
-0.0694864697270124,1.32883943269349,-0.0764301986560369,-1.20297606312492
-0.069220815516033,1.32752020039128,-0.0764746356541036,-1.20133485994984
-0.0689159139178218,1.32542804610942,-0.0762063058474425,-1.19952856120811
-0.0685087401287421,1.32373210229415,-0.0758858329347386,-1.19726465529509
-0.0679864181791542,1.32140729814946,-0.0759880057531312,-1.19535369731319
-0.0677012583408046,1.31931902405386,-0.07620093625153,-1.19345055774921
-0.0680852248633737,1.317226898238,-0.0759805568650677,-1.19141360443154
-0.0681045694643737,1.31548396330308,-0.0760712763974082,-1.18927723391045
-0.0681189595104513,1.31368079628532,-0.0760308903879868,-1.18724731803127
-0.0682801297850237,1.31210043584373,-0.0763955789643585,-1.18540942530257
-0.068048260737065,1.30999628301409,-0.0762551428757916,-1.18345949278043
-0.0683475548341297,1.308347018094,-0.0766402048594546,-1.18169631215129
-0.0687642446841442,1.30643913186188,-0.0763676045218253,-1.18006478143409
-0.0685795348614335,1.30431162142489,-0.0758586756252601,-1.17790929911011
-0.0686466109951857,1.30221462380218,-0.0759964585543625,-1.17575359824989
-0.0687329561829728,1.3003573704264,-0.0757731045611665,-1.17412318728675
-0.068626945148193,1.29873855075005,-0.0757085335708185,-1.171959423751
-0.0685169154844095,1.29680494506499,-0.075958418306113,-1.17038550061583
-0.0690530674909382,1.2945703220645,-0.0754178587738839,-1.16814606774733
-0.0689537792638612,1.292355414824,-0.0749912626549316,-1.16634501848988
-0.0689372693200151,1.29087207694912,-0.0750069068027065,-1.16439561699031
-0.0687521721701985,1.28878953112711,-0.0752558409840529,-1.16223175079918
-0.0684212548785888,1.28692849470105,-0.0756801345655483,-1.16032761992419
-0.0688637489782976,1.28543364918045,-0.0759451082683239,-1.15876094982586
-0.0688768306807508,1.28324755872783,-0.0754322032554973,-1.15654267676865
-0.068814251496682,1.28119615142363,-0.0752968820055381,-1.15486167104927
-0.0685640388847136,1.27951429121167,-0.0753418173758395,-1.15294977700981
-0.0682182560670631,1.27744859578385,-0.0751351956375488,-1.15075961095516
-0.06853526411791,1.27507031810991,-0.0752743612670092,-1.14898084008617
-0.0684361371697352,1.27293411492097,-0.075019933930083,-1.14667500821943
-0.0685856635788997,1.2704514975932,-0.0747562776303481,-1.14496256085385
-0.0684994934986612,1.26802244582065,-0.0747007820623809,-1.14288725839924
-0.0685153581284724,1.26591666857445,-0.0740622381235424,-1.1412633795261
-0.0679498340333929,1.26432279582494,-0.0737890433858807,-1.13913973703475
-0.0685012124841553,1.26254255399918,-0.0733298539381336,-1.13636593052821
-0.0685708296826813,1.26032984904495,-0.0730548185317308,-1.13390850863159
-0.068465973557727,1.25828516042447,-0.0730554999962067,-1.13174200043735
-0.0680813484773842,1.25668426273817,-0.0726354641550068,-1.12963887011488
-0.0681921241009413,1.25474935612438,-0.0724895061956764,-1.12753032650983
-0.0680242151136537,1.25290808264026,-0.0727228817457403,-1.12541648874021
-0.0683569229758408,1.25111800176593,-0.0724043917086654,-1.12346164019061
-0.0682757893252124,1.24896482327253,-0.0725670838305301,-1.1212357391692
-0.0679266497093712,1.24720494760025,-0.072084571927139,-1.11907692916988
-0.0676262632958888,1.24469719097395,-0.0720398322020805,-1.11737582544464
-0.0681363225999703,1.2425985671147,-0.0719274315057893,-1.11538231569756
-0.0675904967970676,1.24095256572231,-0.0714966549129902,-1.11323446242029
-0.0676468886085431,1.23882020989866,-0.0716100003003659,-1.11096042348475
-0.0671083387153912,1.2365028444116,-0.0717730635889213,-1.10873239075152
-0.0670937317781756,1.23476602161871,-0.0714008378530948,-1.10678266625113
-0.0668438763786656,1.23253897304738,-0.07143618260011,-1.10448666626331
-0.066816999471738,1.23044341755618,-0.0711871816800152,-1.10198603828475
-0.0670275703761457,1.22865197167582,-0.0712917005689879,-1.10014130512563
-0.0672406794106176,1.22629576824097,-0.0711879187330897,-1.09816388720026
-0.0676938266908417,1.22417234228959,-0.0715047124940108,-1.09580033046183
-0.0673661350348288,1.2225942598008,-0.0715852544294088,-1.09363730581188
-0.0669699631502902,1.22044317829111,-0.0718452400151026,-1.09137492803298
-0.0672091315192429,1.21819475179396,-0.0716919266196121,-1.08937748385226
-0.0675036783185629,1.21616438339159,-0.0719444967302592,-1.08725240764931
-0.0674488121564716,1.21442561151599,-0.0716638237111336,-1.0850145840096
-0.0674323523540535,1.21223315924258,-0.0719940798544073,-1.08318283782458
-0.0670525760430092,1.21019967054414,-0.0720114462907738,-1.08088563073248
-0.0669463282742331,1.20845887281598,-0.0722290301214921,-1.07897982183778
-0.0671380966568882,1.20658331682079,-0.0724577691129871,-1.07703349911615
-0.0673570422388157,1.20490437869002,-0.0720520069106658,-1.07492716956893
-0.0670782773987953,1.20335074129864,-0.0720674925991503,-1.0728603426388
-0.0669334806899944,1.20120222037414,-0.0719903089203845,-1.0712124447091
-0.0669251975930802,1.19964211537273,-0.0718901724820894,-1.06999447473933
-0.0664123828803612,1.1978874421387,-0.072224292820582,-1.06791755157961
-0.0662863812244019,1.19605429630803,-0.0720171959421095,-1.06548815493263
-0.0661079996933732,1.19464360914477,-0.0720465842530732,-1.06364939985662
-0.06543337138665,1.19282793172486,-0.0723011042896295,-1.06161461750225
-0.0650127123564536,1.19119704603606,-0.0722119836414186,-1.05928158815776
-0.0653309785900766,1.18926758770753,-0.0719117286585168,-1.0572495306494
-0.0649764389558034,1.18782702286846,-0.0714794756249759,-1.05528448516407
-0.0646610423604565,1.18577541494732,-0.0716254260997152,-1.05324080667876
-0.0643912274321412,1.18426422614583,-0.07187353475271,-1.05142676725103
-0.0642080190582931,1.18235905551979,-0.0713223056296768,-1.04909823114401
-0.0646385351383692,1.18033409460677,-0.0710454423021602,-1.04703063775448
-0.0643987809631025,1.1781778285408,-0.0710923732403582,-1.04508964833095
-0.0641187595160937,1.17647618367587,-0.0711339432054295,-1.04294717263642
-0.0643289494884603,1.17483454153116,-0.0709705721735651,-1.04102210453177
-0.0643760742698742,1.17307254732068,-0.0704035257779234,-1.03925310615233
-0.0642562325639058,1.17137158355398,-0.070054149691022,-1.03749736532087
-0.0637854833515181,1.1695049156678,-0.0704270462553027,-1.03503250820997
-0.0637022267225484,1.16765425283575,-0.0708380456966199,-1.03275388208015
-0.063464012901621,1.16566719498646,-0.0712678163054819,-1.03062755258713
-0.0631688176482825,1.16396725077558,-0.0718832593191464,-1.02864998440368
-0.0628002523600631,1.1619515902012,-0.0720993127864065,-1.02685347606427
-0.0632837799162555,1.15970267384643,-0.0720019537693099,-1.02510181885743
-0.0631830968750672,1.15755574055848,-0.0719734071968224,-1.02352088479075
-0.0632851293238628,1.1554098774837,-0.0717069822948904,-1.02195296950074
-0.0630325125085455,1.15407519747721,-0.0716798496851954,-1.02033846226283
-0.0628794667050805,1.15161770312089,-0.071592570732442,-1.01836551077571
-0.0632837590533185,1.1496765600096,-0.0715847362942837,-1.01635020233683
-0.0636327110479467,1.1476750934138,-0.071196692644069,-1.01461980853568
-0.0636001541080003,1.14613312293936,-0.0712348130313027,-1.01241446116925
-0.063541407375688,1.14402082198787,-0.0713397864765563,-1.01044119854386
-0.0641345089603993,1.14187983780582,-0.0712422210895958,-1.00844361435121
-0.0637442794916073,1.13975606420685,-0.0711439426726471,-1.00628510046033
-0.0633074730370521,1.13772122144377,-0.0712165678668113,-1.00434751004683
-0.0632388861431307,1.13595425223279,-0.0711748445347506,-1.00199641521621
-0.0630821956762925,1.13407879788206,-0.0707410429606978,-0.999766510950384
-0.0630282693382574,1.13214344060145,-0.0706073360931995,-0.998140363002507
-0.0632062162337536,1.12997764801515,-0.0701608773405587,-0.996294272725898
-0.0629479542008922,1.1280922578812,-0.0702495266764351,-0.994154436626164
-0.0629488445806653,1.12630759761063,-0.0700124662025929,-0.991986609581864
-0.06285860206172,1.12395626405894,-0.070233586278265,-0.989923619590922
-0.0626875248191296,1.1219241094334,-0.0704929542381271,-0.988081673634959
-0.0628133407400154,1.1196308050404,-0.070622880377833,-0.985972834548898
-0.0626249098672686,1.11767113002172,-0.0705180412856086,-0.984038260527592
-0.0626408692284917,1.11599954976536,-0.0701329885324793,-0.981925005094777
-0.0631406190915629,1.11413745347337,-0.0701359937774176,-0.979663661650652
-0.0627556876707269,1.1121825228449,-0.0700337006053936,-0.977900301098439
-0.0625769605678711,1.1106803712147,-0.0701287909308361,-0.975955474758231
-0.0619732081048252,1.10864990589944,-0.0698821197290172,-0.974383650207916
-0.0621343448696825,1.10698610763484,-0.069863433158654,-0.972936265272095
-0.0616727244389307,1.10510898516865,-0.0698733631507018,-0.970996197908439
-0.0622007416113197,1.10301184850414,-0.0698812408190639,-0.969000636879926
-0.0623857795726387,1.1011571655992,-0.0696506624604988,-0.966391280581101
-0.0627062690361345,1.09929191139149,-0.0694330506786263,-0.964472163853229
-0.0624555234803402,1.09702003195626,-0.068796245883249,-0.962512095907814
-0.0620644510073423,1.09506270627734,-0.0691770389183773,-0.960294820829421
-0.0622109705492641,1.09327704525557,-0.0685903463576239,-0.957945691545453
-0.0621704784566783,1.09118234189322,-0.0685459772153932,-0.955920025047875
-0.0619259263685816,1.08908019655756,-0.0688321399124388,-0.953669730813756
-0.0613482317925157,1.08707660902499,-0.0682188298129823,-0.951648747928174
-0.0606697411943702,1.08502652310514,-0.0681503534209784,-0.950127645007419
-0.0609401444674951,1.08299823250163,-0.0682912717570312,-0.948022544344486
-0.0611067048610002,1.08108631739204,-0.0683859129385495,-0.94638893634393
-0.0611003820498169,1.07911445114929,-0.0679325969176193,-0.944149665391176
-0.0610234621469547,1.0770274399176,-0.0682641931795376,-0.942175564499237
-0.0607865370880213,1.07542611204532,-0.0684052591120352,-0.939912283475585
-0.0607132759544743,1.07348768400677,-0.0685359332812167,-0.937998430728252
-0.0609593074438641,1.07160325782439,-0.0682157392383313,-0.935988276059054
-0.0608585402507425,1.0699407862453,-0.0678101718375776,-0.933794396841739
-0.0607703422232738,1.06799121927764,-0.067643223617425,-0.931588730980829
-0.0603039336185887,1.06601037001385,-0.0674951887897337,-0.929921916919863
-0.0605607043759063,1.06397212742922,-0.0672475979614833,-0.92821591869877
-0.060450165584358,1.06123718454124,-0.0668635648929044,-0.926003484420689
-0.0605424496935556,1.05938118344047,-0.0667931800551388,-0.923475454805481
-0.0604722457041472,1.05762702992563,-0.0664428257887885,-0.921438148519662
-0.0598660383199036,1.05574064125623,-0.0665805162384155,-0.919354874373334
-0.0595753818882252,1.05348545067881,-0.0668143263516114,-0.916867256711989
-0.0592145725062888,1.05149593240953,-0.0667868761963726,-0.914804855443826
-0.058912543905977,1.04958030322337,-0.066622401502879,-0.912558968534416
-0.0587036206810737,1.04767751491947,-0.066654466795476,-0.910063592791912
-0.0591479356941725,1.04559967119004,-0.0667184301018354,-0.907959559081198
-0.0593978076940428,1.04349205542686,-0.066483376551919,-0.905551945870745
-0.0591598134380716,1.04137946310156,-0.0661504219892892,-0.903617781386442
-0.0590772816722037,1.03950200497725,-0.0660078741678545,-0.901861264308546
-0.0585163298313421,1.0371451518101,-0.0655997675942042,-0.900144249298379
-0.0586225699317907,1.03522325886958,-0.0654541021557164,-0.897973492686337
-0.0582964158912726,1.03345916564306,-0.0652775249188402,-0.896376673863199
-0.0586734643639742,1.03120679050034,-0.0659140157940758,-0.894313508703182
-0.0591635796742231,1.02913854834422,-0.0663021569878414,-0.892366986094728
-0.0591339589773907,1.02713168054926,-0.0667977776034441,-0.89041371034885
-0.0586135457034873,1.02528359915862,-0.066779235153567,-0.888417399610773
-0.0587747517946418,1.02289150305424,-0.0671074590420068,-0.886280673264803
-0.0590545476096897,1.02107037699477,-0.0668115011198994,-0.883916402550386
-0.0589773161320638,1.01901144564769,-0.0670671366392797,-0.881414963515926
-0.0588848850858994,1.01703107480553,-0.0668883293105054,-0.879323372785601
-0.0585512112457072,1.01471454748883,-0.0667120678542476,-0.877049069587653
-0.058638522496724,1.01257299647055,-0.0665276841687468,-0.874779502768976
-0.058225044511706,1.01048333844026,-0.066251959014051,-0.872349628350265
-0.0584165358337165,1.00849541552054,-0.0664591272515222,-0.870292661100028
-0.0584321522315706,1.00665560341427,-0.0663964774427391,-0.868026118962884
-0.0583746728915995,1.00450969738236,-0.0664007472897001,-0.866170113519536
-0.0583907907561885,1.00265966133631,-0.066489111096641,-0.864304368369681
-0.0583820202471866,1.00023073390583,-0.0667952723911729,-0.86234874494979
-0.0581684212712314,0.998134491929109,-0.0665179386314101,-0.860663144201548
-0.0577694302704654,0.996817728134441,-0.0671165633418178,-0.858270192120263
-0.0573728659822689,0.994720633302929,-0.0669932426017639,-0.85658789356135
-0.0572909533569423,0.992173854620398,-0.0666383410773487,-0.854686909014859
-0.057233146552977,0.990545437081372,-0.0666317141109821,-0.852189389213556
-0.0574710622314011,0.988279272862947,-0.0664983276854212,-0.850185141317887
-0.0578264633742719,0.986209971453131,-0.0660804320682369,-0.847910264723462
-0.0574397962178713,0.984387651608488,-0.0655826852380357,-0.845804549585323
-0.0570900040969257,0.982526068336893,-0.065628981519983,-0.844103769225374
-0.0574915943895053,0.98022390849617,-0.0656029064868536,-0.841804452655502
-0.0575675133790134,0.978411477411723,-0.0658299343993397,-0.839539829434471
-0.0577860292071834,0.976623519526833,-0.0661233209469368,-0.837429688304719
-0.0577360507339178,0.974979961984869,-0.0661929320669856,-0.835576225346149
-0.0574409780050327,0.973255402547884,-0.0655886268195504,-0.833435417795422
-0.056758883572791,0.971879400683944,-0.0658079809479376,-0.831453630673511
-0.0572234088546236,0.970024101790735,-0.0655862800448742,-0.829153012952629
-0.0570335934165676,0.96781824167721,-0.0655615815781913,-0.827252752152036
-0.056770252328899,0.96596739695121,-0.0652051296007572,-0.825264831540386
-0.0568392796041406,0.963931188279112,-0.0654109492570591,-0.823441911476622
-0.0569006593140111,0.961936434689904,-0.0655247689179562,-0.821088527195046
-0.05691748209663,0.95995422547802,-0.0652721160146968,-0.819719245283409
-0.0567640506076664,0.958138024514712,-0.0652660497885622,-0.817218852778567
-0.0568570195636568,0.955990055511173,-0.0654308887288041,-0.814885104854921
-0.0567451844487059,0.953290515174035,-0.0652691013082871,-0.812945343960394
-0.0563335620131243,0.951077296688352,-0.0651479174972693,-0.811051866042409
-0.055944171710989,0.948718313349108,-0.0649006329643657,-0.809435857516198
-0.0557564673776039,0.946505781831798,-0.0648170545151117,-0.807217614288504
-0.0553616916084813,0.94420426030409,-0.0646676059893185,-0.805040139032875
-0.0550896605809739,0.941840847699178,-0.0640373422239861,-0.803341133477344
-0.0549715485163573,0.9397671583924,-0.0640037534315065,-0.801422129157191
-0.0551408023343997,0.937407881117106,-0.0642649568913265,-0.798979298620708
-0.0550154930700612,0.934949466879201,-0.0639104167071695,-0.797290974439462
-0.0548370096520965,0.933222603323506,-0.0634244913038149,-0.795658269028928
-0.0546255283594616,0.930797232385605,-0.0632499383845665,-0.793384923373546
-0.0547289119122603,0.928605890369109,-0.0632583164054173,-0.791290658354403
-0.0548645227728226,0.927108537870646,-0.0630280570621597,-0.789458087001048
-0.0544493295679964,0.924980275892033,-0.0624749175524132,-0.787477345705172
-0.0544017269157764,0.922927588591861,-0.0617824498832545,-0.78516404840654
-0.0538948462656328,0.920665009300971,-0.0614064528188931,-0.783090272546407
-0.053980625323,0.919068924017857,-0.0612573639360048,-0.780990650352187
-0.0540558237742385,0.916785704258965,-0.061094375273475,-0.778273171537645
-0.0542864504886704,0.914339534662858,-0.0610873199988851,-0.776256193172528
-0.0541001932041195,0.912519636990966,-0.0605212378237137,-0.774041059624294
-0.054102953510722,0.910514305596803,-0.0600184568995639,-0.77209726780061
-0.053572524400169,0.908062334100426,-0.0597072790218983,-0.76993625180412
-0.0533302425180711,0.905847750131346,-0.0596001371113769,-0.76757415131379
-0.053170064428019,0.903918810040275,-0.0596994712515787,-0.765172302515623
-0.0532029512509784,0.901704091085909,-0.0596959496506604,-0.763111875307971
-0.053818007976958,0.899728598471201,-0.0593179369298201,-0.761113645262164
-0.0538754426807796,0.897654968545126,-0.0589193935916985,-0.759086639011832
-0.0534809524996284,0.89606774407664,-0.0589757686189648,-0.757087007640209
-0.0531190060587648,0.894030010498074,-0.0589963198121386,-0.754869907712032
-0.0532512652089237,0.891472793997814,-0.0584608668210097,-0.753243708694262
-0.0528175652282728,0.889303549226452,-0.0585867994300614,-0.750855847593876
-0.0525861630428138,0.887230538040677,-0.0585001223921687,-0.748774819599148
-0.0520777873683555,0.884814947757357,-0.0583106492959461,-0.746645262071954
-0.0523363077442536,0.883042489181023,-0.0585287975372475,-0.74485192245133
-0.0517309478623824,0.880982760908814,-0.0586590950544596,-0.743028428271974
-0.051611907027598,0.878994266334187,-0.0588574025896717,-0.740924244741853
-0.0515149202543913,0.877084671337603,-0.0587216714672873,-0.738834533267435
-0.0513155536529302,0.874733732900682,-0.0583293157509736,-0.736748130111344
-0.0513796338517246,0.872694342880255,-0.0584866653576909,-0.734557657918859
-0.0513570907175945,0.870853256050496,-0.0579532271761039,-0.73205483697622
-0.0510771564018781,0.868743262402331,-0.0578541457628415,-0.729896681881342
-0.0511572620192108,0.866449428013243,-0.0574404466336777,-0.728502846197582
-0.0509634377141284,0.864087875991071,-0.0573756475666015,-0.726879251058977
-0.0506577996211026,0.862323610950825,-0.057053954011431,-0.724975081160411
-0.0502173299118022,0.860638848375562,-0.056486426145763,-0.722885674623542
-0.0501806739792417,0.858236056318672,-0.0560329440943038,-0.720481486139896
-0.0503924886874602,0.856146915078183,-0.0561826557505866,-0.718456587801785
-0.050580012763402,0.854053425311995,-0.0560967429837313,-0.71671237271154
-0.0503966541427433,0.851822844278704,-0.0558917780617034,-0.715090008026197
-0.0503910764527776,0.8496160218305,-0.0557972124483062,-0.713181531581489
-0.0502804985690885,0.847944765284991,-0.0554143488695287,-0.710887636510966
-0.0502183958932843,0.846173437895571,-0.0561021419865198,-0.708706327645872
-0.0501375835497377,0.843795241428643,-0.0557801905342792,-0.706302723192491
-0.0497297353999601,0.841893540865441,-0.0555047154416602,-0.703804785239351
-0.0493416790120007,0.839454907959087,-0.0553827497863952,-0.702227868873373
-0.0491743561119367,0.837889808222612,-0.0553841219293791,-0.699923972440568
-0.0495811985677744,0.835803699396646,-0.0558864307230824,-0.697772175538578
-0.0492340653864801,0.833651037813987,-0.0558665174926101,-0.695844961659258
-0.0491799016795303,0.83135517239871,-0.0559499440532022,-0.693526720859324
-0.049165953106005,0.829077085568549,-0.0556459267465239,-0.69138238255761
-0.0488944562085888,0.826927310243683,-0.0556159672260963,-0.689149436275795
-0.0487823134721906,0.824651580304449,-0.0549615411295141,-0.687168023593749
-0.0483089048799979,0.822587135913233,-0.0552223871948526,-0.684597131856141
-0.048067218230868,0.820074981208033,-0.0553168737311384,-0.682472484230502
-0.0478584053325278,0.818149227208003,-0.0547081297210477,-0.680154619291731
-0.0478285963668982,0.815988034040181,-0.0548940967387812,-0.67837485263387
-0.0479501335118102,0.813474557404373,-0.0547676922163296,-0.676363064135548
-0.0474679721109762,0.811242012887552,-0.0547572270895606,-0.674617500296773
-0.0473187998200015,0.809457631428005,-0.0543377611970275,-0.672543599522629
-0.047168640111852,0.807444187557812,-0.0538782786850308,-0.670409166490154
-0.0470491925920173,0.805374340583394,-0.0534010463245409,-0.668607556521484
-0.0469454840569286,0.803731337282498,-0.0532410122244198,-0.666299819437219
-0.0468072005282129,0.801202456624171,-0.0530082427086684,-0.663765934217718
-0.0466636064293991,0.799044890664103,-0.0530746807636662,-0.66147797381009
-0.0465826534370015,0.797303970970955,-0.0533193897153138,-0.659569845882305
-0.0464304701502324,0.795155240200405,-0.0532014595810407,-0.657737127718476
-0.046199261869979,0.792848726065812,-0.0536341910107797,-0.655862274611823
-0.0459765226260367,0.790747752196843,-0.0534018339811293,-0.653876853499042
-0.0459827174077251,0.788400371789847,-0.0530952237117968,-0.651847106129379
-0.0459794313288238,0.786784665907085,-0.0532067190321009,-0.649950068565593
-0.0457530098016641,0.784568918243068,-0.0531779366349575,-0.647820609761116
-0.0456091654753226,0.782498951343358,-0.0532348299373843,-0.645237736639414
-0.0452923974309238,0.78063381768976,-0.0529822621172801,-0.643556891655213
-0.0452028826481803,0.778721753337132,-0.0530388228514153,-0.64190151419077
-0.0449243794282938,0.77675505691357,-0.0530901830962601,-0.639999723351996
-0.04480537641351,0.774928096727174,-0.0536920610561382,-0.638026144677193
-0.0446119317548583,0.773146712122552,-0.053418350639946,-0.635976450015272
-0.0444870471150124,0.770976625588272,-0.0526861795818248,-0.634138682285382
-0.0439447303876649,0.768335400805181,-0.0529099989108212,-0.631901858117505
-0.0442128219798583,0.766064941415167,-0.0528988971377663,-0.630005551020084
-0.0438392688811872,0.763787360460941,-0.0528575572099058,-0.627588713064241
-0.0435887313561832,0.761403532030483,-0.0527821761371433,-0.625555441571319
-0.043610010887552,0.759365429790062,-0.0529594816966751,-0.623485509672519
-0.0437172726337192,0.757713200792024,-0.0528094035753037,-0.621377473853643
-0.0437953786925104,0.755494438795693,-0.0525651895842259,-0.6188638826995
-0.0438515344859154,0.753880898665461,-0.05242903481433,-0.616493177755295
-0.0433343094520115,0.752197482055946,-0.0522128815553328,-0.614819359649106
-0.0434395925522324,0.749939964350556,-0.0517404471658207,-0.612662546269418
-0.0434860907234589,0.747903146718766,-0.0518469726904932,-0.610260713755761
-0.0434976848597042,0.745854044169308,-0.0519475543976634,-0.607532633989239
-0.043625627077443,0.743927468833279,-0.0522498471204517,-0.60506182747284
-0.0437094749654651,0.741536436348062,-0.0517833643623901,-0.602725459703644
-0.0435547888172585,0.739861207756444,-0.0514336889003643,-0.600666527398434
-0.0432745931531607,0.73747160610463,-0.0518349482014257,-0.598423871475164
-0.0429523654142826,0.735376118133692,-0.0518246088829446,-0.59603210570765
-0.0428226678500075,0.733806406223012,-0.0520149853989687,-0.594057182069182
-0.0431360957577673,0.731711046224699,-0.0513375324516088,-0.591984316090725
-0.0427789033704457,0.729544264114416,-0.0514654679582773,-0.59009122588502
-0.0426326357089857,0.727371509516791,-0.0512045186283987,-0.587491900877263
-0.0426499329965719,0.725375458182699,-0.0514522290768637,-0.585687837368057
-0.0425063564110997,0.723346539735053,-0.0512414524830909,-0.583734995364198
-0.0427195259332186,0.720874287524804,-0.0509294510950171,-0.581593032999186
-0.042809399629714,0.718867501510476,-0.0512816265849689,-0.579276712794068
-0.0424808654665526,0.716636151828047,-0.0516588386587965,-0.576958519893996
-0.0424161777267669,0.714461863952526,-0.0519441697223001,-0.575155430512551
-0.0420843038528319,0.711872086969644,-0.0518916691775748,-0.573135245049354
-0.0415515033620872,0.710027030351999,-0.0514289561148762,-0.571343357651503
-0.0412889596951259,0.707696726414532,-0.0509745640049841,-0.568913715319108
-0.041337353523638,0.705828547478839,-0.0505011165063562,-0.566858242384997
-0.0411978167066074,0.703567814683265,-0.0501074203446981,-0.565028281966274
-0.0413226591429163,0.701736380204156,-0.0499697629636435,-0.562941310445447
-0.041718048121268,0.699334933005843,-0.0501698413025542,-0.560640960710345
-0.0414904802739058,0.697241362146772,-0.0503249985708708,-0.558411344524971
-0.0417442018855034,0.695376359679221,-0.0499313892079227,-0.55643135450089
-0.041494687169854,0.693683545463949,-0.0499031171707492,-0.554180167956785
-0.041370974045327,0.691790709333798,-0.0497690865819094,-0.552141607593081
-0.040575212528044,0.689544535371308,-0.0495256115087579,-0.549847741780424
-0.0407213087034145,0.687735854190767,-0.04952349839141,-0.548149385103556
-0.0406308001439055,0.685181121728283,-0.0496630739088889,-0.546296611532173
-0.0402894730562553,0.682960163191666,-0.0498017460530826,-0.544289630087865
-0.0399566834737601,0.680769419935819,-0.0496923191470777,-0.541826806436476
-0.0397255874799027,0.678748638643779,-0.0501423704410739,-0.540385414203564
-0.0395461027550868,0.676804871725141,-0.0500925068330771,-0.538210726846536
-0.039080459354681,0.675002031392412,-0.0501701169817133,-0.535935624103919
-0.0387373578157251,0.672789019291622,-0.0504072858068565,-0.533577147662857
-0.0386020082095737,0.670897250128969,-0.0500020514266187,-0.531594995530127
-0.0384427432876244,0.669165642118055,-0.0495361501954712,-0.529673976159094
-0.0378975227503887,0.667034556331546,-0.0496418043032634,-0.52762290257064
-0.0376066145625857,0.664516986338497,-0.0493349251749955,-0.525603577220257
-0.037255833585416,0.66216620329161,-0.0490237195612308,-0.523514409352107
-0.0371141907578443,0.6597673839845,-0.0485977995365474,-0.521739751017977
-0.0371640095787705,0.657917458166579,-0.0486091914632883,-0.519684810141075
-0.0367982379087454,0.656035082197034,-0.0489218746951566,-0.517449031204886
-0.0362869476128395,0.65322531688286,-0.0492530683529966,-0.515230703602364
-0.0363592173404617,0.650840054379041,-0.0488598338948716,-0.51294078427227
-0.0363591638607224,0.648880761610747,-0.0492728813554782,-0.510431270521956
-0.0361228985963727,0.64696132048865,-0.0490513146333499,-0.508060041664009
-0.0364111117465947,0.644728604106218,-0.0490259428968285,-0.505972965124075
-0.0366870606335354,0.642521477665991,-0.049426913000274,-0.503660665274589
-0.0362641483525826,0.640670092038168,-0.0489042741233683,-0.501458931019966
-0.0362303354232084,0.638535486724268,-0.0484591777944737,-0.499634829615734
-0.0365481452153561,0.63624031738161,-0.0482862902090513,-0.497358653955876
-0.0365643084687138,0.634099745318019,-0.0485612383045881,-0.495134170659841
-0.0366102873065897,0.631690829335874,-0.0485126615067756,-0.493178500209379
-0.0365569322554221,0.629899282979899,-0.0485358109521516,-0.49132599453459
-0.036718834087432,0.627715663571166,-0.0484633779890287,-0.489262423667194
-0.0363027738481633,0.625762720597518,-0.0481251704513709,-0.487114375045808
-0.0362540218800875,0.623812338787778,-0.0478181247801827,-0.484820780997171
-0.0358683792538704,0.621637662067587,-0.048120148899374,-0.482810707055842
-0.0354457429887547,0.619667421958364,-0.0476639764712303,-0.481070344007678
-0.0353777639961581,0.617848728329034,-0.0472718984254356,-0.478729816221494
-0.0359309100193681,0.615796166698166,-0.0469567098890136,-0.476224139569434
-0.0355162563145846,0.613673115115787,-0.0465493336593727,-0.473349832883297
-0.0354835820582636,0.611211014054996,-0.0466335318092737,-0.471169579683583
-0.0355397117942803,0.60915938984701,-0.0463606175632846,-0.469232698731544
-0.0354105087397835,0.606906050892285,-0.046134941703842,-0.467035573734577
-0.0349610302129183,0.604543743537573,-0.0460456107925393,-0.4647050673015
-0.0349874405117458,0.602644203920438,-0.0461763768413475,-0.46276561603714
-0.0348233550832769,0.600750224282312,-0.0462145884312711,-0.460320918393707
-0.0345014821028198,0.598674029812063,-0.0459485851989419,-0.458172522222449
-0.0339365777262653,0.59613512861218,-0.045811990103787,-0.456233682831279
-0.0337499854485496,0.593074263919687,-0.0457601670282149,-0.454217708061669
-0.0335167213898908,0.590500440652424,-0.0456282240134097,-0.45148481422282
-0.0339902005003757,0.588525606422481,-0.0456488289730027,-0.44954040345476
-0.0339347805401339,0.586275280381324,-0.0459299590297218,-0.447281097599143
-0.0339223646249267,0.584562279087006,-0.0456429114446342,-0.444996768478849
-0.0338896268810573,0.582963219122287,-0.0449921876007023,-0.442562616571265
-0.0338841201258471,0.580244300209424,-0.0451008074573519,-0.440293715807035
-0.0334412183909636,0.578250611108104,-0.0452407058881402,-0.437715482758398
-0.0338703929709014,0.576981808736028,-0.045261926699852,-0.435125537791533
-0.0335040966275055,0.574927714530167,-0.0447693963626877,-0.432774400518186
-0.0334892962639635,0.572800408398186,-0.0444289026139634,-0.430585297315276
-0.0332345785775823,0.570597812191348,-0.044580575604004,-0.428361476452124
-0.0328913861158281,0.568504499682604,-0.0448644758610942,-0.42622132061468
-0.0329519254821815,0.56635181278649,-0.0447459301614948,-0.424446549704497
-0.0327263875318602,0.564100330645767,-0.0444982739632551,-0.42240698014341
-0.0328737962839671,0.561722736774193,-0.0453840490499356,-0.419882871848556
-0.0327189996841377,0.559799511849294,-0.0452505720412963,-0.417976774933837
-0.0324187201473934,0.557344776528729,-0.0452361084824207,-0.41575236916178
-0.0320649531442215,0.554973483236904,-0.044734279938755,-0.413505501877614
-0.0322853793572333,0.552805007469444,-0.0445932849873946,-0.411518242647722
-0.03227418180339,0.551148152568455,-0.0441314879675294,-0.409098702935294
-0.0317011358170487,0.548928995840078,-0.0441675380625697,-0.406987054449264
-0.0315878724961256,0.546518909696081,-0.0437074751469116,-0.404936598923113
-0.03177218113725,0.544347145120374,-0.0433626672277694,-0.403039781118564
-0.0317106098555343,0.542682800894538,-0.0435994222353945,-0.400305858396531
-0.0319801943915448,0.540398042195473,-0.0437913645082601,-0.397981328951026
-0.0319864480276057,0.538600116055817,-0.0436396135450704,-0.395325702892925
-0.0320183429553538,0.536514637591904,-0.0436751162407975,-0.393060474193431
-0.0326291228011187,0.534166004839277,-0.0433409260358662,-0.390802741787285
-0.0325930061166122,0.532045102799459,-0.0432495621585174,-0.388728305991807
-0.0321164480975111,0.529448236931935,-0.0430046705459732,-0.386630306484181
-0.0319380797556763,0.526712535301247,-0.042811745752336,-0.384854225288392
-0.0317520641521992,0.524255011821939,-0.0425807939041879,-0.383019644902458
-0.031664470111629,0.522392493384125,-0.0425655869316047,-0.380914526906383
-0.031318121773982,0.520269189981205,-0.0427570826236604,-0.378876549006676
-0.0314469501304589,0.517957110572989,-0.0428917461399612,-0.376489896509283
-0.031869628619217,0.515847182469019,-0.0430315428248808,-0.37413790474461
-0.0316094441644208,0.513667475831942,-0.043137180899475,-0.371776070833306
-0.0316702821960814,0.511434084801889,-0.0431753488716223,-0.369515223430224
-0.031140350370164,0.509281926534469,-0.0431004688633299,-0.367292850094374
-0.0305113555837835,0.506690460047258,-0.0431490862363098,-0.365257200044613
-0.0306917972471662,0.504466514865784,-0.0432209845695861,-0.363460668241446
-0.030669075965768,0.502379525170331,-0.0429314588460507,-0.361182379940511
-0.0304433408942186,0.500415093804049,-0.0427995599615462,-0.358764096921784
-0.0304405997127483,0.497404733621899,-0.0426440264899643,-0.356540768572571
-0.0300408112405391,0.495139653072386,-0.0422571799600349,-0.354473857059031
-0.0300513476345549,0.492736024371159,-0.0421537796218087,-0.351955230950591
-0.0301323528579388,0.490681437803413,-0.0420763159435597,-0.350166669246718
-0.0301577167715843,0.487995263949028,-0.0416219960052406,-0.348570196497822
-0.0299200291503618,0.485684736897127,-0.0414746205060544,-0.346085418469376
-0.0293866558633383,0.48338040472776,-0.041351990031425,-0.344112935880538
-0.0295908226731136,0.481054399146963,-0.0415629933168387,-0.342052234106502
-0.0289928598623756,0.478918417625914,-0.0417913861919422,-0.339625891495225
-0.0289719258711446,0.476915307158018,-0.0423552532953092,-0.33744382927495
-0.0287667177909478,0.474827466128792,-0.0417635725109317,-0.335368683374732
-0.0283166806101796,0.472634012137877,-0.0413727374779822,-0.332976642659242
-0.0283537777111267,0.470509749577063,-0.0416725303123395,-0.330702120574773
-0.0281910150293548,0.468668594647494,-0.0415985805890019,-0.328401182357519
-0.0277879007233715,0.466045108786372,-0.0413132719460077,-0.326454226962672
-0.0276208916679363,0.464039428246748,-0.041512569739387,-0.324782726313191
-0.0272787422090865,0.461724693099481,-0.0412642390392393,-0.322998370938711
-0.0273467324010488,0.459473320644422,-0.0414668584212583,-0.321072572081067
-0.0274649179588399,0.457633462667476,-0.0411300512612263,-0.318653987638088
-0.0269689164567154,0.455044229132643,-0.041213900223708,-0.316615680584152
-0.0269498342147704,0.45287487527985,-0.0411523041630826,-0.314427619957062
-0.0265780367462625,0.450588451776936,-0.041030591080567,-0.312396286140817
-0.0261327866002987,0.448861188824701,-0.0413414258830961,-0.310159835562474
-0.0259891776578951,0.44672677812463,-0.0409964356095833,-0.308345823404054
-0.0260037485044137,0.44443816116493,-0.0407915771635771,-0.306330670427154
-0.0258285724689866,0.442141003366485,-0.0411801545051053,-0.303620438095767
-0.0257563166298125,0.439841600486999,-0.0411545805328768,-0.301288009992758
-0.0255260992674801,0.437423610833879,-0.0407360113130962,-0.299142183362018
-0.0249332557612054,0.435312747534039,-0.040359381711871,-0.296661178500081
-0.0249846827986781,0.433087525163882,-0.0404815490308512,-0.2942580328099
-0.0247223007760588,0.430931387724242,-0.0405032141581169,-0.292265347838951
-0.0245554925230484,0.42917193950272,-0.0405785193916322,-0.290295184388366
-0.0244273316080221,0.427191148037972,-0.0400152213359298,-0.287928015624208
-0.0241889716456841,0.425081666109391,-0.0393313450635566,-0.285371046241968
-0.0240851189528857,0.423228713389118,-0.0394566720643067,-0.28250077763685
-0.0238822051045926,0.421166433324638,-0.0396142227856958,-0.280494351808783
-0.0243229707457306,0.418878632027888,-0.0395319093004005,-0.278291828227288
-0.0244142014956018,0.416326581325889,-0.0394056022731392,-0.276047640052047
-0.024369595560666,0.414072919231197,-0.0392455055647692,-0.273975385408726
-0.0242777348881573,0.411771735316302,-0.0388928354906352,-0.271627764840462
-0.0245680704423874,0.409363621500823,-0.0387646291735262,-0.269158004859822
-0.0245046469763502,0.407539961660084,-0.0388140356696109,-0.267134729199704
-0.0244353924741345,0.405741602506288,-0.0393516310107347,-0.264695745913508
-0.0239402232662245,0.404036339369418,-0.0391142043705724,-0.262693001164112
-0.024050253714644,0.401713178295429,-0.0389853180176236,-0.260838415651119
-0.0237652560711316,0.398850315167331,-0.0390103158619263,-0.258700556093933
-0.023045695776442,0.396798541766798,-0.0389120662479203,-0.256380580171591
-0.0224245363319457,0.39451965142199,-0.0388969156076606,-0.254569686235202
-0.0227936637276223,0.392623112764959,-0.0386716212566783,-0.251964031748702
-0.0226979913101669,0.390493885958276,-0.03866049470244,-0.250066506355195
-0.0226994286594989,0.38831691280787,-0.0383182821046091,-0.247826318693915
-0.0227164340873966,0.385951878719835,-0.0384263214183889,-0.245325099390466
-0.0227529736515736,0.383653488740209,-0.0385048529356081,-0.243218734899754
-0.0226333692759126,0.381484629198253,-0.038268978209874,-0.24107622091489
-0.0226331298280128,0.379193439951516,-0.0383399986796075,-0.239127943237751
-0.0224526507965203,0.376394994803514,-0.0380954946854721,-0.237041613839929
-0.0228978762661919,0.374369033405467,-0.0377419617772459,-0.234868844042877
-0.0228178914172804,0.372040668759577,-0.0375191462278019,-0.232993911769242
-0.0228157044931566,0.370227509320902,-0.0376508905191535,-0.230768792586948
-0.0224239803643503,0.368192478499373,-0.0371926584679855,-0.228503539182125
-0.0223922474119378,0.366005798344438,-0.0374425573581312,-0.226594885600678
-0.0220175291449571,0.363960108120152,-0.0375716404545005,-0.224257211269704
-0.021712013858421,0.36187261656565,-0.0375530744330375,-0.221930263160279
-0.0215138483774025,0.359879630180041,-0.0369585803619557,-0.220209179047269
-0.0213993447124615,0.357341903344833,-0.0365753180652772,-0.218664208617088
-0.0211015150413782,0.355039596255496,-0.0363930326395577,-0.216306448956583
-0.0212979948785528,0.35317312425298,-0.0362074418499393,-0.213766631740738
-0.0210665529639162,0.351089040939348,-0.0358228042870602,-0.211045481599961
-0.0214184003333613,0.348886007385345,-0.0349454346006241,-0.208586807688953
-0.0209500030536938,0.346612018498281,-0.0349804017024117,-0.206371060428763
-0.0207976175422834,0.344166990660479,-0.035015831938137,-0.204588146627443
-0.0210505465135754,0.34181570983079,-0.0353994494537545,-0.202232885584461
-0.0209656423214989,0.339503088694046,-0.0359312250215302,-0.200045644474692
-0.0208014418211893,0.337563740466511,-0.0354003290328363,-0.198342949168621
-0.0204789822477028,0.33578119795433,-0.0353464777506928,-0.195851159280896
-0.0202773003888357,0.333830705056499,-0.0351391980054489,-0.194000341392896
-0.0205231903397582,0.331122814408679,-0.0347506757968217,-0.191943585326193
-0.0202933481091191,0.328988674807781,-0.0346875967293631,-0.190044275325688
-0.0202212869790033,0.326655525242062,-0.0342382890387893,-0.187673875977369
-0.0205993782052477,0.324460468412696,-0.0342596543679241,-0.185400219811225
-0.0208990267083793,0.32221284109933,-0.0343103567006574,-0.183130344526676
-0.020937888719445,0.320014944899603,-0.0344731222564478,-0.180447245899058
-0.0205794241947432,0.318013744954447,-0.034590393126861,-0.17849358270873
-0.0198897281942279,0.315716602641821,-0.0345225668703287,-0.176375723980945
-0.0193801205644802,0.313806250336644,-0.0345786500823807,-0.173905085250243
-0.0189321185871967,0.311253606933458,-0.0345846634448294,-0.171923247709401
-0.0187671085338123,0.308967826352094,-0.0342383863626013,-0.169738628096578
-0.018852563916755,0.306979870086799,-0.0342216296460545,-0.167247436130991
-0.0184462526590873,0.304526721105292,-0.0340043320828354,-0.164986710974344
-0.0182550398102054,0.30242831975423,-0.0338506029352629,-0.163268861420739
-0.0173971449089772,0.300666668740385,-0.0332384594113486,-0.161035235930126
-0.0174296932672481,0.298386881715394,-0.0326837482361211,-0.159029889003941
-0.0174918509174938,0.296018662697642,-0.0324127321712519,-0.156913800827492
-0.0170751341620597,0.293125794358531,-0.0317036440304273,-0.154740736675736
-0.016751727914517,0.290871235429352,-0.0313451174924676,-0.152421620623252
-0.0164669239600589,0.289051025804058,-0.0313165221754784,-0.150255331803557
-0.0162830542211404,0.287259032051161,-0.0312358902049536,-0.147894391112825
-0.016216039166536,0.285320969678106,-0.0306008975195069,-0.145227035750151
-0.0160686871057995,0.283026804779643,-0.0308956881886447,-0.142878320310823
-0.0158096827073248,0.280764423795361,-0.0307613936956756,-0.140722950034221
-0.0159346840233363,0.278512284332189,-0.0313415605648449,-0.138663988524212
-0.0161354677051905,0.276439715042617,-0.0313938043477291,-0.136193489014454
-0.0160428094757989,0.274174652068023,-0.0320203327519648,-0.134185509212624
-0.0160825288336569,0.27192342195414,-0.031949321872739,-0.132724516614117
-0.0160379836669056,0.269767640670897,-0.0314911815490937,-0.130524240351139
-0.0157001896237581,0.267100429866852,-0.0308166584655356,-0.128760757657189
-0.0154597281922628,0.264471842704724,-0.0304861707179532,-0.126880360487042
-0.014853271882476,0.262734235050102,-0.0296284073382632,-0.124188803869915
-0.0148185263076297,0.260332719291254,-0.0295741732095395,-0.122031176632667
-0.0144737624199494,0.25807264184121,-0.0299034650795836,-0.119524773996926
-0.0143260056088033,0.256184801057093,-0.0297926709054143,-0.117816550269851
-0.0137899663162742,0.253952138657895,-0.0302957693007356,-0.115669295941029
-0.0140944526823254,0.25184503999244,-0.0302344210538499,-0.113236574159391
-0.0136903966490392,0.249516694109356,-0.0296520226490948,-0.111176929887992
-0.0133169658072645,0.247247328628793,-0.029882176321601,-0.108776274174387
-0.0133257836356659,0.244892721136875,-0.0295328101442652,-0.106735831121494
-0.0127327189451431,0.242856440747566,-0.0298985384291131,-0.104573410245385
-0.0122302829010804,0.240566927585835,-0.0301812827396617,-0.102634417458591
-0.0121221356819408,0.237658400731412,-0.0303200382686854,-0.100004821428814
-0.0120851277799648,0.235802874248902,-0.0300618807126116,-0.0976491855632029
-0.0118137513166887,0.233509812877562,-0.0295652326602443,-0.0954511510367676
-0.0118557011910119,0.231223169626027,-0.029554307064712,-0.0935841006137241
-0.0119929911771308,0.228717564950995,-0.0294869795626358,-0.0911877078783066
-0.0121047737603587,0.226800538381643,-0.029246370434021,-0.0893151252922147
-0.0114568001376748,0.22439848867362,-0.0290440770930156,-0.0869857957502558
-0.0108490293930661,0.222637324018534,-0.0295431794254178,-0.084523948454433
-0.0103204185903319,0.220455465622496,-0.0292884913920505,-0.0819186778524972
-0.010209715870386,0.218217615436063,-0.0296429513274288,-0.0800806479305471
-0.00997053088357923,0.215996435170084,-0.0298179960251899,-0.0775674767897916
-0.00976890343882673,0.213917735332158,-0.0296865014501484,-0.0754117266306311
-0.0104007346783603,0.211797588660749,-0.0294272649842699,-0.0730438118708732
-0.00985235246783756,0.209185652691807,-0.0290160534467126,-0.0708220641188965
-0.00958595369102411,0.206416573135369,-0.0289280159474232,-0.0683600776282592
-0.00908565674605468,0.204510293570444,-0.0286169901206981,-0.0658773166679424
-0.00908066510870971,0.202311852998564,-0.02852583079684,-0.0635651288971591
-0.00914907657794844,0.200504877409847,-0.0284072999030811,-0.0611391232040488
-0.00906310957683758,0.198300232995583,-0.0284658884787884,-0.0595154224850521
-0.0091797072393928,0.196025005328844,-0.0281679642362053,-0.0577403841212467
-0.00936720961146173,0.193568321988386,-0.0285898600014522,-0.0559131864611244
-0.00900995393031355,0.191309652061795,-0.0289138769156691,-0.0533552300430353
-0.00822041881526087,0.189049729835334,-0.028717409097777,-0.0508827294512577
-0.00823720810586008,0.186673467250148,-0.0283045417201915,-0.0482835590809287
-0.00851165013865679,0.18398180325132,-0.0283863479726525,-0.0458875116176562
-0.00866217379940848,0.182071511659273,-0.0284194048473839,-0.0435057419929771
-0.00896385527819682,0.179396609687521,-0.0284018411879606,-0.0413447776244114
-0.00878403039457629,0.17761354682075,-0.0278427799825723,-0.039048831549108
-0.00875234316015751,0.175203661863553,-0.026692286645641,-0.0370975731635373
-0.00875794731186306,0.172878952537273,-0.0266313549500788,-0.0347087912959056
-0.00887179936651251,0.170426469974455,-0.0266879622061178,-0.0328064289942233
-0.00891166967877565,0.168134383756983,-0.0267120817036911,-0.0308869052823073
-0.00864994207244425,0.166181313502323,-0.0268017179839406,-0.0282070013287115
-0.00882557413269209,0.163721060294385,-0.0266938403256484,-0.0259622145484401
-0.00906071576208438,0.161363959496981,-0.0264969214868829,-0.0235567611973482
-0.00876732981327878,0.159180935849545,-0.0261476742318688,-0.0214616251302774
-0.00884153043634362,0.15706974206235,-0.0255315141432534,-0.0192111803160618
-0.00865246971403992,0.154694009252257,-0.026034891255354,-0.0166158170164504
-0.00868123336661546,0.152460607247344,-0.0258938647644257,-0.014197792898993
-0.00829340858885295,0.150252209343927,-0.0261440636351693,-0.0118230045844615
-0.00832123604062432,0.148192437450273,-0.0260080132667407,-0.00999422014602189
-0.00809130895303244,0.146288245846732,-0.0259023869631665,-0.00774174957418947
-0.00741845689903061,0.143846079963578,-0.025729915259551,-0.00519666676193741
-0.00763789145103463,0.141699418063432,-0.0256197256147998,-0.00277510768104245
-0.00766174780635945,0.138981487711224,-0.0258516535555633,-0.000798189087817154
-0.00807591222772932,0.137165673292599,-0.0257160706071194,0.00147083440634132
-0.00755273778491837,0.134779547399777,-0.0258856164857925,0.00372996227639344
-0.00668322971461598,0.132770307639066,-0.025831704519165,0.0056850253475086
-0.00615102781762314,0.130393352166675,-0.0259600246044435,0.00765465590983612
-0.00642191188244691,0.128266747976259,-0.0258735830721435,0.0098445484669323
-0.0064787780258489,0.125728210588367,-0.025998992323572,0.0124782867536976
-0.0060356503951919,0.123310530860408,-0.0259037863886193,0.0146871941879996
-0.00518036461636256,0.120673831133123,-0.0253671643604235,0.0171011164357209
-0.00512884367687465,0.118090653976121,-0.0254029455447088,0.0195924613383416
-0.00468570125874967,0.11585841834547,-0.0256435762454403,0.0218998062580761
-0.00459042711032902,0.113852497117774,-0.0252709443843662,0.0240499346742575
-0.0048488001176465,0.111505009057586,-0.0254301811042603,0.0264906541448071
-0.00440530413965384,0.109243948533741,-0.0255997290767218,0.0285549017049378
-0.00409652606423278,0.10684300352753,-0.0253827376137324,0.0305770758753789
-0.0043434265021147,0.104814746591604,-0.0251534739635934,0.0326883041728184
-0.00441952335141861,0.102550342500155,-0.0252316578453969,0.0352992153596038
-0.00437819340726901,0.100400775307578,-0.024792235835296,0.0375515267336623
-0.00442030746201732,0.0979552057466411,-0.0246043705621083,0.0396445842125759
-0.0045022517176161,0.0952583481011888,-0.0248073836039372,0.0419250383790968
-0.00469533975712711,0.0932788497978441,-0.0246543310749523,0.0439436086523347
-0.00488769973405032,0.091267913094529,-0.0248878761763257,0.0464537037985254
-0.00442863036878094,0.0890666159046667,-0.0245123365837142,0.0488472872296346
-0.00445621414881268,0.0867721564231949,-0.0241076773407193,0.050718365143854
-0.00430886811465204,0.0842949519844003,-0.0239200895085801,0.0531201702305796
-0.00387507108479037,0.0818100101606767,-0.0232896151060538,0.0550008876312361
-0.00396874116899879,0.0796385995721601,-0.0235587069435537,0.0575778906550323
-0.00366522077892907,0.0774846980676631,-0.0229875286412338,0.0599913879335792
-0.00364731979640013,0.0751700714556217,-0.0230180481272414,0.0621397525249494
-0.00329578869764843,0.0726987828321185,-0.0230098566178119,0.064256088735615
-0.00359972656200089,0.0703467764904437,-0.0226845160636761,0.0664714735106298
-0.00334095070015303,0.0678061276296642,-0.0223259109797411,0.0688184727682906
-0.00314157858880828,0.0652910608283533,-0.022175007892979,0.0709335142202702
-0.00326202398614505,0.0630858059607553,-0.0219905832260281,0.0734759040280531
-0.00315232163864775,0.0605796926816085,-0.0219107941140932,0.0752889792612271
-0.00312313554478127,0.0581386626631883,-0.0217583809033536,0.0777788212119233
-0.00313900571942754,0.0558268581827228,-0.0213313272503013,0.0805602580709206
-0.00301826989169861,0.0536347901926469,-0.0212098531411909,0.083103718150931
-0.00259149287684908,0.0510804291402017,-0.020975176921559,0.0853335602759351
-0.00241471894285268,0.0486340627822593,-0.0209533292578191,0.0878673849417894
-0.00229029585051062,0.0461174956312406,-0.0209918125524231,0.089641655604349
-0.00185954807125737,0.0438841194711972,-0.0208903591045726,0.0921700535078143
-0.00172372730777012,0.0417369713289227,-0.0207225373080839,0.0947105540612872
-0.00154802557442071,0.0393348352032893,-0.0206343143360923,0.097424322157362
-0.00155749849082194,0.0367353017587677,-0.0199379273248755,0.0993515815019116
-0.00138678821531629,0.0343629278817762,-0.0198448600575702,0.101418943103141
-0.000556727200605347,0.0323433842161038,-0.0195250859619806,0.103817005570707
-0.000239127433279517,0.030020312167149,-0.0191387580192864,0.106137990085031
2.90688003868185e-05,0.0278074161721768,-0.0193293132134198,0.10868379009588
-7.02249795678074e-05,0.0257509698285451,-0.0190542588150708,0.110604610293871
0.000290414783309682,0.023595093596076,-0.0188447289011201,0.113315001256153
0.000741942402990351,0.0210571994079843,-0.0187616319190045,0.115475021913566
0.000872271739520661,0.0188723723734016,-0.0185932780613581,0.118140220871539
0.000608568640891704,0.016224003052526,-0.0184581388883277,0.120679150533989
0.000943692882796673,0.0134859901682156,-0.0185176127039169,0.123220692783135
0.000895450999829996,0.0113203333960918,-0.018299105248978,0.125540856865507
0.000901009786627224,0.00939798627382454,-0.0184205955385849,0.127659124913618
0.00118133380889652,0.00721855788774678,-0.0186321214721092,0.129831141883901
0.00120260301370686,0.00471743918971654,-0.018050827702045,0.131865526045604
0.00155809868868917,0.00275377491356384,-0.0178999243563593,0.133836959128761
0.00235711052417937,0.0010643539637407,-0.0177155821913113,0.136073920928682
0.00233181216075273,-0.000983368454198628,-0.0174825453405455,0.137967825705442
0.00279431259255461,-0.00335302604925069,-0.0175229511495978,0.140191336697959
0.00304241561345904,-0.00585383695727345,-0.0174942225279458,0.142684634018269
0.00341305986170551,-0.0077812765388522,-0.0172860103779878,0.145269091798009
0.00317933790351432,-0.0103780570706092,-0.0165834819908204,0.147243828512698
0.00371291847946824,-0.0123994478101806,-0.016839831812963,0.149771272665954
0.00402158842005766,-0.0145834151293782,-0.016600298398269,0.151596024793935
0.00399108196230736,-0.0170972393683232,-0.0170186049361182,0.153659615706826
0.00426200411031927,-0.0191261839748404,-0.0168205929124651,0.155722981253249
0.00430461546890828,-0.0216440258801568,-0.0165765761374308,0.158292280485643
0.00476212766247573,-0.0239141436056765,-0.0161666035542683,0.160497892288607
0.00536932870427423,-0.0260448652561948,-0.0161062091911402,0.162495859424887
0.00555544831231513,-0.0283877603523187,-0.0156200771045862,0.164795396580832
0.00579119672906526,-0.0310371620282741,-0.0154771270183883,0.167069194488621
0.00591243389767987,-0.03334115522086,-0.0150674799446216,0.169018961167157
0.00610156212083295,-0.0356558969533242,-0.0148812398594536,0.170863302597624
0.00573271103591921,-0.0379018774651524,-0.014628655488069,0.173413321772731
0.0062405600614677,-0.0400619650517485,-0.0144278038304527,0.175495562752935
0.00656511603941107,-0.0425283670070668,-0.0141125720519531,0.17796307920245
0.00635409542866231,-0.0451517000806833,-0.0137554505222953,0.180350476178079
0.00664505887838087,-0.0470807395601739,-0.0138865259679772,0.18268632175759
0.00680050911365615,-0.0493096169208578,-0.0140570136737906,0.185272084917149
0.00710198508660176,-0.0519903141706334,-0.0137377271896,0.187243303332678
0.00775889472155512,-0.0545124432780293,-0.0131777658204315,0.189849423916695
0.00833027135203876,-0.0565766152729085,-0.0128904001523855,0.192215751306547
0.0088141098685977,-0.0588785686796411,-0.0126320610721577,0.194495764179223
0.00851428874697039,-0.0610340101281828,-0.0122897070341162,0.196647464218265
0.008677932270036,-0.0631623958281512,-0.0124668889027656,0.198314768794422
0.00919834721553323,-0.0652573801889669,-0.0128882260813019,0.200668875275981
0.00930686149399375,-0.0673389783010146,-0.012397583886912,0.202966759198067
0.00976676599919287,-0.0697423156395795,-0.0126807451870954,0.205107250212354
0.00981418366827994,-0.0716314198930287,-0.0124884595454647,0.20728418729375
0.0100313230602132,-0.0739904925536795,-0.012318763649844,0.209843145576281
0.0107051087354129,-0.0763497696500046,-0.0117684016021943,0.212094430162163
0.0108509906675574,-0.0787987171665315,-0.0118141295267628,0.214528029267268
0.0113315991816448,-0.0810706787229547,-0.0118350228800957,0.217383090560147
0.0115947630257523,-0.0836001430550985,-0.0118236189511151,0.219252146364294
0.0116399053666527,-0.0857000752783394,-0.0116664419257479,0.221258323189879
0.0117535035421879,-0.08773565593965,-0.011589910731383,0.223930254104333
0.0119588396256921,-0.0897994033206704,-0.0115382985207678,0.226274797022741
0.012132406971951,-0.092204846678502,-0.0117653712498628,0.2285226090728
0.0120441339494679,-0.0949863696216076,-0.0117834780226556,0.230659722808237
0.0120081459065038,-0.0971240203016043,-0.0114861250751599,0.232725098082344
0.0125010627781703,-0.0994230130432223,-0.0110872144441688,0.235322263899185
0.0129015773273721,-0.10205536322741,-0.0104792118603666,0.237676765342685
0.0129515309752265,-0.104238235318627,-0.0100739168866152,0.240099243624863
0.0134059248374842,-0.106272030259986,-0.00967502720684695,0.242009231144769
0.0136908604024039,-0.108402195865552,-0.00924504867780274,0.244432634700243
0.0140328346866487,-0.110640727350519,-0.0088999043729609,0.247363260427233
0.0140651125535113,-0.112807287775791,-0.0085514543887986,0.249910402131326
0.0143140545309557,-0.115267233032984,-0.00885555134026098,0.252301633651956
0.014744470535186,-0.117378011455147,-0.0088917662983204,0.254865973182636
0.0150374653280527,-0.119874397691371,-0.00845508520152621,0.257473240099624
0.0150533106401734,-0.122208955413175,-0.00818363372852492,0.259437451874998
0.0155543558928423,-0.12471222591076,-0.00817458976210599,0.261549706169526
0.0159165249693115,-0.126751510584167,-0.00822255907899447,0.263824692767912
0.0162814614851517,-0.129383660691845,-0.0081533434037674,0.266328764221037
0.0166886506909474,-0.131513527868559,-0.00813354307631005,0.268770780221658
0.0168152525717124,-0.134244398258712,-0.00804356131526601,0.271395575185065
0.0171200778105206,-0.136552185989212,-0.00766714027066518,0.273607739219459
0.0171831609056881,-0.138979068658068,-0.00751510341465915,0.275915637268604
0.0175185788228811,-0.141746625486519,-0.00735993645266319,0.278180949048133
0.0178624225868928,-0.143954814153106,-0.00720235640713181,0.279755411274349
0.0180071566237472,-0.146443914298442,-0.00672064281535486,0.282249159366032
0.0180646360002381,-0.148773521450358,-0.00692379388351372,0.284812609571651
0.0182007086892289,-0.151371117206251,-0.00673099756711357,0.286963720068591
0.0184184778841301,-0.153775204978913,-0.00662763671750133,0.289186213913779
0.018543766166966,-0.156186329096544,-0.00651809802244712,0.291469765333226
0.0188261558004192,-0.1589656563884,-0.00594388030287382,0.29395169040728
0.0192001470298402,-0.161474517905873,-0.00561806069021815,0.296681003025426
0.0198922524428559,-0.163743895235446,-0.00583300130116467,0.298770790819414
0.0201567597456453,-0.165882017661346,-0.00541598616656181,0.301470387530317
0.0206465977397091,-0.167868802275253,-0.00528509217082146,0.303379461732974
0.0207919602977482,-0.170287886752124,-0.00469351429279626,0.305736588833725
0.0211312928444199,-0.172510519672229,-0.00484813232012945,0.307483857525445
0.0213805918448054,-0.174891857208634,-0.00418281387496432,0.310075184284042
0.0213913528262771,-0.177262577219645,-0.00416548783685574,0.312745855899139
0.0214227097241279,-0.179540941744261,-0.00444393144690267,0.315137223932404
0.0215296369959695,-0.181776399554583,-0.00408746499373864,0.317477757179713
0.0218979258322615,-0.183826931469319,-0.0040303723567331,0.319566353187036
0.0219035981183111,-0.185893152351772,-0.00409812185312601,0.321995207142448
0.0217581285650497,-0.188725958883239,-0.00382188929219194,0.324566014361238
0.0218590755253466,-0.190965860742106,-0.00407738722409944,0.326829401847818
0.0221154140305563,-0.192921460424126,-0.00395430163823724,0.329330959650634
0.0223702690447428,-0.195420659030211,-0.00423377838365267,0.332120082026726
0.0226530257982132,-0.198009041987025,-0.00381288298931835,0.334779249258194
0.0229696003689946,-0.200363019141789,-0.00378714306051086,0.337388339455402
0.023116025196181,-0.20243851667646,-0.00375004920783621,0.339948024590667
0.023122597985472,-0.204475526606278,-0.00388527827974359,0.34240601485347
0.0227813274563914,-0.207301178615505,-0.0034434868157323,0.344467341782354
0.0229117004333601,-0.209519404749243,-0.0028280306252873,0.346400487753367
0.0228928029310865,-0.211743471933484,-0.0025215139432951,0.348826831857946
0.0232085062526402,-0.214039190485103,-0.00188030166639596,0.350992340349564
0.0237381950454542,-0.215903454487058,-0.00154989568559526,0.35328373928293
0.0243588721279756,-0.218969276109683,-0.00167560585328712,0.355592668767659
0.023828973387149,-0.221445746705352,-0.00129335046086667,0.35780715806978
0.0239967384437735,-0.22377236784109,-0.00113119566416979,0.360286978312754
0.0234215380790181,-0.22586554003449,-0.0011267919007633,0.362327066747899
0.0235779039168855,-0.228229403857583,-0.000864586007199741,0.364243002063187
0.0236753342902851,-0.230640160526481,-0.000713048679979132,0.3663463877033
0.0236738700333603,-0.23313160119175,-0.000449533159309853,0.36871140543261
0.0241326805395218,-0.235516160781014,-0.000400073413175399,0.371318092645348
0.0239007537187666,-0.238107249150248,-0.000331561186677088,0.373433926056388
0.0240790411060311,-0.240862196951389,-0.000343288637230772,0.375833376005264
0.024381470475222,-0.243122775934725,-0.000106972855504668,0.378201948103929
0.0245193360897623,-0.245511957639454,-0.000104723407487338,0.380172505279704
0.0245870752141828,-0.247656757329013,0.000347605571496981,0.382413991699509
0.024865507204732,-0.249943492940112,0.000515373398774566,0.385079436813733
0.0249017814629442,-0.252123282689868,0.000859774175476382,0.387500479097792
0.0251121954728618,-0.254563697653334,0.000945161433620558,0.38968425938245
0.0255325579823312,-0.256977000553649,0.000999974465212902,0.391520865221764
0.0257263865220543,-0.259358421911585,0.00122458159675532,0.393955554256384
0.0257609537718177,-0.261588637227116,0.00148611078332446,0.396520780759069
0.0261179387966132,-0.263927023158397,0.0019375571134044,0.398818847160396
0.0263659002094544,-0.266661089099935,0.00264766278711517,0.400824337360454
0.0265111486113056,-0.269291786804345,0.00261802743300768,0.402809607414399
0.0266717903420566,-0.272065800204953,0.00302666745526456,0.405211143556644
0.0266400347684118,-0.274637175750629,0.00290589294351455,0.407750076917936
0.0270578527249039,-0.277093582316984,0.00324304768862677,0.410192606110594
0.027010749169097,-0.279360614878126,0.0035474773468679,0.412291633457762
0.0270896611249869,-0.281549318583592,0.00421513983977977,0.414292074416667
0.0267195411635017,-0.283826442118597,0.00398007991493981,0.417032209254943
0.0269932888608856,-0.285476514963462,0.00405457301224623,0.419602233262107
0.0269869306246456,-0.287976611495767,0.00390137338747181,0.422580397196995
0.0271138724641061,-0.290575834718932,0.00356017123561678,0.424582961226435
0.0273997008629084,-0.293075730254654,0.00401723966611129,0.426754936929863
0.02743187293852,-0.295537929251272,0.00453384821353945,0.429433419829767
0.0270793723707498,-0.297836430878026,0.00442775689830824,0.431755050819183
0.0276279173135053,-0.300804141823123,0.00450306702115098,0.433853184393468
0.0278469513417096,-0.303334269021591,0.00437722981093213,0.436462384876482
0.028546247702632,-0.30614000037275,0.00441366961570807,0.438884089033439
0.028668734747748,-0.308312635432583,0.00412926469037096,0.440666132712946
0.0286891072751355,-0.310734136385446,0.00386043852547209,0.443266180817755
0.0288179830692563,-0.313087782049123,0.00405524037029814,0.445459095941362
0.0289402828074872,-0.315557669204791,0.00386897372474884,0.447709152582201
0.0289073373747354,-0.317591855030665,0.00405890168734932,0.450360087548391
0.0287468909320164,-0.319878581136949,0.00429068944734612,0.452561623483956
0.0289408247215483,-0.322461755259087,0.0048032045375168,0.455061035728114
0.0290668681108009,-0.325338024310997,0.00451749141673618,0.457825910702096
0.0295934110112155,-0.328138341030551,0.00495497497279695,0.460205156461777
0.029147707438586,-0.330482229926769,0.00546559573715701,0.462762377830766
0.0293161362109378,-0.333105904371511,0.00568222976427569,0.465203229496118
0.0295234554429022,-0.335922666037925,0.00588168861615812,0.46768288997516
0.0297705452949374,-0.338353099519493,0.00652435715355476,0.469484729856086
0.0296337306360123,-0.340926881148449,0.00682081471365545,0.471776672776244
0.0302368029291387,-0.342976591345605,0.00692472037708516,0.473913568633479
0.0300612870278677,-0.345228222154339,0.00764222971716317,0.476538781604853
0.0299921200214795,-0.347545851879585,0.00782501109946507,0.478963613867023
0.0306189060321664,-0.349318145498616,0.00849179853688562,0.481061774539901
0.0309581169195699,-0.351365522706842,0.00892187798781487,0.483488835593442
0.0314414093573905,-0.353980030977262,0.00859467360953421,0.486012084038148
0.0312882243930913,-0.355940308966375,0.0088506427509629,0.48816528891735
0.0313626345318115,-0.358109515035255,0.00898029779086978,0.490690637384173
0.0315174211701668,-0.360533261085123,0.00878577550199288,0.493260223287076
0.0314173735647447,-0.362982354215348,0.00895124578631507,0.495818115671115
0.0315885708775407,-0.364259601630981,0.00945767828502573,0.498939466869764
0.0316891377139552,-0.366693769567263,0.00967651082625804,0.501782486934289
0.0315449328349305,-0.368990813431656,0.00929323991945984,0.504012357319422
0.0318602107155326,-0.371274187424935,0.0100588166935947,0.506058126252167
0.0320185994818835,-0.374060229678797,0.0105462578615593,0.508407625154663
0.0322498055317448,-0.376367117130722,0.0106467076679233,0.511266655542144
0.0321115805778643,-0.379164259114818,0.0111876002807834,0.514186949800205
0.0320315824077168,-0.381185545862729,0.0111616849963998,0.516670468563423
0.032185752861162,-0.38357903821449,0.0117063435516455,0.519019025808261
0.0321312453561739,-0.386034005685976,0.0119853442287688,0.521031270717863
0.0321429224790804,-0.388153096789436,0.0122226969525988,0.523727193991505
0.0322039230337956,-0.390509512121952,0.0118144119025654,0.526328346167464
0.0321250894363274,-0.392768948076061,0.0121938866001748,0.528859092834672
0.0321930932996194,-0.394901810301285,0.0127227283413425,0.531159210241921
0.0322082210730184,-0.397415082335482,0.0128672502719139,0.533614794586308
0.0325329403076284,-0.399627926931366,0.0129846546619766,0.535895412356027
0.0331874517727134,-0.402024410289548,0.0127894507337703,0.53796332775999
0.0338048424958321,-0.40438952502825,0.013242032390623,0.540150212528419
0.0339796612031296,-0.407052466619552,0.0135459762223082,0.542754818023413
0.0338030994522628,-0.408914287045093,0.0136694680240489,0.545174385554819
0.0341741201506208,-0.411654523888434,0.013917124813858,0.547505104400773
0.0344878112520155,-0.414169770296487,0.0142175607531685,0.549632290121592
0.0346395643120336,-0.416256296800091,0.0140014373395514,0.551974995066605
0.0347055403276556,-0.418281763029063,0.0142130491493715,0.553485273378504
0.0348592720414934,-0.420831552201181,0.0141123001427883,0.556267118934561
0.035310245422636,-0.423292312458239,0.013515230782626,0.559113076372017
0.0351006288168604,-0.425711416852109,0.0134930387761536,0.561481812009183
0.03543805793542,-0.427997455551382,0.0138763553039436,0.563908482661573
0.0362060682617653,-0.430327985646322,0.0140072223276877,0.566346677617624
0.0366679277702778,-0.432756620252731,0.0141186620950575,0.568999320353791
0.0369117572591953,-0.435372716165809,0.0144568819769985,0.570555618457635
0.0371121915720773,-0.437575048246753,0.0142759759383417,0.57353814522183
0.0372538816366325,-0.439621431485579,0.0141219021540037,0.576101411103361
0.0377802673737439,-0.441675287519726,0.0143550757939886,0.578056506531926
0.0379771911016279,-0.443918399191465,0.0140326915768763,0.580233274389008
0.0383700518030585,-0.44643975975908,0.0143405079574148,0.582501847093164
0.038594917715998,-0.448316157315106,0.0143343871840822,0.584817553161116
0.0389149666372419,-0.450568595195542,0.0147557073276648,0.587067197265439
0.0388717311484453,-0.453289638038679,0.0151966111246284,0.589451189734111
0.0393496559001709,-0.455937667073394,0.0153446098212084,0.591491556592315
0.0393601225228277,-0.458124225147973,0.0152610919619029,0.593957312114636
0.0393574005282273,-0.460278117489498,0.0150997723488092,0.596249591326047
0.0396131618877561,-0.462722247425528,0.0154662923530082,0.598256607925999
0.0397882262093371,-0.464761753462756,0.0152047718702469,0.600947803184744
0.0401560221399116,-0.467241462710191,0.0150835963396208,0.60335041048768
0.0405610113855876,-0.469661499016255,0.0151266348562578,0.60540107486863
0.0410723040968479,-0.471746211618113,0.0150795727872281,0.607774620133214
0.0411749784292017,-0.474151501932182,0.0146784047905118,0.610564978957536
0.0410334738999027,-0.476810034383328,0.0149568442035535,0.61279028029268
0.0410144957053605,-0.479807432950623,0.0145836687341693,0.614778834108575
0.0408310707174975,-0.482567183703248,0.0146953915990907,0.616720018227324
0.041495326088905,-0.484766173760469,0.0149795262811869,0.618937180389744
0.041343237566274,-0.486959808422606,0.0154950595257948,0.621822033934396
0.0409392577283062,-0.489515556557941,0.0155414545460897,0.624720616841956
0.0408825438590598,-0.491809304311531,0.0155229051631606,0.626885798578668
0.0409698978550158,-0.493899598283538,0.0157272293639787,0.629119094789621
0.0407951337165596,-0.496093790023048,0.0157833443188065,0.631649326984135
0.041121206034683,-0.498381167093158,0.0158341193517396,0.633838307469624
0.0414934124991225,-0.501240689989756,0.0162100858695189,0.635886291334708
0.0411731022035601,-0.503340570080617,0.0161916945458945,0.63838757697688
0.0410903640598934,-0.505558586179912,0.0163787753155785,0.640607144590604
0.0410414504892496,-0.507698406269003,0.0171343619810804,0.642863696098221
0.0413232188395553,-0.510172850041548,0.0173061665346527,0.644930689165893
0.0412634984215607,-0.512159866109945,0.0172412248455218,0.647690799577995
0.0415348866825673,-0.514896872488172,0.0171739134697366,0.650380425356075
0.0418355736313222,-0.517092277621813,0.0175740655189796,0.65298511903548
0.0417308269953783,-0.519782850335407,0.017682381192752,0.655463798662265
0.0415207444834481,-0.521809350987149,0.0178572866964642,0.65781312166727
0.0421050089062923,-0.524080743403426,0.0181290798654436,0.660023805128555
0.0418386223130174,-0.526477371692297,0.0183364719683956,0.662497660912212
0.0421590721021489,-0.528636239714869,0.0185877129385496,0.664779176434534
0.0422658660508583,-0.530767336361521,0.019103370455891,0.667313457643472
0.0421910847819332,-0.533185820165476,0.0190516246698901,0.670410532385953
0.0420597452964053,-0.535151130016453,0.0192074784305113,0.67276349545657
0.0419956857383605,-0.537924972167899,0.0195284553926336,0.675364712976408
0.0423309793080237,-0.540004796846824,0.0193965086110052,0.67788411212849
0.0424296031498007,-0.542789071879551,0.0195657253844935,0.68042591863481
0.0426721808545602,-0.545085259663284,0.0191080909582411,0.682906021547276
0.042826219726551,-0.547099744450534,0.0191279978720077,0.685063452338537
0.0428745223529871,-0.549588265503433,0.0193323874983417,0.687125426334042
0.0434532585405465,-0.552291182302961,0.0188126110500988,0.68910401829344
0.0437278312877923,-0.554882886016244,0.0191277626134492,0.692014688627719
0.0439820783544703,-0.556992583407435,0.0190295694416653,0.694355438807453
0.0436031411014768,-0.559226592932149,0.0190112771156696,0.696890963203944
0.0439830466093618,-0.561683341414125,0.0193748103249061,0.699760253116131
0.0440891414545159,-0.563598611061639,0.0194767048817633,0.702379571078609
0.043961024368852,-0.565744289352542,0.0190372268001689,0.70464602522469
0.0436031482133727,-0.568065305789663,0.0190695339241922,0.707499275723166
0.0437906718403631,-0.5703988517201,0.0191995908850479,0.709741524214588
0.0441367359137702,-0.573148390735016,0.0197392885805544,0.712035996365843
0.0449493877197946,-0.575835719943905,0.0196689745085122,0.714344328465923
0.04498033454791,-0.578181874154637,0.0202672532573848,0.716889195262045
0.045412245366081,-0.58043149480186,0.0207573368023537,0.719137283054928
0.0455558123618546,-0.58318906063324,0.0207837318933955,0.721750879019048
0.0459673379901728,-0.585491776091023,0.0208798682485298,0.72386952998081
0.0463233394083722,-0.587577361056441,0.0211090029418594,0.726379115308759
0.0461769046776322,-0.589834741206743,0.0211825805103579,0.729232365155523
0.0460362507137857,-0.592285394854155,0.0211957263251358,0.731649858074219
0.0459300161838722,-0.594653035500379,0.0213714499062471,0.734234761450991
0.0460157685692489,-0.597046340158308,0.0212866010208412,0.737122411940639
0.0462021142369769,-0.59979523362991,0.0207327890292503,0.739494546770848
0.0464929459173142,-0.602452270252976,0.0202764760954408,0.741857893509562
0.0465782846376677,-0.604853118318888,0.0203641703003425,0.744308479925198
0.0468746506382251,-0.60676451769659,0.0206621305054152,0.746589311815364
0.0476413123455355,-0.609000436489386,0.0205323900218741,0.749535486426934
0.0479190624691169,-0.611178864672778,0.0206699013273496,0.751440876200848
0.0480754367591436,-0.613747749340023,0.0209996809262397,0.753576993267109
0.0483574491249871,-0.615941763510341,0.0207083596445601,0.7559923010352
0.0482479182979984,-0.618482638117555,0.0206909387075178,0.758230151119748
0.0485302979825981,-0.62087695935324,0.0211510958069009,0.760780139649309
0.0486502055390907,-0.623350536097419,0.0212385879287672,0.763345714122012
0.0491020834872234,-0.625684168784623,0.0212679667822674,0.765453540749932
0.0493975666511676,-0.62839975376278,0.0217066318228133,0.767480417119763
0.0498619267486738,-0.630403583735255,0.0220102342871501,0.770098935629796
0.0495742343816836,-0.632642527841422,0.0221167743379267,0.772280060338942
0.0496304564611961,-0.635747221177899,0.0223582094029192,0.774892025746518
0.0500245096383237,-0.638115287716804,0.0224956520371088,0.777728881697643
0.0500967973032987,-0.640103506691401,0.0229466667550037,0.780287981582195
0.050179166720902,-0.642580682058367,0.0229626815956039,0.782810705949975
0.0497062596508424,-0.644782378489913,0.0228862773495102,0.784889708362479
0.0500761684309378,-0.646898053032169,0.0226459419121191,0.787345024607831
0.0504782870585839,-0.649170153047996,0.0226576944746453,0.789525845175235
0.0504392426774794,-0.651629612858238,0.0232158867877553,0.792030258421374
0.050864629710857,-0.654110232043514,0.02341909250613,0.794414168800616
0.0509387881977427,-0.656760279924006,0.0235441895231875,0.797262291963077
0.0512554757542093,-0.659415015332891,0.0238553483621223,0.799479864585971
0.0513621869686595,-0.661678271648433,0.0240098379861943,0.801661390916063
0.0516532903767024,-0.664528563684153,0.0240662305397686,0.804617804981161
0.0513605550558638,-0.666789050368437,0.0240851888878735,0.807018470007739
0.0513547277291162,-0.669183941994227,0.0241164093642134,0.809777130986659
0.0515203772950832,-0.671230169414706,0.0239307519084697,0.812190715022744
0.0514968443559203,-0.674303795350433,0.0242575546860327,0.814697820700628
0.0517260675788016,-0.676592815498721,0.0245132881101932,0.816596928921161
0.0520528117698133,-0.678705087761601,0.0246947521674021,0.819346378284089
0.0518629290160746,-0.68148544440188,0.0250114912962429,0.821366067857636
0.0519902736901991,-0.683659425897073,0.0249421854922828,0.823929157154914
0.0523238396781111,-0.686282287180879,0.025470992604317,0.826525531465934
0.0521825145288634,-0.688566500354075,0.0258589703682711,0.82847011445784
0.0522431349063067,-0.691235851580796,0.0263019761373239,0.830814197553828
0.0524859990494197,-0.693767477802302,0.0268793936889177,0.833307435147672
0.0525301984232321,-0.695707042410598,0.0274931625756306,0.83608599682265
0.0528185855506773,-0.698233946635212,0.0280511182754219,0.838809761889226
0.0529309954214974,-0.700941787385004,0.0278356511667626,0.841377662296741
0.053085200963223,-0.703217724238248,0.0276800387491339,0.843778558331308
0.0532482412093677,-0.705278911887403,0.0278837859421551,0.845590853914324
0.0531962260991954,-0.70759897947529,0.0277273097238541,0.84789576274512
0.0531859788627513,-0.71020994231188,0.0280441463352338,0.850817227995837
0.0532409684743854,-0.712246371730083,0.027865893185797,0.853216323987721
0.0537824940690759,-0.714595828772614,0.0278662974295055,0.855827303355585
0.0539674836601183,-0.716940019776055,0.0276970929341852,0.858210606324989
0.0541048892602063,-0.718896470025438,0.0278571308283059,0.861091158464735
0.0543931983973484,-0.721547480348347,0.0286039813171332,0.863649697372162
0.0542772700799141,-0.723760261591395,0.0284584605615459,0.866048425530422
0.0546381077811697,-0.726451703078471,0.0286264676196612,0.868493676554
0.0546439604937007,-0.728764501101589,0.0288863954437083,0.870642496661675
0.0550202663632706,-0.731536079959799,0.0286712309556543,0.872878265468645
0.0555136211940097,-0.733701363229321,0.0290126131580364,0.875249643415713
0.0560994468623019,-0.736251450151451,0.0291182080727171,0.87804507661859
0.0562615536395713,-0.739000171649675,0.0292731537521631,0.880599400952291
0.0564960281805774,-0.741463298377725,0.0291942490841541,0.883008856373858
0.0563299253277605,-0.743541947553976,0.0290071677876935,0.885384874024384
0.0565663018268144,-0.745512211300412,0.0290971604105641,0.887697936712461
0.0566244102710107,-0.748081873353683,0.0290716388065428,0.890002120952589
0.0568327175262874,-0.750425890299078,0.0294650248258314,0.892015215851471
0.0569923225091839,-0.75309091603859,0.0298082632532509,0.894937164406136
0.0570178312577824,-0.756416964986875,0.0299646921848131,0.897520765091044
0.0575638437215987,-0.758796897258778,0.0298643007821377,0.900368704358932
0.0579712508496762,-0.761053667444371,0.0300219938369593,0.90297175434639
0.0581649429500483,-0.763689292276762,0.0297457749527946,0.905499962299318
0.0580373374180187,-0.766257645648999,0.0299325658696377,0.907854275043142
0.058291083130506,-0.768822098761894,0.0300708466354748,0.91061897178602
0.058152978144199,-0.771360447062463,0.0302014516406247,0.91248504192833
0.0581069846865282,-0.774119696613752,0.0300178322393048,0.915143677662583
0.0584142603969615,-0.77705883825513,0.0303989811523128,0.917670195260303
0.0584949550828184,-0.779491166132754,0.0304144152124685,0.919842089508631
0.0586910826540756,-0.781652532022999,0.0308515093243627,0.922081455624596
0.0588667766344532,-0.784227397039183,0.0311579172741313,0.924150590319225
0.0592638493748999,-0.786522186339502,0.0317106083782018,0.926492749182946
0.0596463459877658,-0.789182166834332,0.0320992080204088,0.928969952830503
0.0598312771691067,-0.79167518696223,0.0320022922809629,0.931710418422696
0.0602530781994424,-0.794019677678533,0.0324084858016661,0.934754684636063
0.0601530748208936,-0.796517118341297,0.0322979125074417,0.937067956342361
0.060087551444902,-0.799017319865677,0.0322124713117722,0.939791504879881
0.0605579065633792,-0.801190920446668,0.0324172478937735,0.941814594069221
0.0611433035595213,-0.803708204678644,0.0327498981368012,0.944081416442334
0.0612054268654937,-0.806443284934985,0.0334230135093573,0.946973091235149
0.0612794844338569,-0.808494972151656,0.0337921573937951,0.949677602832312
0.0615174465513017,-0.811055667670951,0.0339926286582717,0.9517344036928
0.0614863917163824,-0.813494593788551,0.0338916568137855,0.954183918663687
0.0615978581751991,-0.81607519144173,0.0345326252326365,0.956175248565747
0.0616789675222112,-0.818537167313443,0.0341722819789166,0.959167845576806
0.0617805487623727,-0.821066286807064,0.0344324453822857,0.961123269821401
0.062024125534438,-0.824018248212395,0.0345924071909796,0.963348188943743
0.0626196757436466,-0.8267063634012,0.0349446880759598,0.965596361732278
0.0623350703190246,-0.82875102310952,0.0346418801719449,0.968091320499304
0.0623920956743951,-0.830891618037852,0.0348609581063539,0.97097493143739
0.06223221289414,-0.833710480474166,0.0349548436460833,0.973591474405987
0.0620119675880398,-0.836214472439845,0.0351180112811971,0.975949630627711
0.0618438049749764,-0.838990662372956,0.0352511271465487,0.978649598935017
0.0623038388583877,-0.841112759262783,0.0352944795090205,0.981220169944097
0.0624211103643518,-0.843284437270544,0.0357103952745298,0.983484079304315
0.0622845788126964,-0.84593787828341,0.0354363543488498,0.985685702715115
0.0623224821584636,-0.848806133208905,0.0361801487698329,0.987964276098987
0.0625573107490035,-0.851261635639297,0.0366958502813929,0.990724165147359
0.0629180810063375,-0.85389705196966,0.0368268973773668,0.993669433932235
0.0635772478111754,-0.856273501433481,0.0373113388795319,0.996382888817976
0.0637646590010124,-0.858490549895908,0.0376723586540943,0.999391604156151
0.0641183753587972,-0.861005389679042,0.0375758015719691,1.00216951852814
0.0647024113865751,-0.863063695064652,0.037668962878588,1.00420001184475
0.065417471313125,-0.865897903858235,0.0375426934412936,1.00689116629934
0.0653075167211173,-0.868613669945771,0.0376590560326939,1.00937040452409
0.0651557974908844,-0.870694774581466,0.0380483849087604,1.01229577890923
0.0653627122848212,-0.87306208531669,0.0381094067292615,1.01456936159432
0.0657008036806815,-0.875894136721631,0.0380777612842593,1.01704111006597
0.0654825463734079,-0.878068138139248,0.038081390969837,1.01940709058
0.0654429518572807,-0.880240793204199,0.0381783529128105,1.02229169226954
0.0652718925244788,-0.882949393755838,0.0381398804289346,1.02517654463173
0.0656193741297949,-0.885334527983636,0.0383879188311926,1.02710961979593
0.0658687260516476,-0.888175455237166,0.0389164740996279,1.02976911457201
0.0661554338849558,-0.89101777643784,0.0386546827440507,1.03246640149184
0.0666525292180624,-0.893557156208706,0.0392176845478076,1.03525283598099
0.0665651593441013,-0.896204296929999,0.039263338615998,1.03745239658463
0.0664570860741603,-0.898490642060829,0.0396353293262475,1.04025052509701
0.0665830436466401,-0.901337553116006,0.0398506527964293,1.04249101112785
0.0666456899435487,-0.904209100219968,0.0398021804856124,1.04503882393444
0.0664141983929821,-0.906725748066425,0.0401162820437001,1.04715562832988
0.0658362682545424,-0.909114697147342,0.0407383509476346,1.04974333090055
0.0659084781132103,-0.911587877904774,0.0405587331845423,1.05193687117147
0.0661059871849802,-0.914229298049612,0.0407439633986202,1.05416165883218
0.0660225890695538,-0.916901502311414,0.0406890517924211,1.05667138040767
0.0663718291648242,-0.918607113606884,0.0407762485521995,1.05897996761512
0.0661677498626816,-0.921111407530015,0.0409101661099106,1.06156349294468
0.0665279511656449,-0.923189156955308,0.0407910958832409,1.06400059190954
0.066843838635879,-0.92601575849456,0.0408839086906956,1.06635228222717
0.0668117637922453,-0.92859567407463,0.0409075920467265,1.06921104500001
0.0667408238814754,-0.930658599569981,0.0415649213431814,1.07160932062271
0.0669455353169102,-0.933075489985507,0.0415768245936572,1.07383477424512
0.0672740155953734,-0.935483820170877,0.0416664155936314,1.07627816778301
0.0674322755893896,-0.937775368316175,0.0415693405982878,1.07878721021766
0.0674800240912718,-0.939957716492598,0.0415242638652047,1.08132645416688
0.0678069998787658,-0.942707445733514,0.0418526712525548,1.0840489752401
0.067518516184703,-0.945095036735015,0.0419244062944693,1.08597714891207
0.0677956943861702,-0.947463588058741,0.0422968607526267,1.08840408785627
0.0679005264038196,-0.949992899482103,0.0421807393993942,1.09088397986777
0.0682038674353816,-0.952578198550094,0.0419370172527907,1.09314032054129
0.068849134450987,-0.95487213702373,0.0424320370202961,1.09596069946423
0.0692670403551609,-0.957348823888371,0.0427768861160766,1.09795445475889
0.0697633105283566,-0.96030663564864,0.0430586504364887,1.1001237149508
0.0695011905958688,-0.962594011585069,0.0431198691273261,1.10243894560658
0.0699498020281539,-0.965228985312963,0.0432379354748879,1.10510760749602
0.0702565822887877,-0.967959845088478,0.0432684750749004,1.10765544186626
0.0709415119522423,-0.970184986947503,0.0433520910676775,1.11054384287258
0.0712957330456188,-0.972878731753217,0.0434583075569136,1.11303173652314
0.0714873833572854,-0.975355034188163,0.0439414153895751,1.11537253330263
0.0716466519375883,-0.977548666042732,0.0439358029027835,1.11797778047793
0.0719501365528419,-0.980400671310453,0.0442890542320029,1.120711378852
0.0724529488033883,-0.982998301102242,0.0446293515200225,1.12282591232583
0.0722514665046469,-0.985230481945014,0.0450542414692885,1.12574883971718
0.0725176087381865,-0.987721707315226,0.0455330476285217,1.12797593690595
0.073055016492405,-0.990398913188662,0.0458741920381086,1.13064135048545
0.0730923099411721,-0.99338267487173,0.0464221421340379,1.13323655632489
0.0735267990068985,-0.995995943368087,0.0465367165839581,1.13593419046125
0.073754071430841,-0.998476937324171,0.0467657183641709,1.13877523636577
0.0735428636000109,-1.00133792200447,0.0466089565930763,1.14147211725171
0.0734506878610925,-1.00381045576527,0.0465917139576739,1.14398900515313
0.0737437033258135,-1.0064978389742,0.0468132221950385,1.14630571971379
0.0740696168102501,-1.0092115639857,0.0467598278673717,1.14836922581172
0.074208917320758,-1.0115982572284,0.0469354978552945,1.15075524050307
0.0744408608742013,-1.01395661255917,0.0470003375775084,1.15350847619286
0.0750070938681112,-1.01595726053932,0.04712499145131,1.15613251768056
0.0750921512226245,-1.01844430941992,0.0472696847821653,1.15866026304477
0.0755686260531611,-1.02131960972234,0.0478171742501142,1.16063011918626
0.0757687097376221,-1.02428742596758,0.0482594349382608,1.16320709801872
0.0762760693619236,-1.02686150752032,0.0484658105944564,1.16605195585908
0.0768667043058361,-1.02897353375957,0.0486539633481116,1.16861724873695
0.0773497308853867,-1.03116300739044,0.0486007377883687,1.17114666016928
0.0775625429242156,-1.03374637843203,0.0486727418084386,1.17360506137031
0.0777855650275582,-1.03675070524255,0.0483589393558073,1.17667020027781
0.0778501490701351,-1.03882013474071,0.0485351168252733,1.17938274988179
0.0779353913777966,-1.04126192174588,0.0487983300545988,1.18154477464972
0.0780410445559752,-1.04401719096537,0.0493959906694201,1.18383398799426
0.0783927879733918,-1.04626281777923,0.049509333576046,1.1860586134663
0.0788247132575122,-1.04835686008968,0.0499028687564023,1.18835636783599
0.0793111689583533,-1.05114330038935,0.0497406455412968,1.19044657847862
0.0790352930176785,-1.0532332671895,0.0498670832891948,1.19315072148241
0.0786749832582187,-1.05539801328944,0.0502464869538633,1.19586926650304
0.07857079848086,-1.05766452056726,0.0502511179962202,1.19849201442351
0.078317198301837,-1.05994160550431,0.0502227584966116,1.20095072384659
0.0781705165250116,-1.06225032071813,0.0503436057148623,1.20313799937153
0.0787250673313211,-1.06421790126491,0.050688902812324,1.20566387287288
0.0785330382250699,-1.0666066419724,0.0512927107911368,1.20829404355162
0.0784981217801576,-1.06933089478253,0.0511169094224274,1.21095289318843
0.0780113725125448,-1.07237641253148,0.0513334738739848,1.21321426704319
0.0782474461576213,-1.07515091069149,0.0509565047039606,1.21587233637851
0.0781114293351685,-1.07781607201914,0.0508644765022828,1.21795786154994
0.0784682294352596,-1.08051293140491,0.0512091754107317,1.22101515948283
0.0786673402712895,-1.08295382695044,0.0507980340332258,1.22319074028692
0.0782751568648085,-1.08544438845097,0.0506707352373907,1.22578202132367
0.07786159801699,-1.08759759695092,0.0505359136560317,1.22871960864721
0.0778587459841708,-1.09021175277546,0.0503138012710758,1.2310438865185
0.0780483235548017,-1.09266753896381,0.0508137043610972,1.23359819607511
0.0785638565678897,-1.09525171285109,0.0513938783966847,1.23600230596787
0.0787516713253762,-1.09790294868939,0.0515856661770651,1.23882653188654
0.0787936378892595,-1.10028994862878,0.0521345147151501,1.24174029603335
0.0786255584388326,-1.10244329904097,0.0526393715592462,1.24405787779115
0.0787340008848104,-1.10513204337095,0.0527766501377206,1.24675099565676
0.0788638406978929,-1.10770303803385,0.05291347698903,1.24938557028444
0.0790689598471627,-1.11009988331559,0.0532737621277006,1.25224120126178
0.0793274268618871,-1.11224270611453,0.0535753777187134,1.25511513420679
0.0794988287307653,-1.11498945812355,0.0533736246960204,1.25728954178925
0.0795677081470295,-1.11751120897033,0.0532054346775287,1.25964525763289
0.0800710401405271,-1.12021506877518,0.0533067199791674,1.26259616822794
0.0802516790135768,-1.12274337098635,0.0537708208920921,1.26534049641225
0.0806687808935163,-1.12511417609507,0.0544305063374338,1.26843848753956
0.0805557571059462,-1.12746430152848,0.0547781567010762,1.27098972738028
0.0805219865691373,-1.13004650899324,0.0552211901798895,1.27372924632683
0.080962151142574,-1.1329087036006,0.0557284306759735,1.2764148221359
0.0816888083748258,-1.13568277336929,0.0559338948191487,1.27872238320423
0.0817746027211596,-1.13818655652001,0.0565054945205212,1.2813540799985
0.0819872558884552,-1.14104258532586,0.0566977040027592,1.28377351016144
0.0821144575745927,-1.143525115074,0.0569032410643013,1.28643134089881
0.0822851688119875,-1.1458949238109,0.0576472498888206,1.28899826353989
0.0822625287775653,-1.14888476303306,0.0576455243421947,1.29123589579878
0.0828458896801093,-1.15106192657952,0.0581530071708599,1.29386669610571
0.082977966381001,-1.15404296617839,0.0582792256675804,1.2970963096702
0.0832939609794592,-1.15646708139263,0.0579366469309602,1.29945904449312
0.0830044013641461,-1.15947439182646,0.0577823824337679,1.30196064053742
0.0834381817834568,-1.16188853808317,0.0578288555651945,1.30416876393094
0.0835235156035533,-1.16417153454619,0.0575539734007451,1.30615563069278
0.083722273494733,-1.16666607666637,0.0576249142769289,1.3084561932459
0.0839197070685379,-1.16889158184374,0.0579643794617119,1.31096503558047
0.0839279395149865,-1.17189641395186,0.0586741010594018,1.31358259217357
0.0840182889343462,-1.17451310360967,0.0591818883645523,1.3159824494447
0.0841728349851547,-1.17690435781644,0.0594564324111237,1.31865640125162
0.0841691259478561,-1.17963542754057,0.0595687546756975,1.32120597494865
0.0841743122650819,-1.18196788650438,0.0602698497654476,1.32394487005805
0.0839747203672554,-1.18456900607893,0.0608808805262277,1.32699002789221
0.0844677250540579,-1.18727748476626,0.0610920113543651,1.32979311148407
0.0851208498577144,-1.1899439539604,0.0612389398361175,1.33245564047706
0.0852782112702518,-1.19182749115155,0.0615416446541218,1.33529603327656
0.0854244350934429,-1.19437983810003,0.0618621875739979,1.33789889524048
0.0856872766111139,-1.19719747538126,0.0624579315653982,1.34032726168679
0.0850874448938788,-1.19954132266802,0.0627257724303213,1.34317789030883
0.0858125084579777,-1.20198916406864,0.0626240125695475,1.34548992826421
0.0866604105355757,-1.20434902368868,0.0624722912863257,1.34780263111574
0.0868467397687273,-1.20671602370364,0.0621030878681869,1.35060443920321
0.0873199346227783,-1.20942795511503,0.0621270769183546,1.3529862452539
0.08756702484866,-1.21176190276559,0.0625826926995177,1.35578137906275
0.0876558876287075,-1.21435014009895,0.0629022281005031,1.35830129328129
0.088423499112614,-1.21744837540053,0.0631605338808575,1.36092755191647
0.089080669183186,-1.21998110953907,0.0629034632862922,1.36348716984891
0.0890312072843481,-1.22240800986113,0.0624630630647823,1.36595305419446
0.0891210374390942,-1.22490180052097,0.0623246940560861,1.36848520619153
0.0889458271934279,-1.22773131022648,0.0625449817159229,1.37059573680067
0.0894890113588821,-1.23043784873741,0.0626982157020603,1.37306208300436
0.0903405933546249,-1.233290697059,0.0626173618576849,1.3758821458798
0.0904274325148112,-1.23602018823398,0.0630242930643987,1.37815718407339
0.0909108556884925,-1.23871968809378,0.0627354299693224,1.38069178663745
0.0914172688674811,-1.24095537287106,0.0629326831672148,1.38336554047434
0.0920823093139028,-1.24319723383775,0.0628477386381427,1.38610931430317
0.0922133902403376,-1.24567723704662,0.0628356878916141,1.38875297323164
0.0922955735673819,-1.24797198046836,0.0629835799084493,1.39140552564292
0.0924866397434023,-1.2503719743738,0.0627291062556559,1.39399777972996
0.0921501632515671,-1.25277814696676,0.0624150245323575,1.3969538078194
0.0920356587432616,-1.2551004205184,0.0625078590092513,1.39950132540989
0.0913757710459962,-1.25766944597746,0.0627366482422065,1.40220275064592
0.0918308953181761,-1.26045890150121,0.0627753681753724,1.40402099601677
0.0921048865105317,-1.26267055938885,0.063225803343863,1.40658746805228
0.0925567798597813,-1.26470267897405,0.0632850596516513,1.40914362554503
0.0929370855117703,-1.26707152109626,0.0626925031468448,1.4119576130641
0.0934484364664818,-1.26993484650273,0.0627602740568314,1.4145711117021
0.0939666829227926,-1.27248971401201,0.0632379713240255,1.41699380646392
0.0935522152710248,-1.27474318350593,0.0631816431991815,1.41939782673385
0.0936158007439064,-1.27710341609022,0.0635780460283337,1.42188807519446
0.094201234777146,-1.27954531785674,0.064013981248993,1.42420207338455
0.0942755331932562,-1.28232296240761,0.0646057713493536,1.42654601129819
0.094594785003446,-1.2849182015088,0.0649904127574635,1.42926489603044
0.0945564078188508,-1.28786111474221,0.0653422915574712,1.43183816474447
0.0948429750906061,-1.29072874984075,0.0654058069737179,1.4344833385361
0.095216103936236,-1.29321723244084,0.0653639564907943,1.43649217727548
0.0954215931269339,-1.29587686118818,0.0653392400751378,1.43843456820037
0.0955921460531166,-1.29805747168878,0.0652530458367575,1.44095063880929
0.0958557591135732,-1.30051721956531,0.0655159082105597,1.44325243287806
0.0957850176198657,-1.30330021135264,0.0659594685882445,1.44569134765676
0.0967097175293708,-1.30562691227918,0.066319399482291,1.44821904223835
0.0965584942735374,-1.30830934179496,0.0662841910562664,1.45122750169823
0.0964660614868328,-1.31060558031297,0.0662442697971947,1.45354717108096
0.0964200321655932,-1.31331811948323,0.0665306479091499,1.45589042613847
0.0966425879539289,-1.31565614025854,0.0666639379264772,1.45845037200722
0.0968052018768491,-1.31794785103198,0.0665233318168148,1.46056645675977
0.0968558060372259,-1.32011232740589,0.066674481235641,1.4632125641042
0.0971339440271487,-1.32241406225329,0.0668010191251899,1.4656883702651
0.0976186794292713,-1.3251722051368,0.0668262855620797,1.46807886471724
0.0977854556094826,-1.32738112472906,0.0667431194879609,1.47065303507927
0.0980399143517141,-1.32942944232723,0.0669378367916794,1.47296728059882
0.0978978546791721,-1.33176624940257,0.0668618227513081,1.47570401401803
0.0983196534697481,-1.33449675191566,0.0667704949103705,1.47824935317157
0.0986329368358707,-1.33615167147831,0.0672371500967399,1.48065347197785
0.0990866881790319,-1.33921442645409,0.0673185833373336,1.48281826456187
0.0993742510098555,-1.34138015395625,0.0672730967689006,1.48508756592412
0.10011851770945,-1.3441275535654,0.0674285829030004,1.48742582065652
0.100417563940493,-1.34648889132831,0.0677495209084996,1.49028375211789
0.100402962605587,-1.34874951303554,0.0678564721802176,1.49289894734014
0.10062293086304,-1.35129282352848,0.0683063902084042,1.49580651560424
0.10068485174706,-1.35385149175509,0.0686491998881844,1.49798550745491
0.100766411598871,-1.35631254672883,0.0688160501533964,1.50087623799729
0.101076673895268,-1.35885204092361,0.0691244390999867,1.50378265673313
0.101079019574267,-1.36148377882152,0.0692295319477088,1.50593781694774
0.100810088000959,-1.36378568060581,0.0689542996840131,1.5086968765895
0.100698258985385,-1.36657990482232,0.0695168782144507,1.5109010623834
0.101009488066498,-1.3690962213746,0.06962909863994,1.51335751417156
0.101372640220723,-1.37194698924983,0.0700640852895299,1.51605239879792
0.101211060815686,-1.37460279883753,0.0700366807014988,1.51836224102124
0.101342104385774,-1.37707611737428,0.0699159293337499,1.52062554948661
0.101719304066985,-1.37904342165702,0.0702178335848376,1.52326948899534
0.10166910341679,-1.38155084603058,0.0701857019409526,1.52583517450331
0.101876212733223,-1.38450588539432,0.0702549325406302,1.52838010776278
0.102102085310079,-1.38719930385939,0.0703792122888846,1.53135996224004
0.101641157272148,-1.38949652101128,0.0704175426696716,1.53401997574199
0.102189888114701,-1.39194875823317,0.0702847004794862,1.53718816888775
0.102233812855497,-1.39462994940479,0.0706965743080315,1.53968578803456
0.102089789059128,-1.39682601866696,0.0712113418959664,1.54257161759758
0.102311154423457,-1.39959902513028,0.0713617731297765,1.54498870511901
0.102498237493998,-1.40211996922096,0.0714691713004605,1.54776325812693
0.102443946380401,-1.40475346626637,0.0718336925081708,1.55024126618788
0.102463670072861,-1.40728811482678,0.0721076854220399,1.55274921895604
0.102786764614354,-1.40951121906084,0.0724864046133926,1.55532734600352
0.103148724542795,-1.41201387764899,0.0725462524741525,1.55823088989769
0.103137204738474,-1.41533800511737,0.0722403580699457,1.56034825493125
0.103364094144743,-1.41775137603426,0.0730262626844254,1.56324013099472
0.103529860289426,-1.42006529135528,0.0732434339164496,1.56522288308804
0.103493491544193,-1.42280816124612,0.0732379239137992,1.5676358439602
0.10395259166161,-1.42534924852826,0.0733585476484246,1.57052015103056
0.103797281412863,-1.42803142709497,0.0733903442043152,1.57291560480173
0.103572852800237,-1.43067318120009,0.0739262798753392,1.57517714291465
0.104091145617717,-1.43332231928989,0.0740456167169088,1.5776962264726
0.104557321337014,-1.43587026903659,0.0735472405348092,1.58018957505962
0.10473732448225,-1.43870397736683,0.0735952549054173,1.58261675041861
0.104762452521076,-1.44131007394398,0.0745648382733608,1.58509359855865
0.10516998022562,-1.44370528461478,0.0750950181090748,1.58784309380926
0.105385811567955,-1.44672906597264,0.0747711560807667,1.59026560623906
0.105469205596994,-1.44930555343367,0.0749378686364838,1.59271632828191
0.105483075484413,-1.45204399828778,0.0755319051850699,1.59500910279122
0.105313869802147,-1.45475239084352,0.0758055609173243,1.59777162580538
0.105445489976767,-1.45742867339591,0.0757701596641885,1.60050198770627
0.1056713253411,-1.46010790125891,0.0759221450494614,1.60341750924853
0.106262611921978,-1.46254330842392,0.076080584417302,1.60579810438405
0.106108410482261,-1.4654473643166,0.0765227661134213,1.60785000722203
0.105668779155477,-1.46739565212878,0.0769015442918528,1.6102529768985
0.106229118946486,-1.46983589061161,0.0768211875341208,1.61276477185019
0.106463977845505,-1.47229757638705,0.0764899970595777,1.6150461278878
0.106427397488697,-1.47510324028161,0.0769241715460915,1.61752603770173
0.106895725224686,-1.47794276844467,0.0773332003332395,1.62012869419722
0.107292553138509,-1.48072554734726,0.0774981996346004,1.62264792577718
0.107201986347035,-1.48316960515279,0.0777845282714217,1.6254442534003
0.107197415961221,-1.48597056436594,0.0783640415178251,1.62858632870529
0.107368747756547,-1.48840575087071,0.078217905877671,1.6312554614212
0.107762316874705,-1.49074778470414,0.0783797141745713,1.63358710760509
0.10764307000571,-1.49328097438025,0.0789549804611299,1.63588005932011
0.107332784105524,-1.49619609570988,0.0787881311252866,1.63855865910053
0.107604849805374,-1.49878541598227,0.0784178470744733,1.64112510144446
0.10763117110358,-1.50113475137426,0.0784095027741311,1.64371005922058
0.107764663869026,-1.50360290366436,0.0784880893772368,1.64573776885689
0.108322730025658,-1.50584970719483,0.0787610911372719,1.64845819813808
0.108244635707251,-1.50794399763644,0.0788929349765963,1.65085603338986
0.108269207955854,-1.5106224081802,0.0791930254601543,1.65285289368361
0.108740263222642,-1.51354001972632,0.0791489088392575,1.65527692878798
0.108730449939777,-1.51676455227643,0.0792299885131733,1.65782346121677
0.108599214146744,-1.51962429021864,0.0794925520904904,1.66055204562853
0.108766516967281,-1.52204338710307,0.0794959210918616,1.66225925092103
0.108788507182952,-1.52462038564846,0.0796159680972764,1.66510061252206
0.108540821448446,-1.5269049071554,0.0799758490536966,1.66757802290511
0.108217327222329,-1.52962815706813,0.0802279654625494,1.67040440895348
0.107989419429763,-1.53164717539229,0.0804755339188403,1.6727704771643
0.108142994389356,-1.53421970965692,0.0802547964694522,1.67554144024661
0.1083602660979,-1.53721996230487,0.08025692738215,1.67816670123559
0.108772669040782,-1.53931009570492,0.0803009839123271,1.6805612531266
0.108772598641437,-1.54200001950083,0.0805504427577815,1.68297595515052
0.109079339360213,-1.5448793728781,0.0805150261344912,1.68551194272585
0.108418803731372,-1.54742250382302,0.0807590036676703,1.68861372089364
0.108467597420863,-1.54972736619033,0.0807015360704635,1.69178735780037
0.108512249469871,-1.55205919937913,0.0809484894839393,1.6939516891319
0.108337635227026,-1.55464910815818,0.0809732091673142,1.69639467129886
0.108555386653856,-1.55699911611173,0.0810323465273311,1.69926831752816
0.108747087379944,-1.55923229545558,0.0814991088248048,1.70198308517552
0.109143293868876,-1.56126570685311,0.0815439442079709,1.70399826997376
0.10924306118678,-1.5636930556901,0.0814490783609667,1.70669332510111
0.109304042153286,-1.56575410700935,0.0816240906248969,1.7087417107581
0.109262782999457,-1.56847683247395,0.0813246632781101,1.71126973666621
0.109436138903718,-1.57103146575814,0.0816280981039769,1.71374105403154
0.109394217731089,-1.5733636346437,0.0822521634191102,1.71632408300348
0.109621033429488,-1.57581653067118,0.0826152848617592,1.71871663312435
0.109857242285236,-1.57861302993804,0.0827900390384328,1.72082283971789
0.110159647248464,-1.58111638465775,0.0831041059732231,1.72307525753467
0.110318178317913,-1.5834048719224,0.0832506234264894,1.7257172369092
0.110330682552252,-1.58632625033399,0.0834996792753576,1.72810637606799
0.110171927968759,-1.588512426682,0.0833879021729465,1.73062378991018
0.110056849610089,-1.59160557350298,0.083600144865317,1.73339376691151
0.11035464186422,-1.59457994704766,0.0835335360915265,1.73551601937345
0.110757441344819,-1.5968972347946,0.0836287500345796,1.73845566500045
0.111171371281573,-1.59958814777567,0.0835792261655247,1.74135565835667
0.111190242481945,-1.60268691641362,0.0835660361074679,1.74334442150596
0.11130534277104,-1.60553155177088,0.0836982054118081,1.74604805190693
0.111663592105504,-1.60815884773187,0.0844578707773498,1.74822502945172
0.111489889036422,-1.6106434554706,0.0848693386083569,1.75114822559038
0.112181973980774,-1.61299980492393,0.0849065869316616,1.75411675965404
0.112230152093411,-1.61582294043207,0.0851502540447803,1.75696367714744
0.111991542868486,-1.61828895290574,0.0848996706082125,1.75918001055383
0.112047067882167,-1.62098120300603,0.0848313846518064,1.76218603298753
0.112217976573987,-1.623588923011,0.0853303208464342,1.76508023432011
0.112153157141122,-1.62616498065663,0.0854303994799397,1.76801275833571
0.112115043265484,-1.62869692311474,0.0859160925081068,1.77073125486448
0.111931844430646,-1.63093725393461,0.0863438465419179,1.7725945723775
0.112571746164568,-1.63353743536444,0.0864986725493554,1.77518507682
0.112471581824994,-1.63630336416608,0.0864505410053045,1.77759256619567
0.11289068143361,-1.63881444998525,0.0868836914470314,1.78052895373695
0.113027942237795,-1.6412406619948,0.0875298304976321,1.78285338126845
0.112871991280512,-1.64378869654725,0.0875101497121195,1.78588814660129
0.113302968714747,-1.64619397424126,0.0879325007640363,1.78870674089099
0.11379546384659,-1.64878508640301,0.087867866359834,1.79093903721162
0.11405179419131,-1.6514145316319,0.087923229370493,1.79398658900492
0.114380626938338,-1.65423805345779,0.0881886073844191,1.79663235613869
0.115195753422463,-1.65698939771805,0.0882549893245746,1.79941547085738
0.115455762500815,-1.65956292510727,0.0886186638249832,1.80190253951521
0.115863476455043,-1.66236419478755,0.0887402473639149,1.80467977948858
0.116382779608034,-1.66466804901294,0.0886738362421203,1.80677847916316
0.116700404674891,-1.66713936985682,0.0885788031613661,1.80972624084062
0.117031792373298,-1.67001338138916,0.0884046843184441,1.81201164470113
0.117279404339082,-1.6725821196155,0.0882569068100471,1.814824432096
0.117141489293202,-1.67478412588887,0.0882581377888265,1.818026808003
0.117265342603026,-1.67749011091495,0.0884884752061347,1.82058921921612
0.117490717865162,-1.6802464644107,0.0888128128666149,1.82365818634226
0.117809027418021,-1.68275382426121,0.0890120096350336,1.82675991149619
0.118117561422095,-1.68502207636045,0.0890292018357376,1.82951745618332
0.11823090241936,-1.68745346608329,0.0890750463958245,1.83254635863599
0.118809129688611,-1.69045871895686,0.0893265006942585,1.83516970681835
0.11879935757799,-1.69289942036811,0.0892158613799756,1.83846624424631
0.119057401479965,-1.69578342125446,0.0894215062714912,1.84113959241254
0.118882790212734,-1.69826589517779,0.0894981273825437,1.84396439689746
0.11887495812275,-1.70073773503063,0.0894568062753243,1.84688637958638
0.118786564775325,-1.70315346577646,0.0894349443900164,1.84946665038251
0.119106287513563,-1.70533543558861,0.0900020892990213,1.8519250868022
0.11927711564335,-1.70759847560851,0.0897169511998688,1.85434265043343
0.119278415843708,-1.70952529593409,0.0899207513836327,1.8569724445559
0.118893662971182,-1.71185712502186,0.0899908308995537,1.85957537575649
0.119135213404425,-1.71472592400327,0.0903856114108022,1.86183568610308
0.118940181718916,-1.71718707864548,0.0902811057090366,1.86440769481427
0.11954107828194,-1.71999214975979,0.0909004193088729,1.86708039107175
0.119556810376088,-1.72244919747847,0.091279450092366,1.87016270200646
0.119480770545292,-1.72521988444615,0.0910962313853103,1.87245088464242
0.119824101658083,-1.72758868025432,0.0911498473144704,1.87500090217572
0.120174102418403,-1.73008854033507,0.091017273992229,1.87760363924737
0.120251363611682,-1.73242023396789,0.0912927353663342,1.8801233419599
0.120374991797982,-1.7353193895305,0.0919388424720925,1.88311700195892
0.120813718863263,-1.73785025812401,0.0917514436389882,1.88550704495837
0.120482548424886,-1.74060853409858,0.0916071937452458,1.88845032469377
0.120506879992679,-1.74302990135413,0.0918989818509181,1.89122766671726
0.121002910746027,-1.74532149399328,0.0918857931417925,1.89347054219745
0.121115882628017,-1.74780150378923,0.0920174542172011,1.8962878188062
0.121375521812949,-1.74998249442914,0.0923894971334902,1.89839026795779
0.121505304735999,-1.7526787071056,0.0919707521917688,1.90112088642066
0.12183983092557,-1.75494890007089,0.0920898158177657,1.90325163966337
0.121677273678199,-1.75763716865778,0.0922267078022604,1.9053121521369
0.122245651786847,-1.76019356985235,0.0919955556096392,1.90770810770063
0.122797149950597,-1.76273733998379,0.0923938627974823,1.91022891950286
0.122597842113155,-1.76567556404241,0.0921320997017475,1.91278174797246
0.122747839932233,-1.76848849939321,0.0919523045058841,1.91516216996273
0.122821262291975,-1.77103391445146,0.0925318636925782,1.91762104614305
0.122151719389017,-1.77391385900504,0.0928545752235155,1.92038195308828
0.122018293927845,-1.77685660224186,0.0931258701378262,1.9233102136496
0.121857026166708,-1.77914155305782,0.0937841675482368,1.92560075674531
0.12194999421419,-1.78147996020676,0.0942736301167867,1.92785904777833
0.122128074068144,-1.78444724532914,0.0942680572683797,1.93065314974634
0.122113516220866,-1.7868325811347,0.0940878344679234,1.93330852773192
0.122317514788999,-1.78939417663758,0.094206244306748,1.93596095601675
0.122302178405422,-1.79201199808671,0.0943145437343334,1.93835890738507
0.122491693309556,-1.7949506833642,0.0944550971379478,1.94129351088435
0.122093462090678,-1.7975739551939,0.0945486630024501,1.94422337990093
0.122295987307934,-1.79986281968306,0.0945214401096591,1.94651319585727
0.122472897913851,-1.80276648803002,0.0945540406575059,1.94892226862314
0.122820578707025,-1.80541463076287,0.0944421751151405,1.95150387458026
0.123167357166621,-1.80838123032547,0.0946901492350818,1.95419746110366
0.123318918519839,-1.8105569805891,0.0948612916913861,1.95695218818358
0.123388542993752,-1.81318920976605,0.0947568163983094,1.95979127674059
0.12353592614886,-1.81542449555239,0.0948020541124075,1.96271007321347
0.123426783592899,-1.81792519764236,0.0946297313808874,1.96527505975747
0.123695612908597,-1.82044201159139,0.0948181579329213,1.96766660564287
0.123889981378628,-1.82331661471497,0.0949091134889287,1.97048067463666
0.123674413580932,-1.82580056768042,0.0951960549514982,1.97317521140816
0.123693576870649,-1.82825621746152,0.0954516778691724,1.97573020697157
0.123771224523327,-1.83088620329826,0.0961431359758214,1.9780771856462
0.123773545776092,-1.83358773036923,0.0960252937649331,1.98076415885918
0.123856110686897,-1.8363296578938,0.096215908085895,1.98325092538825
0.124136935970375,-1.83907777963243,0.0970661465204628,1.9852785416793
0.124623304189319,-1.84198727454183,0.0970839277337521,1.98828090669511
0.124930323250921,-1.84435714686945,0.0976370686633087,1.99068347343461
0.125311899149606,-1.84661138252331,0.0976975392134294,1.99298353433803
0.125542080527107,-1.84920636946691,0.0980628951886064,1.99592065694938
0.125982846920008,-1.85175431414283,0.0974701726656653,1.99856337125561
0.126095801539004,-1.8543428964819,0.0974900070434402,2.00111822285997
0.126378398889032,-1.85735752002202,0.0977538636811058,2.00385258892377
0.126394687067632,-1.8596510863076,0.0975878619804284,2.00678272706488
0.126428189801058,-1.86286695196886,0.0975227095370391,2.00908062239681
0.126625601425112,-1.86502652481277,0.0978460543449318,2.0117289565089
0.127126853288478,-1.86763503576812,0.0980115842050627,2.01418368079119
0.127521386824514,-1.87000183540819,0.0982059672574105,2.01639008430782
0.127635515510467,-1.87267257513489,0.0983980625159131,2.01913009511225
0.12758350592778,-1.87539605770055,0.0990164916437463,2.02126747411102
0.127609059877066,-1.87794606132281,0.0994769778227285,2.02390998356807
0.127813479491464,-1.88033212419502,0.0994037689297985,2.02680741421235
0.128386843254467,-1.88321790110214,0.0990570937734762,2.02944587910569
0.128466528734348,-1.88598086375992,0.0985836259690372,2.03208896013475
0.129087397920585,-1.88841516236961,0.0986404863063167,2.03426787586489
0.129109546031939,-1.89125812096672,0.0985676148754018,2.03706403342932
0.129367491815262,-1.89426448731557,0.0989153961926428,2.03994201814464
0.129035890850987,-1.89700132070342,0.098720752523678,2.04252489716173
0.129261960711946,-1.89941068606452,0.0986863990315724,2.04500884388081
0.128779148347505,-1.90188631805995,0.0991158625790076,2.04777015789255
0.129061347898617,-1.90423785785136,0.099330368065573,2.05078699268378
0.128765570081313,-1.90681306504635,0.0993098564884111,2.05291033810987
0.128332021327437,-1.90919557394731,0.0990699010129767,2.05514177397241
0.128563132476599,-1.91214692184142,0.0994239252750373,2.05784741659177
0.128383031888494,-1.91465780697568,0.0995799985482896,2.06021174185496
0.127937373616759,-1.91683457260995,0.100139657113269,2.06253552790303
0.128018161734396,-1.9195166420631,0.100401212622044,2.06541691054132
0.128438188250524,-1.92215480592219,0.100833811877489,2.06806937072242
0.12836025010089,-1.92475500721883,0.100968573478275,2.07004978610391
0.12856987111583,-1.92694807521775,0.101379278645522,2.07267522734721
0.128474008799372,-1.92993008762879,0.101467880934763,2.07564840678003
0.12856012921714,-1.9321209303103,0.101478622892151,2.07797287031978
0.128005206913427,-1.93457642246249,0.10163209705937,2.080773835889
0.128385234421709,-1.93729216425516,0.101787306875057,2.08376605774765
0.128683428501697,-1.93987201053654,0.101634609171546,2.08647016200862
0.128628645944533,-1.94258231766611,0.101721351862231,2.08869711255244
0.128996162518086,-1.9450142225399,0.101360465808505,2.09123565011965
0.129227386284009,-1.94829224245214,0.101339020485903,2.0938668190447
0.129551865449413,-1.95100980566347,0.10133436730979,2.09612461414136
0.129429660576544,-1.95367253707841,0.10145456651528,2.0985183965289
0.128942429810255,-1.95677059606358,0.101374255746232,2.10078454630936
0.129154669410201,-1.95912297481413,0.101522813490647,2.10339790919193
0.129112496868526,-1.96184039499366,0.101407669805312,2.10593677671499
0.129012189503988,-1.96496258994293,0.101797702853942,2.10884363641154
0.129337710127581,-1.96714143801239,0.101883447762184,2.11127686660398
0.129475105213764,-1.96987181406031,0.102093471411199,2.11368590444582
0.129692837622474,-1.97267443417333,0.10240326565742,2.11612882077382
0.130661062467824,-1.97543710244554,0.102497671904289,2.1191459696672
0.130931440813523,-1.978344964457,0.102503308839278,2.12218138639689
0.130998905913793,-1.98063632248048,0.103061150055256,2.12483801352233
0.130844120645937,-1.9834286187107,0.103204582925061,2.12730849679642
0.130095576238394,-1.98646021537196,0.103401446119302,2.12908644533832
0.130212720608483,-1.98928866336247,0.103582872736066,2.13183590600899
0.129882504077129,-1.99169551836616,0.103913944999427,2.13436193591888
0.130049512566365,-1.99449916155318,0.104144380669855,2.13723053987493
0.130173115489108,-1.99721987343976,0.10423687680881,2.13996048500219
0.130260770273464,-2.00040844690592,0.104143239803502,2.14260767442522
0.13076219489599,-2.00324291578983,0.104255678104224,2.14548990729294
0.130674060567342,-2.00616424001313,0.104766180731337,2.14788938686447
0.130721881947443,-2.00857101916453,0.105236219269099,2.15090056289898
0.130823689177247,-2.01111228307365,0.105288004321336,2.15327805163087
0.130966755961577,-2.0133490121047,0.105496302974809,2.15657226064926
0.131562991099302,-2.01603063434174,0.106113007794688,2.15901155521514
0.13147440626234,-2.01841999317802,0.106147611809297,2.16133823045776
0.13161514392771,-2.02069958091939,0.106132977946814,2.16430049423329
0.131929399811585,-2.02273741170145,0.106592743609614,2.16678874678654
0.132335143395065,-2.02492394755818,0.106905518091867,2.16930991773869
0.132632057910714,-2.02768949818984,0.106713544116785,2.17217655517926
0.132156560909597,-2.02997666036925,0.106865967556278,2.17466550883794
0.132215385403245,-2.03229933614787,0.106904130162103,2.17781102467455
0.132282049454471,-2.03493821678877,0.10713300549616,2.18014519855632
0.131982317943543,-2.03741738722311,0.106665316997795,2.18233542384835
0.132394144432089,-2.04016129368073,0.10667776323517,2.18488842673648
0.13290868677609,-2.0430066458754,0.106523637714234,2.18751053553924
0.133167912770626,-2.04563790198241,0.106651083438942,2.19056836505984
0.133141355354028,-2.04809271269993,0.105974032066488,2.19345706073446
0.133028906946802,-2.0508272196123,0.105806865616645,2.19585549038303
0.133061160887298,-2.05309956686573,0.105973642671163,2.19852754137529
0.133046186118425,-2.0560958588729,0.106140227072838,2.20084655613451
0.133322259806357,-2.05857153177376,0.106553403797012,2.20269939871982
0.133439643031172,-2.06081211219906,0.106796369359577,2.20467467971606
0.133148914358474,-2.06369071264717,0.106825659145502,2.20748397458792
0.133080935225363,-2.06581048853301,0.106934242172297,2.2101536559707
0.133397630252759,-2.06861501487706,0.106845104837454,2.21287788561975
0.133381842219086,-2.07132652347035,0.107130163841239,2.21515030985351
0.133487452801544,-2.07385659527981,0.107364131613751,2.2177685724536
0.133573952966902,-2.07685733655702,0.107172586630032,2.22012440061456
0.133534638131325,-2.07933610177464,0.106962039176654,2.22252742975262
0.133593766463202,-2.08188923840684,0.10691586730505,2.2243750693364
0.133452206149435,-2.08479994300203,0.10724759017852,2.22690429271595
0.133709519283102,-2.08744718356746,0.107896426167261,2.2299830308831
0.133818864959162,-2.0903343315074,0.10778902834379,2.23260164941472
0.133616174335699,-2.09292345896894,0.108026180326276,2.23489557628047
0.133981194573972,-2.09578477763167,0.108170539417147,2.23733827185219
0.134038988436156,-2.0988260725187,0.107883204023067,2.23996441458583
0.134637306534527,-2.10211554262565,0.10778967657716,2.24294968587773
0.134364585755054,-2.10505997371528,0.1076068162613,2.2457675985158
0.1345462112931,-2.107700025471,0.107984703959764,2.24845239797223
0.135000813236274,-2.1105902193823,0.108231647930034,2.25133030612457
0.135148100117136,-2.11317607676265,0.108383172686261,2.25398088782839
0.135498627381131,-2.11579587573432,0.108208256064102,2.25646591087614
0.135553793187573,-2.11860403788917,0.107975756642643,2.25913946254203
0.135686076499911,-2.12128509679965,0.108294327758626,2.26161055467422
0.135935576488628,-2.12374460595559,0.108379643963413,2.26404500100231
0.135731169898179,-2.12644494287829,0.108205850212475,2.26607911325683
0.135596314549277,-2.12885960917673,0.108624041789237,2.26875379895139
0.135911965759034,-2.1317159852067,0.10894349494034,2.27166753787338
0.136096279831641,-2.13471350143015,0.108992813744996,2.2741649426616
0.136125304728249,-2.13724228170473,0.109091397736235,2.27679893330328
0.13630999243771,-2.13983061697424,0.109126609425036,2.2793006573944
0.136864849415042,-2.14249965912869,0.109414673688943,2.28224975065039
0.137122569303366,-2.14487892266301,0.109425667642775,2.2846549749907
0.137171695762714,-2.14762213311666,0.109369191365032,2.28784824947057
0.13757932221077,-2.15054801534403,0.109678008433073,2.2907107964438
0.137598317801877,-2.15312835750573,0.110053522145683,2.29330602635516
0.137706887928311,-2.15598023940799,0.109759721556365,2.29591826290683
0.137932975628619,-2.15868920199675,0.109663063555678,2.29900056863448
0.138446465387491,-2.16133314865526,0.109810957627831,2.30179785774459
0.138759811975641,-2.16397374407405,0.109707592205453,2.30421894819539
0.138987408825672,-2.16660864452403,0.110090297186151,2.30696815273224
0.139786801365669,-2.169075360966,0.110693521410096,2.30956833720028
0.140292253045822,-2.17138718771508,0.11039642655782,2.31227110825776
0.140181569031632,-2.17427362410621,0.110852659486916,2.31398463689761
0.140384912521932,-2.17697581549578,0.111306565638458,2.31663405643834
0.140706696136164,-2.1795976603197,0.111535635018427,2.31949198455413
0.140867027824905,-2.18206326887521,0.111393063353684,2.32176148015689
0.141178140092278,-2.18488571926253,0.111497998552735,2.32462502063685
0.141418087324051,-2.18759546726605,0.11162547721221,2.32724733467975
0.141671043443426,-2.19001301054353,0.111785068690544,2.33015723185092
0.141888806100763,-2.19277552544179,0.11201675221972,2.33251412559362
0.141824742178186,-2.19540331198646,0.112396849839551,2.33516260807057
0.141692367730971,-2.1978479067367,0.11215964853071,2.33779077143256
0.141341116843028,-2.20050827164473,0.112316198322056,2.34043035128842
0.141404904490197,-2.203167348147,0.112475949858548,2.34298083427141
0.141846136639568,-2.20532146612587,0.112385884866836,2.34571117876924
0.141644884214151,-2.20803800308508,0.112377831792019,2.34819628483878
0.141856611690793,-2.21059861095161,0.11253767694761,2.35107493417007
0.141951189692938,-2.21288868086258,0.112564491753927,2.35347947344564
0.142330511009617,-2.21490888919903,0.112666151056417,2.35609352445795
0.142234367306034,-2.21779360060739,0.112811030312248,2.35893166611907
0.142532779684734,-2.22012600512569,0.113071710359604,2.36128820498534
0.14243555691265,-2.22230682565173,0.112709129007689,2.36395330984542
0.142618307488796,-2.224874289878,0.112774061634106,2.36663161490684
0.142562055463284,-2.2269108558649,0.113144647867155,2.36916301584082
0.142336429422832,-2.22969239102914,0.113512400264198,2.37196967863835
0.14261563858352,-2.23248693267528,0.113914489304311,2.37426371523698
0.142881260002713,-2.23552512916669,0.113661768026383,2.37706370143416
0.143109783104048,-2.23852675609753,0.113913359322823,2.37964892728546
0.143494549685388,-2.24116972108674,0.113823229360888,2.38217471304888
0.143472901423875,-2.24377972346706,0.113981623639861,2.38504811930148
0.143236076256504,-2.2464652547287,0.114131728190281,2.38807063002782
0.144279364675577,-2.24890438578109,0.113999396538948,2.39111646906493
0.144405679487152,-2.25152150072419,0.114404013070442,2.39352419705087
0.144871769100714,-2.25458228733956,0.114475483176136,2.39643377146227
0.144773099250198,-2.25718692201477,0.114711228606701,2.39897471020771
0.144692624899634,-2.26004846661701,0.114674873820261,2.40152865899675
0.144749635440284,-2.26260717042813,0.114791568119317,2.40378050351389
0.144405726464971,-2.26538832441322,0.114563770398754,2.40674805483455
0.144689631284253,-2.2682794996271,0.114496757538572,2.40896505374222
0.144763104640917,-2.27091874715189,0.114440458089882,2.41131617190123
0.145338685162092,-2.27316223633948,0.114611911536256,2.41411501162408
0.145439561925794,-2.2761399584818,0.11508226307422,2.41633478577935
0.145760031985818,-2.27924037708226,0.115434533594749,2.41890745170014
0.146386408417733,-2.28204623008391,0.114739554460028,2.4216884807327
0.146408259127154,-2.28434523375539,0.114557804250865,2.42482861208861
0.146819179638848,-2.28689273877776,0.114360232789183,2.42749574261232
0.146339637669299,-2.28957864836906,0.114290349365907,2.43044997119563
0.146479233113863,-2.29185932759848,0.114635603942316,2.43307241343813
0.146654618890286,-2.29426693140319,0.11500893486143,2.43551926850282
0.147223967097526,-2.29692410618103,0.114954598652969,2.43808887877223
0.14745737117552,-2.29964739863227,0.114828608661417,2.44037343911256
0.1475934814807,-2.30229952317813,0.114321827528808,2.44260031492329
0.147940599639547,-2.30472219678156,0.114309476695077,2.44532517840662
0.148305890903299,-2.30710341809079,0.114536004613582,2.44800035165676
0.14801270146645,-2.30927045390768,0.114636377867004,2.45082131619472
0.148073647311655,-2.31152637092491,0.114900903564348,2.45349531051784
0.148362388135781,-2.31429423992836,0.11471232809719,2.45620767589455
0.148592253472429,-2.31651825771336,0.115259918187301,2.45945797089414
0.148435966891631,-2.3187789177832,0.115100715509555,2.46163598476866
0.148666857848747,-2.32131891973973,0.115249953272705,2.46439637739213
0.14913305657538,-2.32402565988863,0.115101980902449,2.46704646562313
0.149071867972971,-2.32683920932762,0.114617049198276,2.46909402060683
0.149191944163482,-2.32925313465609,0.114832256009564,2.47167857029324
0.149575450582814,-2.33194705235551,0.114918958543623,2.47451010926993
0.149413482139325,-2.33466747598724,0.114931651443387,2.47701874943994
0.149471693608597,-2.33721686433651,0.11448919134154,2.47991106520757
0.149460417575981,-2.33927366440968,0.114623691096806,2.48261114833999
0.149641246339122,-2.34185565209969,0.114610458592447,2.48486099097437
0.149736545061942,-2.34448862032137,0.114779554528494,2.48782167702296
0.149842303990814,-2.34697772838765,0.114978602715332,2.49002256384413
0.149561708178664,-2.34940917516823,0.11488565548008,2.49312029249083
0.149858046200076,-2.35147446549877,0.114794875094463,2.49519551833854
0.150297785291386,-2.35393665856305,0.114617718662004,2.49786498100779
0.150613504013005,-2.35667833472905,0.11471209989123,2.50072685116583
0.150703922579914,-2.35939369314214,0.114872778917192,2.5034786611641
0.150558700214294,-2.36214001706375,0.114424209649505,2.50635712979357
0.150731141497172,-2.36499286213602,0.11469161867546,2.50922270545662
0.151069753875582,-2.36789816483893,0.115390665655913,2.51179004604099
0.151239834257556,-2.37057788927998,0.115710153158705,2.51489031540086
0.151033308244093,-2.37322892116027,0.116016565609271,2.51770090491321
0.151361166278884,-2.37609100518845,0.116147071650034,2.52068492654743
0.15168176064791,-2.37884096457244,0.116394352414913,2.52358606911193
0.151832907143284,-2.38132270079939,0.116549411450047,2.52634368268115
0.151518721590978,-2.38435786383611,0.116680698703103,2.52881044163513
0.15170993564466,-2.38685408429128,0.116792303587054,2.53155854270955
0.151902282728303,-2.38909699602717,0.116874365073561,2.53433875524654
0.152050311898702,-2.39163189896325,0.116756285525058,2.53676699145431
0.152249585312487,-2.39426779130992,0.116746628760048,2.53996642174026
0.151887113147521,-2.39761039801673,0.116527911714187,2.5427857961684
0.151746139102977,-2.4000927578932,0.11659667982679,2.54525275274088
0.151776314916077,-2.40217287568918,0.117287711655172,2.54783962153063
0.152183313023309,-2.40485599309443,0.117316053705285,2.55049938818485
0.152237056746808,-2.4077243003873,0.117565355983421,2.5534840370832
0.151837860972917,-2.41028917586448,0.117855116967201,2.55683030679913
0.15179275618103,-2.41313661916884,0.118399241868682,2.56008930579014
0.151816666649962,-2.41551036099538,0.118540730124785,2.56272025470915
0.151845841190174,-2.41811920892945,0.118689272961003,2.56564120341571
0.152048282100397,-2.42039151941642,0.118751657327603,2.56781837471652
0.15234907581235,-2.42320826205504,0.118786229012514,2.57060493151695
0.152729002888845,-2.42568384552188,0.119191188074241,2.57298969666565
0.152596450159703,-2.42850725464045,0.119291547604242,2.57577042243586
0.152855167271462,-2.43121693369902,0.119420142635422,2.57808555085348
0.152955938969786,-2.43432855749713,0.119602233843783,2.58084438864647
0.153254500200783,-2.43710430251822,0.119692854493538,2.58343250299902
0.153480643250768,-2.44026833796904,0.119815764364924,2.58601302668213
0.153964803676619,-2.44293997293178,0.120060597021707,2.58885102931931
0.1541715361949,-2.44600966067243,0.120125360688365,2.59222358786784
0.154418965933784,-2.44811529497258,0.12014658622182,2.59521215183811
0.154568804956672,-2.45085014088644,0.120857224735295,2.59805813450721
0.154669071730651,-2.45367979561635,0.12105821258032,2.60060251151612
0.154938327348119,-2.45606060353779,0.120941311542881,2.60339969583554
0.155433852148089,-2.4584193729687,0.120874810633432,2.60594590266632
0.15551145938317,-2.46126993814324,0.120793978340714,2.60846227278335
0.155814211324198,-2.46376791955058,0.120739072285204,2.6111078710448
0.155778756695494,-2.4662747749358,0.120187319802074,2.6143228996768
0.155669313634,-2.46939605120575,0.120097835851212,2.6167788844051
0.155490642031944,-2.47188195229758,0.12037662745202,2.61956750664792
0.155994245912952,-2.47519375284488,0.120882009861787,2.62209538086399
0.155976084701967,-2.47759950800316,0.121077133652665,2.62469028544236
0.156130602116787,-2.47988084950628,0.12111222604695,2.62766662043068
0.155928517778653,-2.482580133671,0.120847056051827,2.63005514503037
0.156140116844392,-2.48512530555121,0.121071774272792,2.63300299602264
0.156301719938672,-2.48746401055349,0.121507548507477,2.63575074541802
0.156957124822351,-2.49058145239146,0.121411910915066,2.6384940824153
0.157573301035138,-2.49379593810373,0.12167862125625,2.64077787126398
0.157504963694006,-2.49631807085113,0.121784490535408,2.6435452278635
0.157740319139299,-2.49878333951499,0.122151032076699,2.64657454692669
0.157486430608158,-2.50133366995574,0.122332997645116,2.64894302790605
0.157721493295105,-2.50346576654828,0.122727501606429,2.65162496835342
0.157716898592943,-2.50627604857994,0.123278685061046,2.65440943873769
0.157550586512234,-2.50950301962337,0.12339412230269,2.65708061024116
0.157805049345628,-2.5123406491221,0.123789825869348,2.66008929121472
0.158166458146386,-2.5148229136997,0.124295180026189,2.66300529086537
0.158498144618037,-2.51726369804329,0.124206665731127,2.66601419773843
0.158253131855334,-2.51995174196366,0.124113555108809,2.66881655693013
0.158350296830592,-2.52269484129872,0.124221347673228,2.67066073327597
0.15887789216663,-2.52562178950589,0.12402501609474,2.67326087875731
0.158882244727891,-2.52789367841686,0.1242925984972,2.67552759826213
0.159039723581063,-2.53039655441028,0.124652157948046,2.67804273810986
0.159384188733765,-2.53295489684017,0.12512979456693,2.68074242986978
0.159652583013343,-2.53529671550325,0.125142728052968,2.68373055384626
0.159786847500124,-2.53810425743213,0.125994214317295,2.68617367507672
0.160217072511115,-2.54040415999428,0.125982275557883,2.68899805480158
0.160188881715235,-2.54325511642898,0.125943973670678,2.69149808619721
0.160331468211982,-2.54650614240649,0.125947014585445,2.69431491218881
0.160473992112505,-2.54916796616006,0.12554870163036,2.69759772669051
0.160026705328554,-2.55185807410005,0.125879954044044,2.70056908070441
0.160491388780433,-2.55452978313458,0.125787290821086,2.70296528480658
0.160364360393721,-2.55684521080392,0.125870053004325,2.70576517236107
0.160520709002832,-2.55927837839157,0.12604977793187,2.70855142118018
0.160544871425433,-2.56234523201038,0.126601035636036,2.71188650721306
0.16058494158489,-2.56491752495579,0.126714657655037,2.7144229647327
0.160435844768543,-2.56727198270545,0.126457474287445,2.71714922279009
0.160428480960543,-2.56982906139637,0.126631159139609,2.7195382378953
0.160208016549497,-2.57286337312453,0.127118751319058,2.72236589078661
0.16028384191653,-2.57572975756787,0.127616504274889,2.72546985642443
0.160326512681646,-2.57820855449597,0.127465395339513,2.72822965678961
0.160027514187298,-2.58168980270066,0.127956230280869,2.73091617832306
0.160618210030584,-2.58444483519077,0.128388915240924,2.73345067661066
0.160372125302639,-2.58687674021738,0.128265804710589,2.73629351564054
0.160705368629706,-2.58990355518897,0.128668497171279,2.73942447870798
0.161137783583645,-2.59259924890796,0.128705631370459,2.74196462969739
0.161537279660287,-2.595668105312,0.128598845120683,2.74452423668673
0.162092907509879,-2.59812017952375,0.128719998664966,2.74675487172922
0.16244944730967,-2.60090410016663,0.128494616440695,2.74895389791003
0.162754002831344,-2.60355101290011,0.12856895561716,2.75145454099208
0.162815049768406,-2.60624103323396,0.128537225116853,2.75432142627875
0.163050149052036,-2.60869741225083,0.128571280820916,2.75735763668647
0.163677836256815,-2.61129222551711,0.128823148396488,2.76075271692353
0.164319554433434,-2.61378062573236,0.128759174333017,2.763518596259
0.16467683955827,-2.61645302521108,0.128655727469057,2.76630455628775
0.164897163157863,-2.61910211629229,0.128529797367164,2.76879085923831
0.165681865045486,-2.62150721135958,0.128268044642491,2.77150985276096
0.166025273852252,-2.62437202385011,0.128688641997023,2.77399578069806
0.166305073519992,-2.62675456363019,0.128512434442976,2.7765749280801
0.166934774915158,-2.62924151451117,0.12791788347516,2.77953037374277
0.166600079697312,-2.63210326953306,0.127816000273755,2.78223069801019
0.166719664960597,-2.63421863845819,0.127769892999952,2.78477492019598
0.16717067230675,-2.63683959592188,0.127956729835563,2.78765327986376
0.167430490685722,-2.64015515038393,0.12757580455524,2.79058251560165
0.167109980217828,-2.64311769089216,0.127269806655454,2.79351411510878
0.167448653384983,-2.64575340037742,0.127315904288157,2.79659994109219
0.16789311616572,-2.64810004686026,0.12738956093106,2.79921671396253
0.167731327032844,-2.65087034621835,0.1275864242997,2.80181221469445
0.167687726560933,-2.6537423248272,0.128054715365058,2.80476325536532
0.167871515347096,-2.65671259520145,0.128402527370966,2.8072286141593
0.168109258546236,-2.6595767794198,0.128915149012446,2.80980864077249
0.168198664894357,-2.66231883896978,0.128820627615274,2.81208130638153
0.168670703616288,-2.66552484179848,0.129206733961769,2.81470828465354
0.168693844600337,-2.66816031405887,0.129112315748165,2.81771908650589
0.168972116964214,-2.67081242825517,0.129099954000273,2.82024679077177
0.168796227801712,-2.67356048754435,0.12927819895297,2.82300295866168
0.169385460760181,-2.67602872516141,0.129412326659043,2.82570082957942
0.169734187789614,-2.67918003242693,0.129458396377839,2.82790371720217
0.169490053523231,-2.6818991409889,0.129490548795922,2.83051929542799
0.170380515105292,-2.68445802935893,0.129225009962936,2.83338454039924
0.170279256968451,-2.68723104586101,0.129093978590596,2.83572901088023
0.170617708086403,-2.68924534706405,0.128792804776557,2.83850421483226
0.170575558814401,-2.69189806310063,0.129016921811519,2.84119718635198
0.170502726604624,-2.69464717762595,0.129177258931168,2.84385554853044
0.170646917995175,-2.69737308147247,0.129698267221519,2.84678780524588
0.170678049043158,-2.69996393225106,0.129482261084789,2.84931217758918
0.171200489293257,-2.7024647885342,0.129837517006105,2.85211950023429
0.171766565636283,-2.70451195477354,0.130493004658964,2.85473447577166
0.1721742861128,-2.70699862428385,0.130304155966723,2.85776013291614
0.172551144771021,-2.7094659605281,0.130580035444208,2.86015199798079
0.172532324014734,-2.71192127057454,0.130678809263281,2.86335175245304
0.172306380914711,-2.71451611135533,0.130970076409395,2.86641252699924
0.172761255689429,-2.71705491143483,0.131186040799452,2.86847988180419
0.172995994510581,-2.72011804865569,0.131389568890954,2.87166987952819
0.17282684702734,-2.72264266128984,0.131932827275206,2.87399626735156
0.172526737254207,-2.72522357629009,0.131414175575921,2.87687321725446
0.172531626936601,-2.72796802798495,0.131632725775132,2.87959421516584
0.172903249368572,-2.73101166722485,0.131979968651276,2.88239473178621
0.172957984768512,-2.73358842026051,0.131995603970028,2.88543736056422
0.173115536149792,-2.73628704187497,0.131822637813323,2.88836812003308
0.172765479118757,-2.73887226131731,0.132158329745465,2.89134751113585
0.17286137077988,-2.74183635782079,0.132723464985891,2.89371121946413
0.173251311833793,-2.74446213772663,0.132918375207748,2.89626984252129
0.173473601287443,-2.74675693010628,0.133065144689783,2.89916525482367
0.173401177610618,-2.74967757553575,0.133040092388864,2.90163342441829
0.173592349915262,-2.75217763565429,0.132987699660348,2.90420179582057
0.173462586290732,-2.75506102599657,0.133106228242442,2.90694583687089
0.173563412146691,-2.75803084177355,0.133474809921643,2.90982703248481
0.174017703844652,-2.76094001284939,0.133538667375944,2.91251207116599
0.174094230204518,-2.76323760993238,0.133535507544854,2.9152825852865
0.174290961121788,-2.76635983971612,0.133530596308494,2.91798760864522
0.174391390782794,-2.76912587350188,0.133756966876892,2.92054041468801
0.174355843753543,-2.77186420702194,0.133706357265006,2.92327096577722
0.174730155925186,-2.77394203063905,0.133963066513403,2.92556224076591
0.174979842564894,-2.77713106622468,0.133835789270627,2.92828998504236
0.175007585205997,-2.77998719783595,0.133770038850131,2.93110480953007
0.174875147768254,-2.78248035208681,0.133873234810018,2.93378073761322
0.175001785959763,-2.78525796414864,0.134187575260931,2.93729652050464
0.17488682943106,-2.78804249314833,0.133860666321094,2.93967878704498
0.174864736654082,-2.79064672468715,0.133863054432958,2.94251109098616
0.175156650030013,-2.79329895138063,0.13415538175859,2.94491000058454
0.175828556935837,-2.79575781542283,0.13401768571071,2.94792299752546
0.176243831335836,-2.79796659926833,0.133784002134888,2.95071451897603
0.176695448161552,-2.80085879826705,0.133148378096744,2.95349099505659
0.176862965618997,-2.80347411948071,0.133221479297719,2.95647837287675
0.177192661349081,-2.8063236517761,0.133609117650979,2.95903917361379
0.176797561239223,-2.80881308809072,0.134068554427343,2.96169496820682
0.176696448082617,-2.81148782769687,0.134310651507894,2.96452702794099
0.17650675978834,-2.81396337028902,0.134163743162604,2.96700891240587
0.176454778564138,-2.81663795010858,0.134022287367428,2.96969878202761
0.176476398350686,-2.81925104178971,0.133897593055227,2.97234644590909
0.176684822140134,-2.82219702664687,0.134239846883328,2.97497318841837
0.176660028056804,-2.82509031285979,0.134416872142861,2.97784028429864
0.176564802779624,-2.82765103822189,0.134255276062697,2.98094146186247
0.176706331538551,-2.83070282183315,0.134808295268774,2.98336033306764
0.177089868433386,-2.83354718970589,0.134749228394258,2.98609669843999
0.177127767289135,-2.83586899046191,0.134952605883411,2.98905457113306
0.177022796139159,-2.83873377024376,0.134962614872712,2.9917367380429
0.177265960483427,-2.84165734067556,0.135321703629266,2.99490459035333
0.177232936762182,-2.84455349687216,0.135367334553248,2.99771363401238
0.177666355368507,-2.84776762611635,0.135497759659211,3.00069791845766
0.177111561943828,-2.85043053059676,0.136096280585663,3.0038606353295
0.17740567792999,-2.85294928474249,0.136465298364883,3.0068323180428
0.177745434978872,-2.85523158480951,0.136200076020419,3.00949625491867
0.178036821118471,-2.85732111023972,0.135702553606386,3.01226069499792
0.178457473664915,-2.86013473911668,0.135780210473354,3.01502845689909
0.17853198118322,-2.86307400186813,0.135710749843179,3.01798359339318
0.178638759578023,-2.86559546976266,0.136139370856844,3.02052618608307
0.178704621458798,-2.86798982587106,0.135624403895492,3.02315519722318
0.178896307611493,-2.87050649551939,0.135859976823122,3.02562659778945
0.179073773176655,-2.87277453485858,0.13559651835441,3.02764865685942
0.179349388491265,-2.87565217131715,0.135820109514104,3.030324299365
0.17950439595089,-2.87790181723318,0.135690756536774,3.03291242542831
0.179918683973362,-2.88048868465968,0.13568808790373,3.03567045625897
0.179804706997704,-2.88312991785263,0.135838306149869,3.03812898307228
0.179878765346513,-2.88536110322497,0.135618255739997,3.04058569296367
0.18033660476342,-2.88830633725465,0.136149776011841,3.04368429675952
0.18033563448474,-2.89106664611543,0.136610295791997,3.04646264141537
0.180397919590679,-2.89380101188105,0.136563805671266,3.04926413645496
0.180462163039067,-2.89615236521179,0.136671618669329,3.05192699975933
0.180501928790175,-2.89881567989386,0.13679702222343,3.05465723431839
0.180949985839697,-2.90118037583232,0.137379902668594,3.05740745974362
0.180753364324353,-2.90356056670501,0.137264158270261,3.06022850299936
0.180705419015079,-2.90636460545643,0.137470655953907,3.06298559021316
0.180359289368773,-2.90922686156465,0.137471277506274,3.06561175150583
0.180737289244937,-2.91171710165981,0.137378136448022,3.06890644090351
0.181216367515572,-2.91467313185843,0.138059197695984,3.07155549294533
0.181550321096135,-2.91764818775609,0.138099272085115,3.07421222999014
0.181659490352999,-2.92051349903986,0.137687999602012,3.07705754487685
0.181504465221107,-2.92330684963751,0.137631878890959,3.07999492141201
0.181787050672513,-2.92621812579349,0.13798776279891,3.08227121153703
0.182091252360276,-2.92889066633741,0.137579227556052,3.08472817592584
0.182353545345937,-2.93207594803734,0.137488197785147,3.08764760058179
0.182581835531526,-2.93474763284043,0.137758851355552,3.0904297518559
0.182599650472807,-2.93788062515338,0.138000421922256,3.09277424950591
0.182508898246969,-2.94077484507398,0.138448773487079,3.09496067048995
0.182539693232892,-2.94335109958343,0.138010716285615,3.09787125043553
0.182549126508183,-2.94643983513682,0.138173055416454,3.1007256951971
0.182284655905735,-2.9493631178062,0.137957001223792,3.10379397763609
0.182554370647713,-2.95212277857335,0.137826498227405,3.10647139624349
0.182396560321602,-2.95437783813646,0.137757161744793,3.10919615778108
0.182495361936294,-2.95724741771465,0.137822433310624,3.11213797935509
0.182888339879743,-2.96002887417859,0.137976464613636,3.11494395271358
0.1827617395879,-2.96241957884451,0.137877227500365,3.11737368669724
0.182810779980747,-2.96573914366301,0.138290925002768,3.11981915269869
0.18321684346534,-2.96864351654528,0.138403977223594,3.12301510442182
0.182990010875572,-2.97112897844624,0.138279108940386,3.12546507971251
0.182847860101033,-2.9743578710111,0.138812732425404,3.12823167131287
0.183325087282352,-2.97679923586321,0.139290538080494,3.13088438239807
0.183015603149794,-2.97987325464189,0.138882005848489,3.13371319176458
0.183290925834985,-2.98273430866672,0.138516899370488,3.13685623789795
0.183563421987052,-2.98557624230472,0.137981934295517,3.13921468843198
0.183961292474028,-2.98830529287953,0.137612311091309,3.14180083182727
0.183420272737952,-2.99108548663786,0.137707225816243,3.14475072223718
0.1835576062852,-2.99394911153113,0.137883473937169,3.14762309405699
0.183488107126887,-2.99680375332997,0.13815751124728,3.15008227564675
0.183100006687371,-3.0001709822847,0.138190274584329,3.15244375789054
0.183267750435041,-3.002597961163,0.138401734713157,3.15572378358163
0.183682969188945,-3.00553047565486,0.138602700853427,3.15845050249899
0.183827617535325,-3.0076780945246,0.138866874384149,3.16102315763536
0.184037454974374,-3.01015416292233,0.139047706883808,3.16402879758471
0.184381131851212,-3.01249785520644,0.139296144193476,3.16699274657255
0.184899101257161,-3.01554263687014,0.139223662519322,3.16971319325031
0.185078955321554,-3.01817275848063,0.139440249598347,3.17258580861114
0.185255556235327,-3.02056572799114,0.139387628775417,3.17520962663048
0.185695522010197,-3.02350663900022,0.139489478694651,3.17796212381475
0.185855356081564,-3.02631873303349,0.139705901359546,3.18088086827353
0.185879112505408,-3.02874756682653,0.139835308404469,3.1832633654545
0.185873051707399,-3.03107595215812,0.140153963821243,3.18628476468013
0.186624819209992,-3.03370864411009,0.140677432757998,3.18905567892951
0.186097678593937,-3.03626192010487,0.14030304965149,3.19186491589711
0.186617960146965,-3.03816711998181,0.140129988821483,3.19450429101353
0.186751242801427,-3.04116440202786,0.140398572112428,3.19727493320079
0.18688122070021,-3.04379269660436,0.140265760122551,3.19978259518088
0.186518839994942,-3.0466498081996,0.139948078456902,3.20299125717831
0.18692196113755,-3.04941229441737,0.140270721663898,3.20524530646216
0.186814762655094,-3.05232831624865,0.140242602374269,3.20753649288266
0.186833930332382,-3.05471980419999,0.140068369858013,3.21033612719668
0.187225272938311,-3.05721107177143,0.139947464412862,3.21310381093829
0.187314144176165,-3.06031385186124,0.139660541581168,3.21560496199226
0.187548445543218,-3.06289797819427,0.139904258087197,3.21831581505401
0.187518076557643,-3.06569338444747,0.139683741768596,3.2207798323002
0.187363160580934,-3.06810199321123,0.139705685475556,3.22383861533648
0.187715797645997,-3.07109165494132,0.139544855570597,3.22650220799821
0.187992092256921,-3.07403145426396,0.13946411209261,3.22953826158674
0.188532516827073,-3.07728963502519,0.139276202027104,3.23211624087182
0.188381671139061,-3.08008540745721,0.139411211681341,3.2348826922204
0.187930715987761,-3.08309030066,0.139643666595122,3.23780077269572
0.188084786258484,-3.08567311595435,0.139430663722977,3.24027534163101
0.188446060509385,-3.08793119160214,0.139640596584043,3.2434758121133
0.188620655848099,-3.09082749119618,0.139507402286057,3.24607720587373
0.18868380146868,-3.09369734294671,0.139675764732676,3.24870697995412
0.188952617087712,-3.09667331101641,0.140176543492082,3.25212635554834
0.189341468088009,-3.09922494620884,0.140400606331573,3.2545269424917
0.190053865945294,-3.10217047648533,0.140477715539853,3.25738229880338
0.190089514518769,-3.10500028985843,0.140578240851471,3.26010292293095
0.190357176528256,-3.10774274422155,0.140284789473494,3.26300335298853
0.190255009759802,-3.11024368245549,0.140376281467048,3.26580756599304
0.190377934656721,-3.11289723938403,0.140710717330122,3.26861575793519
0.190851604808245,-3.11590119496948,0.140506092968296,3.27122206984765
0.190809434024057,-3.11884757397743,0.14076037300267,3.27422280157532
0.190876114094002,-3.12155938283084,0.140689839950206,3.27646133061757
0.191177720232896,-3.12445037383709,0.140912336099404,3.27909859401633
0.191259697542174,-3.12730862273974,0.141190866381782,3.28176354949696
0.191127025597271,-3.13001151758556,0.141390794388947,3.28452178645767
0.191238966075331,-3.1324535640245,0.141252774988535,3.28708102142833
0.19115021553441,-3.1349629275157,0.141338052201586,3.29016263808642
0.1909385343502,-3.13771981886824,0.141469270176952,3.29290632091615
0.190988295122834,-3.14027600339621,0.141755415465683,3.29558144109736
0.19080769140738,-3.14299927236391,0.141585365461103,3.29833379745772
0.190570530488972,-3.14552949362835,0.141907467282127,3.30145836623168
0.191075093549438,-3.14822141010695,0.142206140556258,3.30422155561742
0.191622372491559,-3.15050759406469,0.142254953579633,3.30691699340578
0.191367673120889,-3.15323688000645,0.142802352630518,3.30986082375888
0.191551977809548,-3.15580246954456,0.14336927674627,3.31261840241551
0.191412885511815,-3.15875459820646,0.144024542272635,3.31548794046585
0.191747483756313,-3.1619417063992,0.144657529418645,3.3183465774977
0.19172023046412,-3.16471897208206,0.144684478207411,3.32136295098048
0.192277134865964,-3.167374765628,0.145333818139787,3.32384414594949
0.192270957425831,-3.16985827020766,0.145365281107581,3.32659990755178
0.192345081915112,-3.17229533788007,0.145575481566253,3.32909838415642
0.19273240837849,-3.17520255412955,0.145701093954739,3.33225486414567
0.192894312770619,-3.17849007823485,0.145673735177587,3.3350442872055
0.192977695491404,-3.18151077426414,0.145950330760076,3.33768656991527
0.193088903397618,-3.18415240412221,0.146066438787703,3.34045445168151
0.193349947120227,-3.18658290229302,0.146037754065885,3.34355975807573
0.194018961107758,-3.18910137007046,0.146250955268027,3.34664940409021
0.194192277202133,-3.19175587156659,0.146368917588767,3.34929899852198
0.194345724824039,-3.1945607482926,0.146037665947978,3.35181002631756
0.194505149919872,-3.19751442717405,0.146693073889876,3.35415418402005
0.194530799075999,-3.19983048203574,0.146935590490946,3.35703961846312
0.194562146302013,-3.20256246107697,0.147133376329163,3.35944556638688
0.194632316999083,-3.20546178375496,0.148022466497768,3.36239118443466
0.195371868674193,-3.20815165959354,0.148030909983115,3.36508504461913
0.195075112654583,-3.21096548596737,0.148621475402683,3.36768518857941
0.195503162201821,-3.2137132823779,0.148913724704669,3.37071398841431
0.19616330799625,-3.21664465952183,0.149138557123685,3.37289724289937
0.196160949576087,-3.21938274358483,0.148911792713648,3.3755388703339
0.196260656565957,-3.22199728861634,0.149031339647166,3.37840769695234
0.19611836894686,-3.22461150440874,0.14879032943498,3.38125847438709
0.196385016470949,-3.22698098444732,0.148374156406277,3.38384681240156
0.196597813501646,-3.22938909514742,0.148539797552651,3.38676423404798
0.196754003055349,-3.2322322528695,0.14857692338314,3.3898793376011
0.196938818634733,-3.23482336298992,0.148289957195749,3.3924144950756
0.196874213926936,-3.23777027005367,0.147916167611438,3.39478317786774
0.197103891869116,-3.24002187321395,0.148438948713719,3.39757426565511
0.19709814234796,-3.2427906071366,0.148771288465017,3.40031819027733
0.196963478937088,-3.24546471375009,0.148895379349126,3.40332562466432
0.197189067819042,-3.24842421127177,0.148985190580979,3.40590696216782
0.197425534377184,-3.25103679367732,0.148710170033497,3.40868365564113
0.197330021841354,-3.25405014663769,0.148806197774396,3.41167947583911
0.197674643268606,-3.25728273269032,0.149003482648995,3.41456694531659
0.197528472917296,-3.26009230248694,0.148939874473511,3.41695741488216
0.197359650858031,-3.26276734338883,0.148440263022328,3.4193815113238
0.197205983243752,-3.26541424414022,0.148437396304566,3.42221773492008
0.197376339878297,-3.26834631555391,0.148560642894678,3.42460014089956
0.197134881239838,-3.27070772500764,0.148590167108274,3.42755070352364
0.197821413325937,-3.2735539680196,0.147973625081823,3.42985724305022
0.198016776415306,-3.27631490601707,0.148074453888228,3.43260517760022
0.198584640405898,-3.279047784091,0.148197961645461,3.43545243313564
0.198468550669383,-3.28223161715097,0.148089841309111,3.43809920273901
0.199074049645449,-3.28490543864227,0.148207656121445,3.44138817029568
0.19929222348223,-3.28768211264169,0.148183378995785,3.44396465243465
0.199359625061664,-3.29091058688121,0.147972493630724,3.44656262186791
0.19943123493803,-3.29371010410612,0.148421349635797,3.44957960033757
0.199542350996242,-3.29646378785816,0.148850429117738,3.45254123231126
0.199923205086756,-3.29940215650384,0.148687971161027,3.45532644377108
0.200049240721398,-3.30284418924945,0.148535475526446,3.45802990385831
0.200110800176931,-3.3056351706722,0.148030639490656,3.46091911745924
0.199928498473213,-3.30838703784132,0.148455569938581,3.46340604853236
0.199999706611573,-3.3108676340175,0.1485387031489,3.46648948364116
0.200087927891818,-3.31318250767611,0.148581063661615,3.46889594759412
0.200171580007779,-3.31559945435059,0.148775509958024,3.47183281715036
0.200545339759185,-3.31808933490516,0.149150838053643,3.47430840295588
0.200564045190728,-3.32069747112823,0.149108043239435,3.47680276406461
0.200472436077702,-3.32333273610453,0.14884366900453,3.47912064408641
0.200760509659588,-3.32616841234111,0.149129837451019,3.48184222069148
0.200810090893126,-3.32919212513854,0.149449666135545,3.48485846178875
0.201016245569281,-3.33221320211686,0.149495081892151,3.48753020688268
0.201171202472561,-3.33494073635255,0.149651271346455,3.48993298734213
0.20080645548754,-3.33738663056255,0.149061683295183,3.49252486240617
0.201023374833216,-3.34023372950955,0.149359087489759,3.4944373973383
0.20115842000187,-3.34270182329912,0.149239548418154,3.49704732479513
0.201202589092966,-3.34547662207255,0.148599555183905,3.49970404435365
0.201040919964191,-3.34831599943935,0.148582234853854,3.50243125306004
0.20116498541839,-3.35063564288341,0.148411309452506,3.50534061501401
0.200894731407469,-3.35362735622555,0.148245317984053,3.50765240751132
0.200928005729231,-3.35647451724247,0.148445886326497,3.51028243211165
0.200972288405249,-3.35910291724619,0.148429259750282,3.51288748548053
0.201016568538942,-3.36169925889263,0.148462808184564,3.51568366510697
0.201385937745768,-3.36446115888663,0.14870922234324,3.51883546276487
0.202046026926045,-3.36727366453461,0.14873597356197,3.52273965420807
0.20236644926316,-3.36997829160558,0.148795713459806,3.52506255835933
0.202934617863244,-3.37277741232519,0.148400824142693,3.52780439459485
0.203011793020562,-3.37565987102337,0.148282818255896,3.52995564448657
0.203837157619254,-3.37793781430819,0.148294411334858,3.53292152820131
0.203891692265029,-3.38111799182749,0.14834096262147,3.53561490641185
0.203462578974071,-3.38413857807243,0.148285653685048,3.53823778618154
0.203921512186857,-3.38720791602594,0.147913610343506,3.54091172938839
0.204121389780079,-3.39004644226556,0.147656086842985,3.54365154872798
0.203707167931051,-3.39280015681849,0.147938641897685,3.54673756431843
0.203889346507975,-3.39557285252566,0.148411851797732,3.54958202723194
0.204237510342926,-3.3985369344867,0.148334137116337,3.55227046573638
0.204219069745257,-3.40141934182653,0.147933656136981,3.55528968788058
0.203744375864825,-3.40387598480312,0.148159968583374,3.55817828777159
0.203617083209527,-3.4064990839859,0.148391927515315,3.56080804086866
0.203621830246144,-3.40899076227833,0.148403122093737,3.56328039762155
0.203810342563514,-3.41169528009278,0.148448529110344,3.5656732275469
0.203467557708154,-3.41434649065493,0.148627916079001,3.56850313862814
0.203891440372157,-3.41714410076201,0.148458433651401,3.57171050716763
0.203689863736866,-3.41957583302864,0.148334043619186,3.57465971994635
0.203671961510111,-3.42223783112614,0.148252454377996,3.57707609644878
0.203712661869915,-3.42503714641089,0.148664983550374,3.57985982959999
0.203757969480613,-3.42763695708649,0.148711360536257,3.58251391697749
0.203727304374,-3.43040528495048,0.148816083624903,3.58563076718291
0.203962656294269,-3.43380633412572,0.148916904209162,3.58820157202082
0.204465421151843,-3.43633140253119,0.149399815766099,3.59108259879001
0.204229686781454,-3.43932633816337,0.149614959770209,3.59358848260131
0.203796759754948,-3.44232301440276,0.149007569656905,3.59648108336909
0.203955664532053,-3.44496182523892,0.149110031180256,3.59922337878901
0.203735584791266,-3.44728840214216,0.149133741874249,3.60182509739164
0.20386186540525,-3.45008470493872,0.149405893833853,3.60472216792197
0.204170997762915,-3.45283020590075,0.149343438017314,3.60774627745074
0.203484907774767,-3.45560289407323,0.14951114428741,3.61035496997259
0.20351218327134,-3.45840855332487,0.149961928942826,3.61312784852874
0.204040508907561,-3.46117208922533,0.149921849782929,3.61585835986747
0.204305563391947,-3.46368186887733,0.150238622421261,3.61880699149227
0.204311870144925,-3.46634419013374,0.150222046771151,3.62120047941582
0.205068113546425,-3.46936476951634,0.150597561462339,3.62372629349834
0.205300944511909,-3.47241921441778,0.150945922732848,3.62642502066443
0.205717410083947,-3.47468670271133,0.151432202904262,3.62904551682868
0.205912796805459,-3.47741463918787,0.151434642292097,3.63155908197875


==> fig-mb.csv <==
t,real_rho_11,imag_rho_11,real_rho_12,imag_rho_12,real_rho_21,imag_rho_21,real_rho_22,imag_rho_22
0,0.731058578630005,0,0,0,0,0,0.268941421369995,0
5.57811195594779e-06,0.731058578630005,0,0,0.00515509428157227,0,-0.00515509428157227,0.268941421369995,0
1.11562239118956e-05,0.730886057463233,0,-4.31335395691145e-05,0.0103101885631445,-4.31335395691145e-05,-0.0103101885631445,0.269113942536767,0
1.67343358678434e-05,0.730598715828928,0,-0.000115022772184305,0.0154531078347744,-0.000115022772184305,-0.0154531078347744,0.269401284171072,0
2.23124478237911e-05,0.730197201940548,0,-0.000215537530172569,0.0205860838288125,-0.000215537530172569,-0.0205860838288125,0.269802798059452,0
2.78905597797389e-05,0.729681605952598,0,-0.000344662057587007,0.025706435965763,-0.000344662057587007,-0.025706435965763,0.270318394047402,0
3.34686717356867e-05,0.729052293664226,0,-0.000502307043592599,0.030811890231174,-0.000502307043592599,-0.030811890231174,0.270947706335774,0
3.90467836916345e-05,0.728309728896777,0,-0.000688383988784282,0.0358993106446248,-0.000688383988784282,-0.0358993106446248,0.271690271103223,0
4.46248956475823e-05,0.727454597274518,0,-0.000902781548499102,0.0409650644421488,-0.000902781548499102,-0.0409650644421488,0.272545402725482,0
5.02030076035301e-05,0.726487694129854,0,-0.00114536757731473,0.0460058195676802,-0.00114536757731473,-0.0460058195676802,0.273512305870146,0
5.57811195594779e-05,0.725409774417401,0,-0.00141599403545844,0.0510189813601308,-0.00141599403545844,-0.0510189813601308,0.274590225582599,0
6.13592315154257e-05,0.724221519809509,0,-0.0017145014814373,0.056002424975976,-0.0017145014814373,-0.056002424975976,0.275778480190491,0
6.69373434713734e-05,0.722923663274533,0,-0.00204071930958377,0.0609538456410153,-0.00204071930958377,-0.0609538456410153,0.277076336725467,0
7.25154554273212e-05,0.721517143379528,0,-0.00239446204595155,0.0658703693204834,-0.00239446204595155,-0.0658703693204834,0.278482856620472,0
7.8093567383269e-05,0.72000312263074,0,-0.00277552569232139,0.0707487644131214,-0.00277552569232139,-0.0707487644131214,0.27999687736926,0
8.36716793392168e-05,0.718382842086738,0,-0.0031836877189896,0.0755860028466081,-0.0031836877189896,-0.0755860028466081,0.281617157913262,0
8.92497912951646e-05,0.716657457639674,0,-0.00361871057708517,0.0803796118644016,-0.00361871057708517,-0.0803796118644016,0.283342542360326,0
9.48279032511124e-05,0.714828029316934,0,-0.0040803452908587,0.0851275016132533,-0.0040803452908587,-0.0851275016132533,0.285171970683066,0
0.00010040601520706,0.712895680633103,0,-0.00456833189434073,0.0898274763840821,-0.00456833189434073,-0.0898274763840821,0.287104319366897,0
0.000105984127163008,0.710861766647797,0,-0.00508239674243239,0.0944769229961694,-0.00508239674243239,-0.0944769229961694,0.289138233352203,0
0.000111562239118956,0.708727873716308,0,-0.00562224972480687,0.0990729637920811,-0.00562224972480687,-0.0990729637920811,0.291272126283692,0
0.000117140351074904,0.706495642978227,0,-0.00618758429719446,0.103612895394565,-0.00618758429719446,-0.103612895394565,0.293504357021773,0
0.000122718463030851,0.704166593014422,0,-0.00677808034142629,0.10809447222885,-0.00677808034142629,-0.10809447222885,0.295833406985578,0
0.000128296574986799,0.701742124118986,0,-0.00739340714906907,0.112515773650226,-0.00739340714906907,-0.112515773650226,0.298257875881014,0
0.000133874686942747,0.699223704315277,0,-0.00803322389554258,0.116874812826742,-0.00803322389554258,-0.116874812826742,0.300776295684723,0
0.000139452798898695,0.696613049122482,0,-0.00869717757985555,0.121169284421766,-0.00869717757985555,-0.121169284421766,0.303386950877518,0
0.000145030910854642,0.69391210785442,0,-0.00938490086682396,0.125396687690468,-0.00938490086682396,-0.125396687690468,0.30608789214558,0
0.00015060902281059,0.691122863234749,0,-0.0100960122129272,0.129554682581318,-0.0100960122129272,-0.129554682581318,0.308877136765251,0
0.000156187134766538,0.688247143303505,0,-0.0108301182974138,0.133641319704018,-0.0108301182974138,-0.133641319704018,0.311752856696495,0
0.000161765246722486,0.685286637021511,0,-0.0115868165496855,0.137654930414415,-0.0115868165496855,-0.137654930414415,0.314713362978489,0
0.000167343358678434,0.682243100637263,0,-0.0123656956188106,0.14159380685276,-0.0123656956188106,-0.14159380685276,0.317756899362737,0
0.000172921470634381,0.679118546190135,0,-0.0131663337741908,0.145455997444871,-0.0131663337741908,-0.145455997444871,0.320881453809865,0
0.000178499582590329,0.675915217338242,0,-0.0139882972440964,0.149239410293842,-0.0139882972440964,-0.149239410293842,0.324084782661758,0
0.000184077694546277,0.672635370998424,0,-0.0148311404368992,0.152942105113759,-0.0148311404368992,-0.152942105113759,0.327364629001576,0
0.000189655806502225,0.66928108171368,0,-0.0156944080392063,0.156562478548712,-0.0156944080392063,-0.156562478548712,0.33071891828632,0
0.000195233918458173,0.665854266300964,0,-0.0165776371643639,0.160099170478328,-0.0165776371643639,-0.160099170478328,0.334145733699036,0
0.00020081203041412,0.662356905285314,0,-0.017480357799446,0.163550801629106,-0.017480357799446,-0.163550801629106,0.337643094714686,0
0.000206390142370068,0.658791237105653,0,-0.0184020915745182,0.166915809739434,-0.0184020915745182,-0.166915809739434,0.341208762894347,0
0.000211968254326016,0.655159725579701,0,-0.0193423505140245,0.170192537825049,-0.0193423505140245,-0.170192537825049,0.344840274420299,0
0.000217546366281964,0.651464828674377,0,-0.020300637340526,0.173379472238861,-0.020300637340526,-0.173379472238861,0.348535171325623,0
0.000223124478237911,0.647708798486587,0,-0.0212764472863681,0.176475389165329,-0.0212764472863681,-0.176475389165329,0.352291201513413,0
0.000228702590193859,0.643893713240679,0,-0.0222692699061569,0.179479273871055,-0.0222692699061569,-0.179479273871055,0.356106286759321,0
0.000234280702149807,0.640021709141538,0,-0.0232785894896647,0.182390107768192,-0.0232785894896647,-0.182390107768192,0.359978290858462,0
0.000239858814105755,0.636095177374612,0,-0.0243038841392064,0.185206740340176,-0.0243038841392064,-0.185206740340176,0.363904822625388,0
0.000245436926061703,0.632116724895019,0,-0.0253446248737585,0.187927964675252,-0.0253446248737585,-0.187927964675252,0.367883275104981,0
0.00025101503801765,0.628088934901611,0,-0.026400275998275,0.1905527082512,-0.026400275998275,-0.1905527082512,0.371911065098389,0
0.000256593149973598,0.624014165415846,0,-0.0274702966533054,0.193080144830723,-0.0274702966533054,-0.193080144830723,0.375985834584154,0
0.000262171261929546,0.61989458723676,0,-0.0285541423175261,0.195509624860491,-0.0285541423175261,-0.195509624860491,0.38010541276324,0
0.000267749373885494,0.615732422018964,0,-0.0296512651773465,0.197840506474415,-0.0296512651773465,-0.197840506474415,0.384267577981036,0
0.000273327485841442,0.611530139342834,0,-0.0307611134674305,0.20007205947395,-0.0307611134674305,-0.20007205947395,0.388469860657166,0
0.000278905597797389,0.607290412279512,0,-0.0318831308797786,0.20220352954752,-0.0318831308797786,-0.20220352954752,0.392709587720488,0
0.000284483709753337,0.603015873723396,0,-0.0330167569807639,0.204234286558962,-0.0330167569807639,-0.204234286558962,0.396984126276604,0
0.000290061821709285,0.59870891634047,0,-0.0341614285127755,0.206163905220252,-0.0341614285127755,-0.206163905220252,0.40129108365953,0
0.000295639933665233,0.594371735260535,0,-0.0353165806047319,0.20799210554617,-0.0353165806047319,-0.20799210554617,0.405628264739465,0
0.00030121804562118,0.590006568560603,0,-0.0364816470906242,0.20971862361702,-0.0364816470906242,-0.20971862361702,0.409993431439397,0
0.000306796157577128,0.585615891893501,0,-0.0376560600767027,0.21134314456074,-0.0376560600767027,-0.21134314456074,0.414384108106499,0
0.000312374269533076,0.581202370127119,0,-0.038839249614953,0.212865356409534,-0.038839249614953,-0.212865356409534,0.418797629872881,0
0.000317952381489024,0.576768613316874,0,-0.0400306441504441,0.214285059735454,-0.0400306441504441,-0.214285059735454,0.423231386683126,0
0.000323530493444972,0.572316980553619,0,-0.0412296715845098,0.215602220018165,-0.0412296715845098,-0.215602220018165,0.427683019446381,0
0.000329108605400919,0.567849626284407,0,-0.042435760207576,0.216816917413309,-0.042435760207576,-0.216816917413309,0.432150373715593,0
0.000334686717356867,0.563368739725357,0,-0.0436483389602747,0.21792925379403,-0.0436483389602747,-0.21792925379403,0.436631260274643,0
0.000340264829312815,0.558876734767962,0,-0.0448668371960135,0.218939312044931,-0.0448668371960135,-0.218939312044931,0.441123265232038,0
0.000345842941268763,0.554376198874371,0,-0.0460906845829699,0.219847200282899,-0.0460906845829699,-0.219847200282899,0.445623801125629,0
0.000351421053224711,0.549869652111094,0,-0.0473193115655626,0.22065312619748,-0.0473193115655626,-0.22065312619748,0.450130347888906,0
0.000356999165180658,0.545359357165205,0,-0.0485521501972223,0.221357423780906,-0.0485521501972223,-0.221357423780906,0.454640642834795,0
0.000362577277136606,0.540847368268661,0,-0.0497886348088172,0.22196051184139,-0.0497886348088172,-0.22196051184139,0.459152631731339,0
0.000368155389092554,0.536335766400641,0,-0.0510282022075075,0.222462834211137,-0.0510282022075075,-0.222462834211137,0.463664233599359,0
0.000373733501048502,0.531826842435956,0,-0.0522702916070227,0.222864842867169,-0.0522702916070227,-0.222864842867169,0.468173157564044,0
0.000379311613004449,0.52732304437686,0,-0.0535143447257567,0.223167033142396,-0.0535143447257567,-0.223167033142396,0.47267695562314,0
0.000384889724960397,0.522826742507869,0,-0.0547598062478856,0.223369985878814,-0.0547598062478856,-0.223369985878814,0.477173257492131,0
0.000390467836916345,0.518340047573075,0,-0.0560061244340498,0.223474371046231,-0.0560061244340498,-0.223474371046231,0.481659952426925,0
0.000396045948872293,0.513864861351495,0,-0.0572527515390496,0.223480914509456,-0.0572527515390496,-0.223480914509456,0.486135138648505,0
0.000401624060828241,0.509403104847092,0,-0.0584991439452945,0.223390368481778,-0.0584991439452945,-0.223390368481778,0.490596895152908,0
0.000407202172784188,0.504956892898872,0,-0.059744762235939,0.223203516108541,-0.059744762235939,-0.223203516108541,0.495043107101128,0
0.000412780284740136,0.500528480733316,0,-0.0609890714595344,0.222921198258166,-0.0609890714595344,-0.222921198258166,0.499471519266684,0
0.000418358396696084,0.496120037933275,0,-0.0622315415783511,0.2225443264689,-0.0622315415783511,-0.2225443264689,0.503879962066725,0
0.000423936508652032,0.491733476484301,0,-0.0634716478665151,0.222073865895838,-0.0634716478665151,-0.222073865895838,0.508266523515699,0
0.00042951462060798,0.487370502118161,0,-0.0647088710918011,0.221510809866038,-0.0647088710918011,-0.221510809866038,0.512629497881839,0
0.000435092732563927,0.483032833031933,0,-0.0659426975823072,0.220856177756046,-0.0659426975823072,-0.220856177756046,0.516967166968067,0
0.000440670844519875,0.478722364440407,0,-0.0671726194200485,0.220111038753467,-0.0671726194200485,-0.220111038753467,0.521277635559593,0
0.000446248956475823,0.474441115336919,0,-0.0683981348452409,0.219276530814409,-0.0683981348452409,-0.219276530814409,0.525558884663081,0
0.000451827068431771,0.470191013597786,0,-0.0696187486816073,0.218353847315154,-0.0696187486816073,-0.218353847315154,0.529808986402214,0
0.000457405180387718,0.465973735317223,0,-0.0708339725332027,0.217344201701539,-0.0708339725332027,-0.217344201701539,0.534026264682777,0
0.000462983292343666,0.461790756107233,0,-0.0720433247466316,0.216248809362616,-0.0720433247466316,-0.216248809362616,0.538209243892767,0
0.000468561404299614,0.45764355823395,0,-0.0732463304113649,0.215068910168064,-0.0732463304113649,-0.215068910168064,0.54235644176605,0
0.000474139516255562,0.453533783855275,0,-0.074442521653665,0.213805809186338,-0.074442521653665,-0.213805809186338,0.546466216144725,0
0.00047971762821151,0.449463182780093,0,-0.075631438156093,0.212460888406821,-0.075631438156093,-0.212460888406821,0.550536817219907,0
0.000485295740167457,0.445433410657232,0,-0.0768126275518829,0.211035569958704,-0.0768126275518829,-0.211035569958704,0.554566589342768,0
0.000490873852123405,0.441445880732491,0,-0.0779856454335297,0.209531264773515,-0.0779856454335297,-0.209531264773515,0.558554119267509,0
0.000496451964079353,0.437501814367266,0,-0.0791500551133122,0.207949361290248,-0.0791500551133122,-0.207949361290248,0.562498185632734,0
0.000502030076035301,0.433602434827106,0,-0.0803054275593929,0.206291269933018,-0.0803054275593929,-0.206291269933018,0.566397565172894,0
0.000507608187991249,0.429749108206594,0,-0.0814513417721309,0.204558478626797,-0.0814513417721309,-0.204558478626797,0.570250891793406,0
0.000513186299947196,0.425943292877502,0,-0.0825873853968823,0.202752557898738,-0.0825873853968823,-0.202752557898738,0.574056707122498,0
0.000518764411903144,0.422186352343124,0,-0.0837131550818179,0.200875103475548,-0.0837131550818179,-0.200875103475548,0.577813647656876,0
0.000524342523859092,0.418479420272453,0,-0.0848282563131181,0.198927671197897,-0.0848282563131181,-0.198927671197897,0.581520579727547,0
0.00052992063581504,0.414823449577503,0,-0.0859323029930991,0.196911772046992,-0.0859323029930991,-0.196911772046992,0.585176550422497,0
0.000535498747770987,0.411219391431066,0,-0.0870249173158251,0.194828935892107,-0.0870249173158251,-0.194828935892107,0.588780608568934,0
0.000541076859726935,0.407668323132302,0,-0.0881057302099846,0.192680779715192,-0.0881057302099846,-0.192680779715192,0.592331676867698,0
0.000546654971682883,0.404171399834348,0,-0.0891743820255034,0.190469006719952,-0.0891743820255034,-0.190469006719952,0.595828600165652,0
0.000552233083638831,0.400729683286721,0,-0.090230522851375,0.18819533105336,-0.090230522851375,-0.18819533105336,0.599270316713279,0
0.000557811195594779,0.397344020735705,0,-0.0912738121938544,0.18586140112414,-0.0912738121938544,-0.18586140112414,0.602655979264295,0
0.000563389307550726,0.394015091980814,0,-0.0923039183926335,0.183468800418176,-0.0923039183926335,-0.183468800418176,0.605984908019186,0
0.000568967419506674,0.390743572530939,0,-0.0933205184410871,0.181019127909692,-0.0933205184410871,-0.181019127909692,0.609256427469061,0
0.000574545531462622,0.387530247903864,0,-0.0943232984819382,0.178514076988725,-0.0943232984819382,-0.178514076988725,0.612469752096136,0
0.00058012364341857,0.384375968124658,0,-0.0953119545506041,0.175955429214829,-0.0953119545506041,-0.175955429214829,0.615624031875342,0
0.000585701755374517,0.381281493236266,0,-0.0962861928516327,0.173344963821576,-0.0962861928516327,-0.173344963821576,0.618718506763734,0
0.000591279867330465,0.3782473864061,0,-0.097245729297518,0.170684371487932,-0.097245729297518,-0.170684371487932,0.6217526135939,0
0.000596857979286413,0.375274058464324,0,-0.0981902887841529,0.167975260391334,-0.0981902887841529,-0.167975260391334,0.624725941535676,0
0.000602436091242361,0.372361914425037,0,-0.0991196049619914,0.165219250760391,-0.0991196049619914,-0.165219250760391,0.627638085574963,0
0.000608014203198309,0.369511453937512,0,-0.100033420772676,0.162418062596173,-0.100033420772676,-0.162418062596173,0.630488546062488,0
0.000613592315154256,0.366723228949919,0,-0.100931489234362,0.159573504707921,-0.100931489234362,-0.159573504707921,0.633276771050081,0
0.000619170427110204,0.363997706546466,0,-0.101813573677153,0.156687371548828,-0.101813573677153,-0.156687371548828,0.636002293453534,0
0.000624748539066152,0.361335176371511,0,-0.102679447160997,0.153761349369075,-0.102679447160997,-0.153761349369075,0.638664823628489,0
0.0006303266510221,0.358735792235142,0,-0.10352889163203,0.150797026942985,-0.10352889163203,-0.150797026942985,0.641264207764858,0
0.000635904762978048,0.356199701524213,0,-0.104361697651817,0.147796001847008,-0.104361697651817,-0.147796001847008,0.643800298475787,0
0.000641482874933995,0.353727131729607,0,-0.105177664964943,0.144759975177015,-0.105177664964943,-0.144759975177015,0.646272868270393,0
0.000647060986889943,0.351318351577131,0,-0.105976603313763,0.141690736495193,-0.105976603313763,-0.141690736495193,0.648681648422869,0
0.000652639098845891,0.348973551452976,0,-0.10675833263476,0.138590050411529,-0.10675833263476,-0.138590050411529,0.651026448547024,0
0.000658217210801839,0.346692765051223,0,-0.107522682374408,0.135459556912011,-0.107522682374408,-0.135459556912011,0.653307234948777,0
0.000663795322757787,0.344475907714116,0,-0.108269490547965,0.132300786191262,-0.108269490547965,-0.132300786191262,0.655524092285884,0
0.000669373434713734,0.342322888532845,0,-0.108998603434544,0.129115274366831,-0.108998603434544,-0.129115274366831,0.657677111467155,0
0.000674951546669682,0.340233683061333,0,-0.109709876167359,0.125904663518801,-0.109709876167359,-0.125904663518801,0.659766316938667,0
0.00068052965862563,0.338208298128987,0,-0.110403173567379,0.122670683160329,-0.110403173567379,-0.122670683160329,0.661791701871013,0
0.000686107770581578,0.336246669848318,0,-0.111078370303781,0.119415028824103,-0.111078370303781,-0.119415028824103,0.663753330151682,0
0.000691685882537526,0.334348599211439,0,-0.111735350126649,0.116139258211397,-0.111735350126649,-0.116139258211397,0.665651400788561,0
0.000697263994493473,0.332513786912082,0,-0.112374004849305,0.112844809564515,-0.112374004849305,-0.112844809564515,0.667486213087918,0
0.000702842106449421,0.330741928185026,0,-0.112994234017275,0.109533124675003,-0.112994234017275,-0.109533124675003,0.669258071814974,0
0.000708420218405369,0.32903277198123,0,-0.113595945514354,0.106205752706927,-0.113595945514354,-0.106205752706927,0.67096722801877,0
0.000713998330361317,0.327386089596773,0,-0.114179056406524,0.102864328778753,-0.114179056406524,-0.102864328778753,0.672613910403227,0
0.000719576442317264,0.325801590019726,0,-0.114743493070591,0.0995104466410794,-0.114743493070591,-0.0995104466410794,0.674198409980274,0
0.000725154554273212,0.324278869047158,0,-0.115289190362179,0.0961455521350345,-0.115289190362179,-0.0961455521350345,0.675721130952842,0
0.00073073266622916,0.322817440412092,0,-0.115816090541824,0.0927709645496867,-0.115816090541824,-0.0927709645496867,0.677182559587908,0
0.000736310778185108,0.321416813631225,0,-0.116324142925881,0.0893880049448037,-0.116324142925881,-0.0893880049448037,0.678583186368775,0
0.000741888890141056,0.320076540057807,0,-0.116813304502914,0.0859981023625133,-0.116813304502914,-0.0859981023625133,0.679923459942193,0
0.000747467002097003,0.318796185388516,0,-0.117283540780868,0.0826027700764931,-0.117283540780868,-0.0826027700764931,0.681203814611484,0
0.000753045114052951,0.317575261902532,0,-0.117734825888627,0.0792034742605351,-0.117734825888627,-0.0792034742605351,0.682424738097468,0
0.000758623226008899,0.316413190543,0,-0.118167141696947,0.0758015260816454,-0.118167141696947,-0.0758015260816454,0.683586809457,0
0.000764201337964847,0.315309328243583,0,-0.1185804767073,0.072398105505956,-0.1185804767073,-0.072398105505956,0.684690671756417,0
0.000769779449920794,0.31426302924529,0,-0.118974825692544,0.0689943931324785,-0.118974825692544,-0.0689943931324785,0.685736970754711,0
0.000775357561876742,0.313273678562083,0,-0.119350190319227,0.0655916775467977,-0.119350190319227,-0.0655916775467977,0.686726321437917,0
0.00078093567383269,0.312340668363319,0,-0.119706579992463,0.062191329756066,-0.119706579992463,-0.062191329756066,0.687659331636681,0
0.000786513785788638,0.311463346486867,0,-0.12004401193546,0.0587946695518805,-0.12004401193546,-0.0587946695518805,0.688536653513133,0
0.000792091897744586,0.310640990827415,0,-0.120362510279923,0.0554028573978475,-0.120362510279923,-0.0554028573978475,0.689359009172585,0
0.000797670009700533,0.30987283282308,0,-0.120662104935106,0.0520169201727742,-0.120662104935106,-0.0520169201727742,0.69012716717692,0
0.000803248121656481,0.309158102863335,0,-0.120942831225563,0.0486378848967,-0.120942831225563,-0.0486378848967,0.690841897136665,0
0.000808826233612429,0.308496051798204,0,-0.121204730515882,0.0452668861319449,-0.121204730515882,-0.0452668861319449,0.691503948201796,0
0.000814404345568377,0.307885931138548,0,-0.121447851048934,0.0419051390805508,-0.121447851048934,-0.0419051390805508,0.692114068861452,0
0.000819982457524325,0.307326957086603,0,-0.1216722480085,0.0385538051439657,-0.1216722480085,-0.0385538051439657,0.692673042913397,0
0.000825560569480272,0.306818296496779,0,-0.121877982594271,0.0352138846001036,-0.121877982594271,-0.0352138846001036,0.693181703503221,0
0.00083113868143622,0.306359086542155,0,-0.122065120886774,0.0318862438038136,-0.122065120886774,-0.0318862438038136,0.693640913457845,0
0.000836716793392168,0.305948464966926,0,-0.122233733488864,0.0285717493764227,-0.122233733488864,-0.0285717493764227,0.694051535033074,0
0.000842294905348116,0.305585580344077,0,-0.122383896150132,0.0252713747111685,-0.122383896150132,-0.0252713747111685,0.694414419655923,0
0.000847873017304064,0.305269575989304,0,-0.122515690595201,0.0219861721648709,-0.122515690595201,-0.0219861721648709,0.694730424010696,0
0.000853451129260011,0.304999568645138,0,-0.12262920457446,0.0187171391152535,-0.12262920457446,-0.0187171391152535,0.695000431354862,0
0.000859029241215959,0.304774645226325,0,-0.12272453093713,0.0154651122616406,-0.12272453093713,-0.0154651122616406,0.695225354773675,0
0.000864607353171907,0.304593878738384,0,-0.122801766505827,0.0122307958388912,-0.122801766505827,-0.0122307958388912,0.695406121261616,0
0.000870185465127855,0.304456344230672,0,-0.122861011727593,0.00901489503300445,-0.122861011727593,-0.00901489503300445,0.695543655769328,0
0.000875763577083802,0.304361118560859,0,-0.122902371295812,0.00581822079718573,-0.122902371295812,-0.00581822079718573,0.695638881439141,0
0.00088134168903975,0.304307267880392,0,-0.122925954966067,0.00264166152298478,-0.122925954966067,-0.00264166152298478,0.695692732119608,0
0.000886919800995698,0.304293840030532,0,-0.12293187759962,-0.000513949302416104,-0.12293187759962,0.000513949302416104,0.695706159969468,0
0.000892497912951646,0.304319871251829,0,-0.122920258246298,-0.00364793649219107,-0.122920258246298,0.00364793649219107,0.695680128748171,0
0.000898076024907594,0.304384398471904,0,-0.122891219040372,-0.00675975433623173,-0.122891219040372,0.00675975433623173,0.695615601528096,0
0.000903654136863541,0.304486461890715,0,-0.122844884866018,-0.00984885500771526,-0.122844884866018,0.00984885500771526,0.695513538109285,0
0.000909232248819489,0.304625095044576,0,-0.122781383975008,-0.0129145860856717,-0.122781383975008,0.0129145860856717,0.695374904955424,0
0.000914810360775437,0.304799315691438,0,-0.122700848788288,-0.0159562190661887,-0.122700848788288,0.0159562190661887,0.695200684308562,0
0.000920388472731385,0.305008130926091,0,-0.122603415936415,-0.0189730791948167,-0.122603415936415,0.0189730791948167,0.694991869073909,0
0.000925966584687332,0.30525055301929,0,-0.122489225362133,-0.0219646460255041,-0.122489225362133,0.0219646460255041,0.69474944698071,0
0.00093154469664328,0.305525608229338,0,-0.122358419247197,-0.0249305243482329,-0.122358419247197,0.0249305243482329,0.694474391770662,0
0.000937122808599228,0.305832327001499,0,-0.122211141696168,-0.0278703152819965,-0.122211141696168,0.0278703152819965,0.694167672998501,0
0.000942700920555176,0.306169725141637,0,-0.122047539348457,-0.0307835166474501,-0.122047539348457,0.0307835166474501,0.693830274858363,0
0.000948279032511124,0.306536797907514,0,-0.121867762164345,-0.0336695513687634,-0.121867762164345,0.0336695513687634,0.693463202092486,0
0.000953857144467071,0.306932536823287,0,-0.121671963465987,-0.0365278940680962,-0.121671963465987,0.0365278940680962,0.693067463176713,0
0.000959435256423019,0.307355953815798,0,-0.121460299067734,-0.0393581683895328,-0.121460299067734,0.0393581683895328,0.692644046184202,0
0.000965013368378967,0.307806086734482,0,-0.121232926241458,-0.0421601179945958,-0.121232926241458,0.0421601179945958,0.692193913265518,0
0.000970591480334915,0.308281978174561,0,-0.120990003421595,-0.0449334810297481,-0.120990003421595,0.0449334810297481,0.691718021825439,0
0.000976169592290863,0.308782648572625,0,-0.120731690810375,-0.0476778937310091,-0.120731690810375,0.0476778937310091,0.691217351427375,0
0.00098174770424681,0.309307093294986,0,-0.120458151147421,-0.050392918469846,-0.120458151147421,0.050392918469846,0.690692906705014,0
0.000987325816202758,0.309854310125233,0,-0.120169549754324,-0.0530781665533695,-0.120169549754324,0.0530781665533695,0.690145689874767,0
0.000992903928158706,0.310423330880426,0,-0.119866053698952,-0.0557333920398486,-0.119866053698952,0.0557333920398486,0.689576669119574,0
0.000998482040114654,0.311013223846539,0,-0.119547830804873,-0.0583584630738089,-0.119547830804873,0.0583584630738089,0.68898677615346,0
0.0010040601520706,0.311623062242745,0,-0.119215049379591,-0.0609532402501209,-0.119215049379591,0.0609532402501209,0.688376937757256,0
0.00100963826402655,0.312251890040705,0,-0.11886787881199,-0.063517483712383,-0.11886787881199,0.063517483712383,0.687748109959295,0
0.0010152163759825,0.312898721831915,0,-0.118506490324989,-0.0660508806392329,-0.118506490324989,0.0660508806392329,0.687101278168085,0
0.00102079448793844,0.313562579973204,0,-0.11813105702608,-0.0685531638521653,-0.11813105702608,0.0685531638521653,0.686437420026796,0
0.00102637259989439,0.314242532891425,0,-0.117741753110133,-0.0710242019618033,-0.117741753110133,0.0710242019618033,0.685757467108575,0
0.00103195071185034,0.314937694657469,0,-0.117338752916681,-0.0734639712698635,-0.117338752916681,0.0734639712698635,0.685062305342531,0
0.00103752882380629,0.3156471840995,0,-0.116922230682401,-0.0758724383976144,-0.116922230682401,0.0758724383976144,0.6843528159005,0
0.00104310693576224,0.316370084126567,0,-0.116492361129952,-0.0782494710301067,-0.116492361129952,0.0782494710301067,0.683629915873433,0
0.00104868504771818,0.317105444153019,0,-0.116049320203452,-0.0805948646796813,-0.116049320203452,0.0805948646796813,0.682894555846981,0
0.00105426315967413,0.31785232591223,0,-0.11559328512676,-0.0829084568475219,-0.11559328512676,0.0829084568475219,0.68214767408777,0
0.00105984127163008,0.318609847692261,0,-0.115124433647731,-0.0851902134402647,-0.115124433647731,0.0851902134402647,0.681390152307739,0
0.00106541938358603,0.319377181280987,0,-0.114642943145412,-0.0874402014230331,-0.114642943145412,0.0874402014230331,0.680622818719013,0
0.00107099749554197,0.320153502712546,0,-0.114148990407016,-0.0896584759387758,-0.114148990407016,0.0896584759387758,0.679846497287454,0
0.00107657560749792,0.320937945846328,0,-0.113642752207494,-0.0918449947516086,-0.113642752207494,0.0918449947516086,0.679062054153672,0
0.00108215371945387,0.321729607127108,0,-0.113124406027837,-0.0939996441617562,-0.113124406027837,0.0939996441617562,0.678270392872892,0
0.00108773183140982,0.322527599113799,0,-0.112594130122356,-0.0961223485966027,-0.112594130122356,0.0961223485966027,0.677472400886201,0
0.00109330994336577,0.323331099928073,0,-0.112052102805859,-0.0982131533255212,-0.112052102805859,0.0982131533255212,0.676668900071927,0
0.00109888805532171,0.324139347807039,0,-0.111498501611356,-0.100272198007193,-0.111498501611356,0.100272198007193,0.675860652192961,0
0.00110446616727766,0.324951584432271,0,-0.110933503091049,-0.102299608398829,-0.110933503091049,0.102299608398829,0.675048415567729,0
0.00111004427923361,0.325767003479478,0,-0.110357283386117,-0.104295414464221,-0.110357283386117,0.104295414464221,0.674232996520522,0
0.00111562239118956,0.32658475749718,0,-0.109770018928101,-0.106259575348681,-0.109770018928101,0.106259575348681,0.67341524250282,0
0.00112120050314551,0.327404018241968,0,-0.109171886515909,-0.108192084390357,-0.109171886515909,0.108192084390357,0.672595981758032,0
0.00112677861510145,0.328224030665079,0,-0.108563062646172,-0.110093048237718,-0.108563062646172,0.110093048237718,0.671775969334921,0
0.0011323567270574,0.329044105308032,0,-0.107943722720709,-0.111962661396074,-0.107943722720709,0.111962661396074,0.670955894691968,0
0.00113793483901335,0.329863555120251,0,-0.107314040870488,-0.113801102512295,-0.107314040870488,0.113801102512295,0.670136444879749,0
0.0011435129509693,0.330681639654826,0,-0.106674190515255,-0.115608456036641,-0.106674190515255,0.115608456036641,0.669318360345174,0
0.00114909106292524,0.331497573855562,0,-0.106024345048472,-0.117384736197366,-0.106024345048472,0.117384736197366,0.668502426144438,0
0.00115466917488119,0.332310594340322,0,-0.105364677924368,-0.119129987523696,-0.105364677924368,0.119129987523696,0.667689405659678,0
0.00116024728683714,0.33312001729515,0,-0.104695362030635,-0.120844360535784,-0.104695362030635,0.120844360535784,0.66687998270485,0
0.00116582539879309,0.333925228943085,0,-0.104016568943813,-0.122528087360167,-0.104016568943813,0.122528087360167,0.666074771056915,0
0.00117140351074903,0.334725616707294,0,-0.103328468774683,-0.124181382476347,-0.103328468774683,0.124181382476347,0.665274383292706,0
0.00117698162270498,0.335520509686066,0,-0.102631230717539,-0.12580436775579,-0.102631230717539,0.12580436775579,0.664479490313934,0
0.00118255973466093,0.336309189147304,0,-0.101925023719381,-0.127397095403798,-0.101925023719381,0.127397095403798,0.663690810852696,0
0.00118813784661688,0.337090959954576,0,-0.101210016576978,-0.128959644172303,-0.101210016576978,0.128959644172303,0.662909040045424,0
0.00119371595857283,0.337865211782866,0,-0.100486377350155,-0.130492191847052,-0.100486377350155,0.130492191847052,0.662134788217134,0
0.00119929407052877,0.338631407882264,0,-0.0997542726623432,-0.131994991969963,-0.0997542726623432,0.131994991969963,0.661368592117736,0
0.00120487218248472,0.339389011391049,0,-0.0990138675654998,-0.133468278848505,-0.0990138675654998,0.133468278848505,0.660610988608951,0
0.00121045029444067,0.340137422680257,0,-0.0982653260790149,-0.134912195739998,-0.0982653260790149,0.134912195739998,0.659862577319743,0
0.00121602840639662,0.340875991365357,0,-0.0975088118440315,-0.136326816753202,-0.0975088118440315,0.136326816753202,0.659124008634643,0
0.00122160651835257,0.341604092123574,0,-0.0967444882302611,-0.13771223900276,-0.0967444882302611,0.13771223900276,0.658395907876426,0
0.00122718463030851,0.342321188688281,0,-0.0959725177873476,-0.139068652163603,-0.0959725177873476,0.139068652163603,0.657678811311719,0
0.00123276274226446,0.343026821118187,0,-0.0951930615870916,-0.140396316310004,-0.0951930615870916,0.140396316310004,0.656973178881813,0
0.00123834085422041,0.343720528011185,0,-0.0944062791057297,-0.141695470916481,-0.0944062791057297,0.141695470916481,0.656279471988815,0
0.00124391896617636,0.344401781266877,0,-0.0936123287526376,-0.142966265910222,-0.0936123287526376,0.142966265910222,0.655598218733123,0
0.0012494970781323,0.345069999436857,0,-0.092811368510882,-0.144208782546681,-0.092811368510882,0.144208782546681,0.654930000563143,0
0.00125507519008825,0.34572462723473,0,-0.0920035560532876,-0.145423121818933,-0.0920035560532876,0.145423121818933,0.65427537276527,0
0.0012606533020442,0.346365201806411,0,-0.0911890482287966,-0.14660947138571,-0.0911890482287966,0.14660947138571,0.653634798193589,0
0.00126623141400015,0.346991338702545,0,-0.0903680004422998,-0.147768084512337,-0.0903680004422998,0.147768084512337,0.653008661297455,0
0.0012718095259561,0.347602650691051,0,-0.0895405665519105,-0.148899192732274,-0.0895405665519105,0.148899192732274,0.652397349308949,0
0.00127738763791204,0.348198680446173,0,-0.0887068993878275,-0.150002939454332,-0.0887068993878275,0.150002939454332,0.651801319553827,0
0.00128296574986799,0.348778915070929,0,-0.0878671513803943,-0.151079399845706,-0.0878671513803943,0.151079399845706,0.651221084929071,0
0.00128854386182394,0.349342868651512,0,-0.0870214746847811,-0.152128665859591,-0.0870214746847811,0.152128665859591,0.650657131348488,0
0.00129412197377989,0.349890150337418,0,-0.086170020698793,-0.153150910871606,-0.086170020698793,0.153150910871606,0.650109849662582,0
0.00129970008573583,0.350420449200719,0,-0.0853129394758064,-0.154146369686723,-0.0853129394758064,0.154146369686723,0.649579550799281,0
0.00130527819769178,0.350933450294823,0,-0.0844503796345673,-0.155115254482654,-0.0844503796345673,0.155115254482654,0.649066549705177,0
0.00131085630964773,0.351428765741922,0,-0.0835824888687449,-0.156057690630928,-0.0835824888687449,0.156057690630928,0.648571234258078,0
0.00131643442160368,0.351905950273351,0,-0.0827094145639448,-0.156973735637329,-0.0827094145639448,0.156973735637329,0.648094049726649,0
0.00132201253355963,0.352364586226429,0,-0.0818313039302586,-0.15786346119083,-0.0818313039302586,0.15786346119083,0.647635413773571,0
0.00132759064551557,0.35280435300062,0,-0.0809483035476318,-0.158727015864198,-0.0809483035476318,0.158727015864198,0.64719564699938,0
0.00133316875747152,0.353225010972688,0,-0.0800605588070918,-0.159564606133305,-0.0800605588070918,0.159564606133305,0.646774989027312,0
0.00133874686942747,0.35362631540244,0,-0.0791682138305405,-0.16037641518647,-0.0791682138305405,0.16037641518647,0.64637368459756,0
0.00134432498138342,0.354007946357764,0,-0.0782714119716895,-0.161162540598725,-0.0782714119716895,0.161162540598725,0.645992053642236,0
0.00134990309333936,0.354369525130469,0,-0.0773702964236045,-0.161923012393818,-0.0773702964236045,0.161923012393818,0.645630474869531,0
0.00135548120529531,0.354710701115083,0,-0.0764650103582998,-0.162657872547683,-0.0764650103582998,0.162657872547683,0.645289298884917,0
0.00136105931725126,0.355031222234691,0,-0.075555696495525,-0.16336723612344,-0.075555696495525,0.16336723612344,0.644968777765309,0
0.00136663742920721,0.355330918066337,0,-0.0746424965672595,-0.164051273234833,-0.0746424965672595,0.164051273234833,0.644669081933663,0
0.00137221554116316,0.355609612152604,0,-0.0737255512449509,-0.164710130278523,-0.0737255512449509,0.164710130278523,0.644390387847396,0
0.0013777936531191,0.355867051175316,0,-0.0728050006326508,-0.165343869088296,-0.0728050006326508,0.165343869088296,0.644132948824684,0
0.00138337176507505,0.356102922115559,0,-0.0718809848667646,-0.165952484194801,-0.0718809848667646,0.165952484194801,0.643897077884441,0
0.001388949877031,0.356316940489783,0,-0.0709536442618029,-0.166535980238267,-0.0709536442618029,0.166535980238267,0.643683059510217,0
0.00139452798898695,0.356508921361145,0,-0.0700231188982729,-0.167094431916398,-0.0700231188982729,0.167094431916398,0.643491078638855,0
0.00140010610094289,0.356678761815304,0,-0.0690895481052839,-0.167627966811918,-0.0690895481052839,0.167627966811918,0.643321238184696,0
0.00140568421289884,0.356826352200355,0,-0.0681530703926872,-0.168136688586748,-0.0681530703926872,0.168136688586748,0.643173647799645,0
0.00141126232485479,0.356951504937103,0,-0.0672138239373263,-0.168620617236957,-0.0672138239373263,0.168620617236957,0.643048495062897,0
0.00141684043681074,0.357053972302166,0,-0.0662719471767131,-0.169079705636432,-0.0662719471767131,0.169079705636432,0.642946027697834,0
0.00142241854876669,0.357133535526313,0,-0.0653275789599909,-0.169513915327012,-0.0653275789599909,0.169513915327012,0.642866464473687,0
0.00142799666072263,0.357190076023975,0,-0.064380858150499,-0.169923275660427,-0.064380858150499,0.169923275660427,0.642809923976025,0
0.00143357477267858,0.35722355734611,0,-0.0634319231212655,-0.170307867400687,-0.0634319231212655,0.170307867400687,0.64277644265389,0
0.00143915288463453,0.357233935840788,0,-0.0624809116895275,-0.170667747409376,-0.0624809116895275,0.170667747409376,0.642766064159212,0
0.00144473099659048,0.357221089469951,0,-0.0615279615970546,-0.171002889622206,-0.0615279615970546,0.171002889622206,0.642778910530049,0
0.00145030910854642,0.357184836103512,0,-0.0605732110994737,-0.171313200971071,-0.0605732110994737,0.171313200971071,0.642815163896488,0
0.00145588722050237,0.35712502300794,0,-0.0596167991214273,-0.171598596025757,-0.0596167991214273,0.171598596025757,0.64287497699206,0
0.00146146533245832,0.357041597937969,0,-0.0586588648693115,-0.171859055708411,-0.0586588648693115,0.171859055708411,0.642958402062031,0
0.00146704344441427,0.356934590680844,0,-0.0576995473344153,-0.172094611574478,-0.0576995473344153,0.172094611574478,0.643065409319156,0
0.00147262155637022,0.356804023606032,0,-0.0567389852273232,-0.172305271516277,-0.0567389852273232,0.172305271516277,0.643195976393968,0
0.00147819966832616,0.35664984084558,0,-0.0557773174532742,-0.172490961087782,-0.0557773174532742,0.172490961087782,0.64335015915442,0
0.00148377778028211,0.356471926994766,0,-0.0548146836987951,-0.172651538906019,-0.0548146836987951,0.172651538906019,0.643528073005234,0
0.00148935589223806,0.356270196535355,0,-0.0538512245899581,-0.172786870617536,-0.0538512245899581,0.172786870617536,0.643729803464645,0
0.00149493400419401,0.356044664439631,0,-0.052887081310754,-0.172896887556033,-0.052887081310754,0.172896887556033,0.643955335560369,0
0.00150051211614995,0.355795427409228,0,-0.0519223951086641,-0.172981571600475,-0.0519223951086641,0.172981571600475,0.644204572590772,0
0.0015060902281059,0.355522574765109,0,-0.0509573072264701,-0.173040881429158,-0.0509573072264701,0.173040881429158,0.644477425234891,0
0.00151166834006185,0.355226118340884,0,-0.0499919593735603,-0.173074693830393,-0.0499919593735603,0.173074693830393,0.644773881659116,0
0.0015172464520178,0.354906011491695,0,-0.0490264943114135,-0.173082818689145,-0.0490264943114135,0.173082818689145,0.645093988508305,0
0.00152282456397375,0.354562238006414,0,-0.0480610560137568,-0.173065072743733,-0.0480610560137568,0.173065072743733,0.645437761993586,0
0.00152840267592969,0.354194881875143,0,-0.0470957892860307,-0.173021338544356,-0.0470957892860307,0.173021338544356,0.645805118124857,0
0.00153398078788564,0.353804108316191,0,-0.0461308392682385,-0.172951549783537,-0.0461308392682385,0.172951549783537,0.646195891683809,0
0.00153955889984159,0.353390075446485,0,-0.0451663513617104,-0.172855617644633,-0.0451663513617104,0.172855617644633,0.646609924553515,0
0.00154513701179754,0.352952865234212,0,-0.0442024716971671,-0.172733371752227,-0.0442024716971671,0.172733371752227,0.647047134765788,0
0.00155071512375348,0.352492502722129,0,-0.043239347720418,-0.172584574853351,-0.043239347720418,0.172584574853351,0.647507497277871,0
0.00155629323570943,0.352009043986514,0,-0.0422771283530995,-0.172408996815565,-0.0422771283530995,0.172408996815565,0.647990956013486,0
0.00156187134766538,0.351502644715621,0,-0.0413159636087051,-0.172206474226122,-0.0413159636087051,0.172206474226122,0.648497355284379,0
0.00156744945962133,0.350973541110293,0,-0.0403560040876573,-0.171976896087821,-0.0403560040876573,0.171976896087821,0.649026458889707,0
0.00157302757157728,0.350421962770019,0,-0.039397400896589,-0.171720129824033,-0.039397400896589,0.171720129824033,0.649578037229981,0
0.00157860568353322,0.349848065052618,0,-0.0384403061138268,-0.171435961543706,-0.0384403061138268,0.171435961543706,0.650151934947382,0
0.00158418379548917,0.349251948420987,0,-0.0374848733764332,-0.171124110528427,-0.0374848733764332,0.171124110528427,0.650748051579013,0
0.00158976190744512,0.348633745004246,0,-0.0365312580400632,-0.170784303902186,-0.0365312580400632,0.170784303902186,0.651366254995754,0
0.00159534001940107,0.347993685626896,0,-0.0355796167870837,-0.170416337187692,-0.0355796167870837,0.170416337187692,0.652006314373104,0
0.00160091813135701,0.347332080662094,0,-0.034630107108945,-0.170020060259783,-0.034630107108945,0.170020060259783,0.652667919337906,0
0.00160649624331296,0.346649234569184,0,-0.0336828872155686,-0.169595302593387,-0.0336828872155686,0.169595302593387,0.653350765430816,0
0.00161207435526891,0.345945380013245,0,-0.0327381164987202,-0.16914181254403,-0.0327381164987202,0.16914181254403,0.654054619986755,0
0.00161765246722486,0.345220697245432,0,-0.0317959561212378,-0.16865927175242,-0.0317959561212378,0.16865927175242,0.654779302754568,0
0.00162323057918081,0.344475398814146,0,-0.0308565691743956,-0.168147370888668,-0.0308565691743956,0.168147370888668,0.655524601185854,0
0.00162880869113675,0.343709794673411,0,-0.0299201202737151,-0.167605871453644,-0.0299201202737151,0.167605871453644,0.656290205326589,0
0.0016343868030927,0.342924273063086,0,-0.0289867750239022,-0.167034591882142,-0.0289867750239022,0.167034591882142,0.657075726936914,0
0.00163996491504865,0.342119217139184,0,-0.0280566999159613,-0.166433331650677,-0.0280566999159613,0.166433331650677,0.657880782860816,0
0.0016455430270046,0.341294941214329,0,-0.0271300627887044,-0.165801809305288,-0.0271300627887044,0.165801809305288,0.658705058785671,0
0.00165112113896054,0.340451710081295,0,-0.0262070334206816,-0.16513967689416,-0.0262070334206816,0.16513967689416,0.659548289918705,0
0.00165669925091649,0.339589821409983,0,-0.0252877836832787,-0.164446597154761,-0.0252877836832787,0.164446597154761,0.660410178590017,0
0.00166227736287244,0.338709668549676,0,-0.0243724871199576,-0.163722306813816,-0.0243724871199576,0.163722306813816,0.661290331450324,0
0.00166785547482839,0.337811721507403,0,-0.023461318389265,-0.162966602733334,-0.023461318389265,0.162966602733334,0.662188278492597,0
0.00167343358678434,0.336896446121953,0,-0.022554453147353,-0.162179264531776,-0.022554453147353,0.162179264531776,0.663103553878047,0
0.00167901169874028,0.335964242796753,0,-0.0216520685076246,-0.16135999112679,-0.0216520685076246,0.16135999112679,0.664035757203247,0
0.00168458981069623,0.335015465674149,0,-0.0207543436355214,-0.160508415303622,-0.0207543436355214,0.160508415303622,0.664984534325851,0
0.00169016792265218,0.334050502238425,0,-0.0198614598954368,-0.159624182672187,-0.0198614598954368,0.159624182672187,0.665949497761575,0
0.00169574603460813,0.333069833411076,0,-0.0189736004093099,-0.158707016679089,-0.0189736004093099,0.158707016679089,0.666930166588924,0
0.00170132414656407,0.332074014697209,0,-0.018090949473533,-0.157756704691243,-0.018090949473533,0.157756704691243,0.667925985302791,0
0.00170690225852002,0.331063598366853,0,-0.0172136924246568,-0.156773018826842,-0.0172136924246568,0.156773018826842,0.668936401633147,0
0.00171248037047597,0.330039075063665,0,-0.0163420160969176,-0.155755650821526,-0.0163420160969176,0.155755650821526,0.669960924936335,0
0.00171805848243192,0.329000892733959,0,-0.0154761094196611,-0.154704226835792,-0.0154761094196611,0.154704226835792,0.670999107266041,0
0.00172363659438787,0.327949532938201,0,-0.0146161635560286,-0.153618388460297,-0.0146161635560286,0.153618388460297,0.672050467061799,0
0.00172921470634381,0.326885567822383,0,-0.0137623714371,-0.152497859607046,-0.0137623714371,0.152497859607046,0.673114432177617,0
0.00173479281829976,0.325809641502702,0,-0.0129149271489364,-0.151342432427746,-0.0129149271489364,0.151342432427746,0.674190358497298,0
0.00174037093025571,0.324722395732522,0,-0.0120740257794046,-0.150151886100189,-0.0120740257794046,0.150151886100189,0.675277604267478,0
0.00174594904221166,0.323624414782549,0,-0.011239863873085,-0.148925919872299,-0.011239863873085,0.148925919872299,0.676375585217451,0
0.0017515271541676,0.322516244023883,0,-0.0104126400307354,-0.147664168205363,-0.0104126400307354,0.147664168205363,0.677483755976117,0
0.00175710526612355,0.321398462431703,0,-0.00959255503762731,-0.146366284049564,-0.00959255503762731,0.146366284049564,0.678601537568297,0
0.0017626833780795,0.320271736000485,0,-0.00877981136979795,-0.145032007728954,-0.00877981136979795,0.145032007728954,0.679728263999515,0
0.00176826149003545,0.319136799439253,0,-0.00797461254799224,-0.143661152594745,-0.00797461254799224,0.143661152594745,0.680863200560747,0
0.0017738396019914,0.317994385818102,0,-0.00717716296377087,-0.142253521568422,-0.00717716296377087,0.142253521568422,0.682005614181898,0
0.00177941771394734,0.316845175126972,0,-0.00638766833108125,-0.140808838269107,-0.00638766833108125,0.140808838269107,0.683154824873028,0
0.00178499582590329,0.315689812406375,0,-0.0056063362868077,-0.139326762581037,-0.0056063362868077,0.139326762581037,0.684310187593625,0
0.00179057393785924,0.314528975908821,0,-0.00483337650661636,-0.137806976357379,-0.00483337650661636,0.137806976357379,0.685471024091179,0
0.00179615204981519,0.313363426512481,0,-0.00406900018036552,-0.136249254354728,-0.00406900018036552,0.136249254354728,0.686636573487519,0
0.00180173016177113,0.312193989802961,0,-0.00331341933036659,-0.134653449525543,-0.00331341933036659,0.134653449525543,0.687806010197039,0
0.00180730827372708,0.311021490208327,0,-0.00256684661526958,-0.133019407181386,-0.00256684661526958,0.133019407181386,0.688978509791673,0
0.00181288638568303,0.309846703653211,0,-0.00182949577740766,-0.131346894165121,-0.00182949577740766,0.131346894165121,0.690153296346789,0
0.00181846449763898,0.308670375124549,0,-0.00110158224316319,-0.12963561492056,-0.00110158224316319,0.12963561492056,0.691329624875451,0
0.00182404260959493,0.307493281940585,0,-0.000383323224249177,-0.127885299710896,-0.000383323224249177,0.127885299710896,0.692506718059415,0
0.00182962072155087,0.306316278708024,0,0.000325062840049437,-0.126095777593538,0.000325062840049437,0.126095777593538,0.693683721291976,0
0.00183519883350682,0.305140279871572,0,0.00102335700206245,-0.124266961260727,0.00102335700206245,0.124266961260727,0.694859720128428,0
0.00184077694546277,0.303966198859423,0,0.00171134002513581,-0.12239875875498,0.00171134002513581,0.12239875875498,0.696033801140577,0
0.00184635505741872,0.302794905255829,0,0.00238879194150585,-0.120491000708482,0.00238879194150585,0.120491000708482,0.697205094744171,0
0.00185193316937466,0.301627241682771,0,0.00305549145364334,-0.118543456980146,0.00305549145364334,0.118543456980146,0.698372758317229,0
0.00185751128133061,0.300464081614741,0,0.00371121584943431,-0.116555927395796,0.00371121584943431,0.116555927395796,0.699535918385259,0
0.00186308939328656,0.299306369420238,0,0.0043557415946498,-0.114528316683305,0.0043557415946498,0.114528316683305,0.700693630579762,0
0.00186866750524251,0.298155103467106,0,0.00498884509036514,-0.112460618776533,0.00498884509036514,0.112460618776533,0.701844896532894,0
0.00187424561719846,0.297011280809891,0,0.00561030291613757,-0.110352826089944,0.00561030291613757,0.110352826089944,0.702988719190109,0
0.0018798237291544,0.295875859305973,0,0.00621989139410853,-0.10820485491302,0.00621989139410853,0.10820485491302,0.704124140694027,0
0.00188540184111035,0.294749773687889,0,0.00681738599375672,-0.106016562665042,0.00681738599375672,0.106016562665042,0.705250226312111,0
0.0018909799530663,0.29363398735669,0,0.00740256126514109,-0.10378784107782,0.00740256126514109,0.10378784107782,0.70636601264331,0
0.00189655806502225,0.292529527051363,0,0.00797519146666462,-0.101518692935093,0.00797519146666462,0.101518692935093,0.707470472948637,0
0.0019021361769782,0.291437466606182,0,0.00853505136034709,-0.0992092157623879,0.00853505136034709,0.0992092157623879,0.708562533393818,0
0.00190771428893414,0.290358877715633,0,0.00908191647854849,-0.0968595087487294,0.00908191647854849,0.0968595087487294,0.709641122284367,0
0.00191329240089009,0.289294797415359,0,0.00961556269522207,-0.0944695964534307,0.00961556269522207,0.0944695964534307,0.710705202584641,0
0.00191887051284604,0.288246243214461,0,0.0101357656358476,-0.0920394467117582,0.0101357656358476,0.0920394467117582,0.711753756785539,0
0.00192444862480199,0.287214258302978,0,0.0106423006298962,-0.0895690660883012,0.0106423006298962,0.0895690660883012,0.712785741697022,0
0.00193002673675793,0.286199940404244,0,0.0111349433733296,-0.0870585781842853,0.0111349433733296,0.0870585781842853,0.713800059595756,0
0.00193560484871388,0.285204426289856,0,0.0116134707599954,-0.0845082066451104,0.0116134707599954,0.0845082066451104,0.714795573710144,0
0.00194118296066983,0.284228849155276,0,0.0120776611707949,-0.0819181799035446,0.0120776611707949,0.0819181799035446,0.715771150844724,0
0.00194676107262578,0.283274311875905,0,0.0125272940528083,-0.0792886534291776,0.0125272940528083,0.0792886534291776,0.716725688124095,0
0.00195233918458173,0.282341901064647,0,0.0129621493361351,-0.0766197282989144,0.0129621493361351,0.0766197282989144,0.717658098935353,0
0.00195791729653767,0.281432725142003,0,0.0133820074061508,-0.0739115486510747,0.0133820074061508,0.0739115486510747,0.718567274857997,0
0.00196349540849362,0.280547936948093,0,0.0137866497988553,-0.0711643812409101,0.0137866497988553,0.0711643812409101,0.719452063051907,0
0.00196907352044957,0.279688719131211,0,0.0141758600651287,-0.0683785977088281,0.0141758600651287,0.0683785977088281,0.720311280868789,0
0.00197465163240552,0.278856248656064,0,0.014549424080221,-0.0655545774106641,0.014549424080221,0.0655545774106641,0.721143751343936,0
0.00198022974436146,0.278051676225984,0,0.0149071296311472,-0.0626926285155853,0.0149071296311472,0.0626926285155853,0.721948323774016,0
0.00198580785631741,0.277276139128888,0,0.0152487658419953,-0.059793007234245,0.0152487658419953,0.059793007234245,0.722723860871112,0
0.00199138596827336,0.276530791643606,0,0.0155741231658004,-0.0568560169019223,0.0155741231658004,0.0568560169019223,0.723469208356394,0
0.00199696408022931,0.275816821021776,0,0.0158829941093591,-0.0538820883777538,0.0158829941093591,0.0538820883777538,0.724183178978224,0
0.00200254219218526,0.275135433876976,0,0.0161751741253848,-0.05087176153034,0.0161751741253848,0.05087176153034,0.724864566123024,0
0.0020081203041412,0.274487828326162,0,0.0164504619390403,-0.0478255865156341,0.0164504619390403,0.0478255865156341,0.725512171673838,0
0.00201369841609715,0.273875179940158,0,0.0167086591435609,-0.0447440441060234,0.0167086591435609,0.0447440441060234,0.726124820059842,0
0.0020192765280531,0.273298653241454,0,0.0169495696352971,-0.0416275655463299,0.0169495696352971,0.0416275655463299,0.726701346758546,0
0.00202485464000905,0.27275942395945,0,0.0171729996241458,-0.0384766327906529,0.0171729996241458,0.0384766327906529,0.72724057604055,0
0.00203043275196499,0.272258688038949,0,0.0173787583828005,-0.035291859256629,0.0173787583828005,0.035291859256629,0.727741311961051,0
0.00203601086392094,0.271797649168033,0,0.0175666591600163,-0.0320739705016557,0.0175666591600163,0.0320739705016557,0.728202350831967,0
0.00204158897587689,0.271377499020061,0,0.0177365195196403,-0.0288237044062879,0.0177365195196403,0.0288237044062879,0.728622500979939,0
0.00204716708783284,0.27099941005507,0,0.0178881609438748,-0.0255417311942542,0.0178881609438748,0.0255417311942542,0.72900058994493,0
0.00205274519978879,0.270664545536097,0,0.0180214082789158,-0.0222286738627736,0.0180214082789158,0.0222286738627736,0.729335454463903,0
0.00205832331174473,0.270374073200529,0,0.0181360897618745,-0.0188852089946085,0.0181360897618745,0.0188852089946085,0.729625926799471,0
0.00206390142370068,0.270129167012376,0,0.0182320377876786,-0.0155121472974237,0.0182320377876786,0.0155121472974237,0.729870832987624,0
0.00206947953565663,0.269930995977844,0,0.0183090898347461,-0.0121104134636197,0.0183090898347461,0.0121104134636197,0.730069004022156,0
0.00207505764761258,0.269780712908766,0,0.0183670888106326,-0.00868094581524154,0.0183670888106326,0.00868094581524154,0.730219287091234,0
0.00208063575956852,0.269679454346426,0,0.0184058826617265,-0.0052246165502086,0.0184058826617265,0.0052246165502086,0.730320545653574,0
0.00208621387152447,0.269628348969791,0,0.0184253238298449,-0.00174225266921933,0.0184253238298449,0.00174225266921933,0.730371651030209,0
0.00209179198348042,0.269628522321146,0,0.0184252692924885,0.00176526331536583,0.0184252692924885,-0.00176526331536583,0.730371477678854,0
0.00209737009543637,0.269681091094214,0,0.0184055813388049,0.00529691370059384,0.0184055813388049,-0.00529691370059384,0.730318908905786,0
0.00210294820739232,0.26978715339605,0,0.0183661284970477,0.00885156653318431,0.0183661284970477,-0.00885156653318431,0.73021284660395,0
0.00210852631934826,0.26994778639165,0,0.0183067858796133,0.0124280758502222,0.0183067858796133,-0.0124280758502222,0.73005221360835,0
0.00211410443130421,0.270164053558433,0,0.0182274347973006,0.0160253605992819,0.0182274347973006,-0.0160253605992819,0.729835946441567,0
0.00211968254326016,0.270437011370047,0,0.0181279622266738,0.0196423833166341,0.0181279622266738,-0.0196423833166341,0.729562988629954,0
0.00212526065521611,0.270767704802632,0,0.0180082608593709,0.0232780502933981,0.0180082608593709,-0.0232780502933981,0.729232295197368,0
0.00213083876717205,0.271157154040057,0,0.0178682298767667,0.0269311334695813,0.0178682298767667,-0.0269311334695813,0.728842845959943,0
0.002136416879128,0.27160634634836,0,0.0177077758667397,0.0306002921310992,0.0177077758667397,-0.0306002921310992,0.72839365365164,0
0.00214199499108395,0.27211624288462,0,0.0175268131595916,0.0342841722898793,0.0175268131595916,-0.0342841722898793,0.72788375711538,0
0.0021475731030399,0.272687793414328,0,0.0173252634443627,0.0379814840962062,0.0173252634443627,-0.0379814840962062,0.727312206585672,0
0.00215315121499585,0.273321941168565,0,0.0171030552462111,0.0416909802467116,0.0171030552462111,-0.0416909802467116,0.726678058831435,0
0.00215872932695179,0.274019608962403,0,0.0168601239794129,0.0454113578810869,0.0168601239794129,-0.0454113578810869,0.725980391037597,0
0.00216430743890774,0.274781678301368,0,0.0165964127087094,0.0491411828169856,0.0165964127087094,-0.0491411828169856,0.725218321698632,0
0.00216988555086369,0.275608983039162,0,0.0163118730412303,0.0528789119296107,0.0163118730412303,-0.0528789119296107,0.724391016960838,0
0.00217546366281964,0.276502325540925,0,0.0160064654436599,0.0566229908379984,0.0160064654436599,-0.0566229908379984,0.723497674459075,0
0.00218104177477558,0.277462498907035,0,0.0156801588575436,0.060371929076527,0.0156801588575436,-0.060371929076527,0.722537501092965,0
0.00218661988673153,0.27849028991927,0,0.0153329301854331,0.0641242783785007,0.0153329301854331,-0.0641242783785007,0.72150971008073,0
0.00219219799868748,0.279586455724302,0,0.0149647643412523,0.067878537229229,0.0149647643412523,-0.067878537229229,0.720413544275698,0
0.00219777611064343,0.280751695440494,0,0.0145756549848926,0.0716330782502833,0.0145756549848926,-0.0716330782502833,0.719248304559506,0
0.00220335422259938,0.28198664576988,0,0.01416560537376,0.0753861711530351,0.01416560537376,-0.0753861711530351,0.71801335423012,0
0.00220893233455532,0.283291906596463,0,0.0137346286506776,0.0791360778201222,0.0137346286506776,-0.0791360778201222,0.716708093403537,0
0.00221451044651127,0.284668070658897,0,0.0132827474547271,0.082881124454419,0.0132827474547271,-0.082881124454419,0.715331929341103,0
0.00222008855846722,0.286115724522515,0,0.0128099934145352,0.0866196799025308,0.0128099934145352,-0.0866196799025308,0.713884275477485,0
0.00222566667042317,0.287635415916925,0,0.0123164071889304,0.0903500638433926,0.0123164071889304,-0.0903500638433926,0.712364584083075,0
0.00223124478237911,0.289227618067262,0,0.0118020391602804,0.0940704781533066,0.0118020391602804,-0.0940704781533066,0.710772381932738,0
0.00223682289433506,0.290892727426035,0,0.0112669502291692,0.0977790302873174,0.0112669502291692,-0.0977790302873174,0.709107272573965,0
0.00224240100629101,0.292631098661464,0,0.0107112120620107,0.101473824779662,0.0107112120620107,-0.101473824779662,0.707368901338536,0
0.00224797911824696,0.294443081608809,0,0.0101349066938192,0.105153031552788,0.0101349066938192,-0.105153031552788,0.705556918391191,0
0.00225355723020291,0.296329020229328,0,0.00953812602685018,0.108814864460224,0.00953812602685018,-0.108814864460224,0.703670979770672,0
0.00225913534215885,0.29828921083926,0,0.00892097185402891,0.112457494122906,0.00892097185402891,-0.112457494122906,0.70171078916074,0
0.0022647134541148,0.300323859521671,0,0.00828355649592691,0.116078984109153,0.00828355649592691,-0.116078984109153,0.699676140478329,0
0.00227029156607075,0.302433082131582,0,0.0076260035216555,0.119677314558087,0.0076260035216555,-0.119677314558087,0.697566917868418,0
0.0022758696780267,0.304616948488434,0,0.00694844794511898,0.12325046907375,0.00694844794511898,-0.12325046907375,0.695383051511566,0
0.00228144778998264,0.306875526312942,0,0.00625103581627971,0.126796498356689,0.00625103581627971,-0.126796498356689,0.693124473687059,0
0.00228702590193859,0.309208878160429,0,0.00553392372348137,0.130313499156894,0.00553392372348137,-0.130313499156894,0.690791121839571,0
0.00229260401389454,0.311617010935702,0,0.00479727879209264,0.133799532779885,0.00479727879209264,-0.133799532779885,0.688382989064298,0
0.00229818212585049,0.31409982687704,0,0.00404127925000292,0.137252566896334,0.00404127925000292,-0.137252566896334,0.68590017312296,0
0.00230376023780644,0.316657125967792,0,0.00326611505806182,0.140670499181178,0.00326611505806182,-0.140670499181178,0.683342874032208,0
0.00230933834976238,0.319288658992606,0,0.00247198804440319,0.144051238546675,0.00247198804440319,-0.144051238546675,0.680711341007394,0
0.00231491646171833,0.32199417803555,0,0.00165911148133795,0.147392763257357,0.00165911148133795,-0.147392763257357,0.67800582196445,0
0.00232049457367428,0.324773431403051,0,0.000827709590144897,0.150693100490667,0.000827709590144897,-0.150693100490667,0.675226568596949,0
0.00232607268563023,0.327626104981267,0,-2.19824921875164e-05,0.15395025151912,-2.19824921875164e-05,-0.15395025151912,0.672373895018733,0
0.00233165079758617,0.330551767418433,0,-0.000889718233402204,0.157162139921381,-0.000889718233402204,-0.157162139921381,0.669448232581567,0
0.00233722890954212,0.333549875046914,0,-0.00177523918167044,0.160326634971102,-0.00177523918167044,-0.160326634971102,0.666450124953086,0
0.00234280702149807,0.336619833297354,0,-0.0026782749026343,0.163441626148026,-0.0026782749026343,-0.163441626148026,0.663380166702646,0
0.00234838513345402,0.339761053197141,0,-0.00359854341875319,0.166505074916279,-0.00359854341875319,-0.166505074916279,0.660238946802859,0
0.00235396324540997,0.342972944326412,0,-0.00453575170241746,0.169514995092926,-0.00453575170241746,-0.169514995092926,0.657027055673588,0
0.00235954135736591,0.346254848736947,0,-0.0054895957472543,0.172469385669683,-0.0054895957472543,-0.172469385669683,0.653745151263053,0
0.00236511946932186,0.349605981088411,0,-0.00645976018755727,0.175366186130698,-0.00645976018755727,-0.175366186130698,0.650394018911589,0
0.00237069758127781,0.353025436146097,0,-0.00744591789401085,0.178203299288514,-0.00744591789401085,-0.178203299288514,0.646974563853903,0
0.00237627569323376,0.356512257874204,0,-0.00844772998974962,0.180978658032848,-0.00844772998974962,-0.180978658032848,0.643487742125796,0
0.0023818538051897,0.360065501234848,0,-0.00946484630636087,0.183690269994461,-0.00946484630636087,-0.183690269994461,0.639934498765152,0
0.00238743191714565,0.363684223248442,0,-0.0104969058740385,0.186336198920218,-0.0104969058740385,-0.186336198920218,0.636315776751558,0
0.0023930100291016,0.367367410350835,0,-0.0115435370355624,0.18891450602742,-0.0115435370355624,-0.18891450602742,0.632632589649165,0
0.00239858814105755,0.371113914358289,0,-0.0126043571756053,0.191423213043887,-0.0126043571756053,-0.191423213043887,0.628886085641711,0
0.0024041662530135,0.374922462557913,0,-0.013678972447775,0.193860324157405,-0.013678972447775,-0.193860324157405,0.625077537442087,0
0.00240974436496944,0.37879173362523,0,-0.0147669778749105,0.196223884011823,-0.0147669778749105,-0.196223884011823,0.62120826637477,0
0.00241532247692539,0.382720423886993,0,-0.0158679578202849,0.198512014545844,-0.0158679578202849,-0.198512014545844,0.617279576113007,0
0.00242090058888134,0.386707236583958,0,-0.0169814864723359,0.200722897567749,-0.0169814864723359,-0.200722897567749,0.613292763416042,0
0.00242647870083729,0.390750803690804,0,-0.0181071280039037,0.202854725437879,-0.0181071280039037,-0.202854725437879,0.609249196309196,0
0.00243205681279323,0.394849618689432,0,-0.019244436419418,0.20490567233572,-0.019244436419418,-0.20490567233572,0.605150381310568,0
0.00243763492474918,0.399002049212019,0,-0.0203929554211886,0.206873914966329,-0.0203929554211886,-0.206873914966329,0.600997950787981,0
0.00244321303670513,0.403206418754302,0,-0.0215522185961519,0.208757680895097,-0.0215522185961519,-0.208757680895097,0.596793581245698,0
0.00244879114866108,0.407461076435206,0,-0.0227217498985983,0.210555276943658,-0.0227217498985983,-0.210555276943658,0.592538923564794,0
0.00245436926061703,0.411764384585049,0,-0.0239010641251279,0.21226507314886,-0.0239010641251279,-0.21226507314886,0.588235615414951,0
0.00245994737257297,0.416114636185675,0,-0.025089667119252,0.213885463445822,-0.025089667119252,-0.213885463445822,0.583885363814325,0
0.00246552548452892,0.42050998551769,0,-0.0262870557409446,0.215414845537365,-0.0262870557409446,-0.215414845537365,0.57949001448231,0
0.00247110359648487,0.424948463251696,0,-0.0274927178761074,0.216851639988777,-0.0274927178761074,-0.216851639988777,0.575051536748304,0
0.00247668170844082,0.429428062763459,0,-0.0287061327085235,0.218194328107126,-0.0287061327085235,-0.218194328107126,0.570571937236541,0
0.00248225982039676,0.433946812305064,0,-0.0299267712079886,0.219441471395112,-0.0299267712079886,-0.219441471395112,0.566053187694936,0
0.00248783793235271,0.438502761064741,0,-0.0311540965890843,0.220591697067744,-0.0311540965890843,-0.220591697067744,0.561497238935259,0
0.00249341604430866,0.443093893497843,0,-0.0323875645584569,0.221643669262418,-0.0323875645584569,-0.221643669262418,0.556906106502157,0
0.00249899415626461,0.44771805897759,0,-0.0336266234072262,0.222596077741737,-0.0336266234072262,-0.222596077741737,0.55228194102241,0
0.00250457226822056,0.452372989160595,0,-0.0348707141630743,0.223447655008989,-0.0348707141630743,-0.223447655008989,0.547627010839405,0
0.0025101503801765,0.4570563875601,0,-0.0361192709424307,0.224197203084999,-0.0361192709424307,-0.224197203084999,0.5429436124399,0
0.00251572849213245,0.46176600294269,0,-0.0373717214353866,0.22484360366393,-0.0373717214353866,-0.22484360366393,0.53823399705731,0
0.0025213066040884,0.466499614027139,0,-0.0386274873398154,0.225385805348142,-0.0386274873398154,-0.225385805348142,0.533500385972861,0
0.00252688471604435,0.471254942066434,0,-0.0398859846457189,0.225822805746284,-0.0398859846457189,-0.225822805746284,0.528745057933566,0
0.00253246282800029,0.476029580670764,0,-0.0411466238467209,0.226153649085717,-0.0411466238467209,-0.226153649085717,0.523970419329236,0
0.00253804093995624,0.480821015202036,0,-0.0424088102295115,0.226377440996855,-0.0424088102295115,-0.226377440996855,0.519178984797964,0
0.00254361905191219,0.48562671413377,0,-0.0436719442975054,0.226493363718517,-0.0436719442975054,-0.226493363718517,0.51437328586623,0
0.00254919716386814,0.49044420240979,0,-0.0449354222415599,0.226500676764863,-0.0449354222415599,-0.226500676764863,0.50955579759021,0
0.00255477527582409,0.495271044969231,0,-0.0461986363390944,0.22639870602442,-0.0461986363390944,-0.22639870602442,0.504728955030769,0
0.00256035338778003,0.50010475900227,0,-0.0474609752670447,0.226186836926623,-0.0474609752670447,-0.226186836926623,0.49989524099773,0
0.00256593149973598,0.504942745127041,0,-0.0487218244243839,0.225864520879224,-0.0487218244243839,-0.225864520879224,0.495057254872959,0
0.00257150961169193,0.509782308498016,0,-0.0499805663489551,0.22543128740122,-0.0499805663489551,-0.22543128740122,0.490217691501984,0
0.00257708772364788,0.514620750382843,0,-0.0512365812002618,0.224886747492931,-0.0512365812002618,-0.224886747492931,0.485379249617157,0
0.00258266583560382,0.519455440170229,0,-0.0524892472030125,0.224230584806456,-0.0524892472030125,-0.224230584806456,0.480544559829771,0
0.00258824394755977,0.524283797926818,0,-0.0537379409994,0.223462546739086,-0.0537379409994,-0.223462546739086,0.475716202073182,0
0.00259382205951572,0.529103207782354,0,-0.0549820379796589,0.222582448657628,-0.0549820379796589,-0.222582448657628,0.470896792217646,0
0.00259940017147167,0.533910951628322,0,-0.056220912703508,0.221590188914319,-0.056220912703508,-0.221590188914319,0.466089048371678,0
0.00260497828342762,0.538704231560779,0,-0.057453939430015,0.220485758055217,-0.057453939430015,-0.220485758055217,0.461295768439221,0
0.00261055639538356,0.543480260041753,0,-0.0586804926440483,0.21926923031861,-0.0586804926440483,-0.21926923031861,0.456519739958247,0
0.00261613450733951,0.54823632922711,0,-0.0598999474582486,0.217940745497194,-0.0598999474582486,-0.217940745497194,0.45176367077289,0
0.00262171261929546,0.552969792778862,0,-0.0611116799057146,0.216500502138801,-0.0611116799057146,-0.216500502138801,0.447030207221138,0
0.00262729073125141,0.557677981837663,0,-0.0623150672751356,0.214948772621343,-0.0623150672751356,-0.214948772621343,0.442322018162337,0
0.00263286884320736,0.562358142370693,0,-0.0635094886155088,0.213285926342428,-0.0635094886155088,-0.213285926342428,0.437641857629307,0
0.0026384469551633,0.567007458514635,0,-0.0646943253608638,0.211512435791699,-0.0646943253608638,-0.211512435791699,0.432992541485365,0
0.00264402506711925,0.571623139667345,0,-0.0658689618824729,0.209628856383769,-0.0658689618824729,-0.209628856383769,0.428376860332655,0
0.0026496031790752,0.576202485825951,0,-0.0670327858341835,0.207635799402289,-0.0670327858341835,-0.207635799402289,0.423797514174049,0
0.00265518129103115,0.580742868895387,0,-0.0681851883725894,0.205533927401714,-0.0681851883725894,-0.205533927401714,0.419257131104613,0
0.00266075940298709,0.585241652676564,0,-0.0693255644823974,0.203323979729047,-0.0693255644823974,-0.203323979729047,0.414758347323436,0
0.00266633751494304,0.589696134925319,0,-0.0704533135459713,0.201006803332276,-0.0704533135459713,-0.201006803332276,0.410303865074681,0
0.00267191562689899,0.594103571118728,0,-0.0715678400417562,0.198583355559353,-0.0715678400417562,-0.198583355559353,0.405896428881272,0
0.00267749373885494,0.598461256844445,0,-0.0726685541028082,0.196054672782144,-0.0726685541028082,-0.196054672782144,0.401538743155555,0
0.00268307185081089,0.602766587895173,0,-0.0737548717906594,0.193421835014245,-0.0737548717906594,-0.193421835014245,0.397233412104827,0
0.00268864996276683,0.607017041329269,0,-0.0748262152307619,0.190685963587318,-0.0748262152307619,-0.190685963587318,0.392982958670731,0
0.00269422807472278,0.611210100839976,0,-0.0758820129133193,0.18784825652642,-0.0758820129133193,-0.18784825652642,0.388789899160024,0
0.00269980618667873,0.615343204495458,0,-0.0769217003073749,0.184910026287813,-0.0769217003073749,-0.184910026287813,0.384656795504542,0
0.00270538429863468,0.619413768420774,0,-0.0779447206098659,0.181872699235785,-0.0779447206098659,-0.181872699235785,0.380586231579226,0
0.00271096241059062,0.623419262914643,0,-0.0789505252906287,0.17873777376988,-0.0789505252906287,-0.17873777376988,0.376580737085357,0
0.00271654052254657,0.627357266132712,0,-0.0799385742813298,0.17550677741155,-0.0799385742813298,-0.17550677741155,0.372642733867288,0
0.00272211863450252,0.631225445161394,0,-0.0809083360158036,0.172181266819804,-0.0809083360158036,-0.172181266819804,0.368774554838606,0
0.00272769674645847,0.635021488029762,0,-0.0818592876924059,0.168762872267583,-0.0818592876924059,-0.168762872267583,0.364978511970238,0
0.00273327485841442,0.638743057975632,0,-0.0827909159120232,0.165253341527526,-0.0827909159120232,-0.165253341527526,0.361256942024368,0
0.00273885297037036,0.642387816507459,0,-0.0837027174545265,0.161654536107643,-0.0837027174545265,-0.161654536107643,0.35761218349254,0
0.00274443108232631,0.645953491769641,0,-0.0845941997919523,0.157968379885565,-0.0845941997919523,-0.157968379885565,0.354046508230359,0
0.00275000919428226,0.649437924751522,0,-0.0854648811825092,0.154196809705766,-0.0854648811825092,-0.154196809705766,0.350562075248478,0
0.00275558730623821,0.652839050622822,0,-0.0863142906096838,0.150341777862151,-0.0863142906096838,-0.150341777862151,0.347160949377178,0
0.00276116541819415,0.65615483850503,0,-0.0871419679959361,0.146405304870722,-0.0871419679959361,-0.146405304870722,0.34384516149497,0
0.0027667435301501,0.659383252959847,0,-0.0879474648473206,0.142389528758754,-0.0879474648473206,-0.142389528758754,0.340616747040153,0
0.00277232164210605,0.662522275890909,0,-0.0887303450383516,0.138296698399577,-0.0887303450383516,-0.138296698399577,0.337477724109091,0
0.002777899754062,0.665569965835651,0,-0.089490185281675,0.134129114072229,-0.089490185281675,-0.134129114072229,0.334430034164349,0
0.00278347786601795,0.668524495820866,0,-0.0902265751263719,0.129889072987501,-0.0902265751263719,-0.129889072987501,0.331475504179134,0
0.00278905597797389,0.67138413527421,0,-0.090939116800456,0.125578874578148,-0.090939116800456,-0.125578874578148,0.32861586472579,0
0.00279463408992984,0.674147198627221,0,-0.0916274253769269,0.121200880870091,-0.0916274253769269,-0.121200880870091,0.325852801372779,0
0.00280021220188579,0.676812014738278,0,-0.0922911294193209,0.116757570593271,-0.0922911294193209,-0.116757570593271,0.323187985261722,0
0.00280579031384174,0.679376947347901,0,-0.0929298717690662,0.1122515302551,-0.0929298717690662,-0.1122515302551,0.320623052652099,0
0.00281136842579768,0.681840444477394,0,-0.0935433099752696,0.107685388375947,-0.0935433099752696,-0.107685388375947,0.318159555522606,0
0.00281694653775363,0.684201067637223,0,-0.0941311162135443,0.103061757516753,-0.0941311162135443,-0.103061757516753,0.315798932362777,0
0.00282252464970958,0.686457475127555,0,-0.0946929770534088,0.0983832425491378,-0.0946929770534088,-0.0983832425491378,0.313542524872445,0
0.00282810276166553,0.688608380957932,0,-0.095228593592423,0.0936525074454085,-0.095228593592423,-0.0936525074454085,0.311391619042068,0
0.00283368087362148,0.690652533413581,0,-0.0957376821081518,0.0888723329222341,-0.0957376821081518,-0.0888723329222341,0.309347466586419,0
0.00283925898557742,0.692588734505593,0,-0.0962199748488917,0.0840456049766574,-0.0962199748488917,-0.0840456049766574,0.307411265494407,0
0.00284483709753337,0.694415879550566,0,-0.096675220428342,0.0791752433031918,-0.096675220428342,-0.0791752433031918,0.305584120449434,0
0.00285041520948932,0.696132978227795,0,-0.097103183674195,0.0742641396534677,-0.097103183674195,-0.0742641396534677,0.303867021772205,0
0.00285599332144527,0.697739140490094,0,-0.0975036453234577,0.0693151669545611,-0.0975036453234577,-0.0693151669545611,0.302260859509906,0


==> fig-rho-n.csv <==
t,real_rho_11,imag_rho_11,real_rho_12,imag_rho_12,real_rho_21,imag_rho_21,real_rho_22,imag_rho_22
0,0.72957043631299,0,0,0,0,0,0.268393964406028,0
2.78905597797389e-06,0.729555979809639,0,-3.58231031440188e-06,0.00256880253259803,-3.58231031440188e-06,-0.00256880253259803,0.268408420909379,0
5.57811195594779e-06,0.729512612838313,0,-1.43287218516914e-05,0.00513723261181942,-1.43287218516914e-05,-0.00513723261181942,0.268451787880704,0
8.36716793392168e-06,0.729440343014535,0,-3.22376765054115e-05,0.00770491786413932,-3.22376765054115e-05,-0.00770491786413932,0.268524057704482,0
1.11562239118956e-05,0.729339183028626,0,-5.73065778026287e-05,0.010271486075712,-5.73065778026287e-05,-0.010271486075712,0.26862521769039,0
1.39452798898695e-05,0.729209150642389,0,-8.95317914605527e-05,0.0128365652721493,-8.95317914605527e-05,-0.0128365652721493,0.268755250076627,0
1.67343358678434e-05,0.729050268684462,0,-0.000128908646165568,0.0153997837982254,-0.000128908646165568,-0.0153997837982254,0.268914132034553,0
1.95233918458173e-05,0.728862565044349,0,-0.000175431434574438,0.0179607703974839,-0.000175431434574438,-0.0179607703974839,0.269101835674666,0
2.23124478237911e-05,0.728646072665125,0,-0.000229093414537368,0.0205191542917234,-0.000229093414537368,-0.0205191542917234,0.269318328053888,0
2.5101503801765e-05,0.728400829534829,0,-0.00028988681054256,0.0230745652603347,-0.00028988681054256,-0.0230745652603347,0.269563571184184,0
2.78905597797389e-05,0.728126878676528,0,-0.000357802815381815,0.0256266337194695,-0.000357802815381815,-0.0256266337194695,0.269837522042485,0
3.06796157577128e-05,0.727824268137079,0,-0.000432831592036673,0.0281749908010124,-0.000432831592036673,-0.0281749908010124,0.270140132581933,0
3.34686717356867e-05,0.727493050974581,0,-0.000514962275784509,0.030719268431334,-0.000514962275784509,-0.030719268431334,0.270471349744431,0
3.62577277136606e-05,0.72713328524451,0,-0.000604182976523944,0.033259099409802,-0.000604182976523944,-0.033259099409802,0.270831115474501,0
3.90467836916345e-05,0.726745033984574,0,-0.00070048078131885,0.0357941174870234,-0.00070048078131885,-0.0357941174870234,0.271219366734436,0
4.18358396696084e-05,0.726328365198255,0,-0.000803841757160206,0.0383239574427972,-0.000803841757160206,-0.0383239574427972,0.271636035520754,0
4.46248956475823e-05,0.725883351837077,0,-0.000914250953944897,0.0408482551637517,-0.000914250953944897,-0.0408482551637517,0.272081048881933,0
4.74139516255562e-05,0.725410071781579,0,-0.00103169240767061,0.0433666477206441,-0.00103169240767061,-0.0433666477206441,0.27255432893743,0
5.02030076035301e-05,0.724908607821026,0,-0.00115614914384582,0.0458787734452978,-0.00115614914384582,-0.0458787734452978,0.273055792897983,0
5.2992063581504e-05,0.72437904763184,0,-0.00128760318111379,0.0483842720071551,-0.00128760318111379,-0.0483842720071551,0.273585353087168,0
5.57811195594779e-05,0.723821483754779,0,-0.0014260355350896,0.0508827844894221,-0.0014260355350896,-0.0508827844894221,0.274142916964228,0
5.85701755374518e-05,0.72323601357086,0,-0.00157142622240884,0.0533739534647819,-0.00157142622240884,-0.0533739534647819,0.274728387148146,0
6.13592315154257e-05,0.722622739276037,0,-0.00172375426498699,0.0558574230706541,-0.00172375426498699,-0.0558574230706541,0.275341661442969,0
6.41482874933995e-05,0.721981767854644,0,-0.00188299769448784,0.0583328390839787,-0.00188299769448784,-0.0583328390839787,0.275982632864362,0
6.69373434713734e-05,0.721313211051621,0,-0.00204913355700002,0.0607998489954994,-0.00204913355700002,-0.0607998489954994,0.276651189667385,0
6.97263994493473e-05,0.72061718534351,0,-0.00222213791791984,0.0632581020835273,-0.00222213791791984,-0.0632581020835273,0.277347215375495,0
7.25154554273212e-05,0.719893811908259,0,-0.00240198586703914,0.0657072494871609,-0.00240198586703914,-0.0657072494871609,0.278070588810746,0
7.53045114052951e-05,0.719143216593823,0,-0.00258865152383661,0.0681469442789409,-0.00258865152383661,-0.0681469442789409,0.27882118412518,0
7.8093567383269e-05,0.718365529885588,0,-0.00278210804297087,0.0705768415369191,-0.00278210804297087,-0.0705768415369191,0.279598870833415,0
8.08826233612429e-05,0.717560886872613,0,-0.00298232761997382,0.072996598416119,-0.00298232761997382,-0.072996598416119,0.28040351384639,0
8.36716793392168e-05,0.716729427212724,0,-0.00318928149714229,0.075405874219368,-0.00318928149714229,-0.075405874219368,0.281234973506278,0
8.64607353171907e-05,0.715871295096453,0,-0.00340293996962642,0.0778043304674793,-0.00340293996962642,-0.0778043304674793,0.282093105622548,0
8.92497912951646e-05,0.714986639209843,0,-0.00362327239171288,0.0801916309687644,-0.00362327239171288,-0.0801916309687644,0.282977761509158,0
9.20388472731385e-05,0.71407561269613,0,-0.00385024718330092,0.0825674418878537,-0.00385024718330092,-0.0825674418878537,0.283888788022871,0
9.48279032511124e-05,0.713138373116321,0,-0.00408383183656946,0.0849314318138082,-0.00408383183656946,-0.0849314318138082,0.284826027602678,0
9.76169592290863e-05,0.712175082408674,0,-0.00432399292283308,0.0872832718274997,-0.00432399292283308,-0.0872832718274997,0.285789318310326,0
0.00010040601520706,0.711185906847092,0,-0.00457069609958491,0.0896226355682417,-0.00457069609958491,-0.0896226355682417,0.286778493871906,0
0.000103195071185034,0.710171016998467,0,-0.00482390611772433,0.0919491992996509,-0.00482390611772433,-0.0919491992996509,0.287793383720531,0
0.000105984127163008,0.709130587678952,0,-0.00508358682896719,0.0942626419747221,-0.00508358682896719,-0.0942626419747221,0.288833813040046,0
0.000108773183140982,0.708064797909215,0,-0.00534970119343644,0.096562645300096,-0.00534970119343644,-0.096562645300096,0.289899602809782,0
0.000111562239118956,0.706973830868664,0,-0.00562221128743094,0.0988488937995024,-0.00562221128743094,-0.0988488937995024,0.290990569850333,0
0.00011435129509693,0.70585787384867,0,-0.00590107831136992,0.101121074876362,-0.00590107831136992,-0.101121074876362,0.292106526870326,0
0.000117140351074904,0.704717118204801,0,-0.00618626259791089,0.103378878875527,-0.00618626259791089,-0.103378878875527,0.293247282514195,0
0.000119929407052877,0.703551759308085,0,-0.00647772362023858,0.105621999144148,-0.00647772362023858,-0.105621999144148,0.29441264141091,0
0.000122718463030851,0.70236199649532,0,-0.00677542000052233,0.10785013209164,-0.00677542000052233,-0.10785013209164,0.295602404223674,0
0.000125507519008825,0.701148033018448,0,-0.00707930951853952,0.110062977248747,-0.00707930951853952,-0.110062977248747,0.296816367700547,0
0.000128296574986799,0.699910075993,0,-0.00738934912046239,0.112260237325676,-0.00738934912046239,-0.112260237325676,0.298054324725994,0
0.000131085630964773,0.698648336345655,0,-0.00770549492780572,0.114441618269283,-0.00770549492780572,-0.114441618269283,0.299316064373338,0
0.000133874686942747,0.6973630287609,0,-0.0080277022465327,0.116606829319313,-0.0080277022465327,-0.116606829319313,0.300601371958093,0
0.000136663742920721,0.696054371626833,0,-0.00835592557631622,0.118755583063659,-0.00835592557631622,-0.118755583063659,0.301910029092159,0
0.000139452798898695,0.694722586980115,0,-0.008690118619953,0.120887595492635,-0.008690118619953,-0.120887595492635,0.303241813738876,0
0.000142241854876669,0.6933679004501,0,-0.00903023429292766,0.123002586052249,-0.00903023429292766,-0.123002586052249,0.304596500268892,0
0.000145030910854642,0.691990541202145,0,-0.00937622473312391,0.125100277696461,-0.00937622473312391,-0.125100277696461,0.305973859516846,0
0.000147819966832616,0.690590741880143,0,-0.00972804131068016,0.127180396938409,-0.00972804131068016,-0.127180396938409,0.307373658838847,0
0.00015060902281059,0.689168738548279,0,-0.0100856346379865,0.129242673900598,-0.0100856346379865,-0.129242673900598,0.308795662170711,0
0.000153398078788564,0.687724770632033,0,-0.01044895457982,0.131286842364029,-0.01044895457982,-0.131286842364029,0.310239630086957,0
0.000156187134766538,0.686259080858461,0,-0.0108179502636162,0.133312639816264,-0.0108179502636162,-0.133312639816264,0.311705319860528,0
0.000158976190744512,0.684771915195761,0,-0.0111925700898721,0.135319807498414,-0.0111925700898721,-0.135319807498414,0.313192485523227,0
0.000161765246722486,0.683263522792149,0,-0.0115727617426797,0.137308090451033,-0.0115727617426797,-0.137308090451033,0.314700877926839,0
0.00016455430270046,0.681734155914066,0,-0.0119584722003854,0.139277237558914,-0.0119584722003854,-0.139277237558914,0.316230244804921,0
0.000167343358678434,0.680184069883742,0,-0.012349647746373,0.14122700159477,-0.012349647746373,-0.14122700159477,0.317780330835245,0
0.000170132414656407,0.678613523016124,0,-0.0127462339799671,0.1431571392618,-0.0127462339799671,-0.1431571392618,0.319350877702862,0
0.000172921470634381,0.677022776555209,0,-0.0131481758274533,0.145067411235111,-0.0131481758274533,-0.145067411235111,0.320941624163777,0
0.000175710526612355,0.675412094609777,0,-0.0135554175532125,0.146957582202014,-0.0135554175532125,-0.146957582202014,0.322552306109208,0
0.000178499582590329,0.673781744088578,0,-0.013967902770966,0.148827420901162,-0.013967902770966,-0.148827420901162,0.324182656630406,0
0.000181288638568303,0.672131994634965,0,-0.0143855744551285,0.150676700160525,-0.0143855744551285,-0.150676700160525,0.325832406084019,0
0.000184077694546277,0.670463118561009,0,-0.0148083749522645,0.152505196934212,-0.0148083749522645,-0.152505196934212,0.327501282157975,0
0.000186866750524251,0.668775390781119,0,-0.0152362459926468,0.154312692338109,-0.0152362459926468,-0.154312692338109,0.329189009937864,0
0.000189655806502225,0.667069088745182,0,-0.0156691287019121,0.156098971684337,-0.0156691287019121,-0.156098971684337,0.330895311973801,0
0.000192444862480199,0.665344492371252,0,-0.0161069636128108,0.15786382451453,-0.0161069636128108,-0.15786382451453,0.33261990834773,0
0.000195233918458173,0.663601883977801,0,-0.0165496906770492,0.159607044631909,-0.0165496906770492,-0.159607044631909,0.334362516741181,0
0.000198022974436146,0.661841548215566,0,-0.0169972492772178,0.161328430132164,-0.0169972492772178,-0.161328430132164,0.336122852503416,0
0.00020081203041412,0.660063771999,0,-0.0174495782388054,0.163027783433129,-0.0174495782388054,-0.163027783433129,0.337900628719981,0
0.000203601086392094,0.658268844437369,0,-0.0179066158422938,0.164704911303246,-0.0179066158422938,-0.164704911303246,0.339695556281611,0
0.000206390142370068,0.656457056765491,0,-0.0183682998353298,0.166359624888817,-0.0183682998353298,-0.166359624888817,0.341507343953489,0
0.000209179198348042,0.654628702274166,0,-0.0188345674449721,0.167991739740036,-0.0188345674449721,-0.167991739740036,0.343335698444814,0
0.000211968254326016,0.652784076240298,0,-0.0193053553900091,0.169601075835799,-0.0193053553900091,-0.169601075835799,0.345180324478681,0
0.00021475731030399,0.650923475856749,0,-0.0197805998933437,0.171187457607292,-0.0197805998933437,-0.171187457607292,0.34704092486223,0
0.000217546366281964,0.649047200161931,0,-0.0202602366944423,0.172750713960352,-0.0202602366944423,-0.172750713960352,0.348917200557048,0
0.000220335422259938,0.647155549969172,0,-0.0207442010618451,0.174290678296589,-0.0207442010618451,-0.174290678296589,0.350808850749806,0
0.000223124478237911,0.64524882779587,0,-0.0212324278057327,0.175807188533292,-0.0212324278057327,-0.175807188533292,0.352715572923107,0
0.000225913534215885,0.643327337792465,0,-0.021724851290547,0.177300087122088,-0.021724851290547,-0.177300087122088,0.354637062926512,0
0.000228702590193859,0.641391385671235,0,-0.0222214054476624,0.178769221066377,-0.0222214054476624,-0.178769221066377,0.356573015047741,0
0.000231491646171833,0.639441278634966,0,-0.0227220237881036,0.180214441937526,-0.0227220237881036,-0.180214441937526,0.35852312208401,0
0.000234280702149807,0.637477325305489,0,-0.0232266394153075,0.181635605889836,-0.0232266394153075,-0.181635605889836,0.360487075413486,0
0.000237069758127781,0.635499835652127,0,-0.0237351850379241,0.183032573674267,-0.0237351850379241,-0.183032573674267,0.362464565066848,0
0.000239858814105755,0.633509120920065,0,-0.0242475929826551,0.184405210650939,-0.0242475929826551,-0.184405210650939,0.36445527979891,0
0.000242647870083729,0.631505493558661,0,-0.0247637952071248,0.185753386800395,-0.0247637952071248,-0.185753386800395,0.366458907160313,0
0.000245436926061703,0.629489267149742,0,-0.0252837233127812,0.187076976733633,-0.0252837233127812,-0.187076976733633,0.368475133569232,0
0.000248225982039676,0.627460756335867,0,-0.0258073085578227,0.188375859700921,-0.0258073085578227,-0.188375859700921,0.370503644383106,0
0.00025101503801765,0.625420276748628,0,-0.0263344818701487,0.189649919599373,-0.0263344818701487,-0.189649919599373,0.372544123970344,0
0.000253804093995624,0.623368144936964,0,-0.026865173860329,0.190899044979314,-0.026865173860329,-0.190899044979314,0.374596255782008,0
0.000256593149973598,0.621304678295547,0,-0.0273993148345889,0.192123129049417,-0.0273993148345889,-0.192123129049417,0.376659722423425,0
0.000259382205951572,0.619230194993236,0,-0.0279368348078076,0.193322069680636,-0.0279368348078076,-0.193322069680636,0.378734205725735,0
0.000262171261929546,0.617145013901636,0,-0.028477663516526,0.194495769408916,-0.028477663516526,-0.194495769408916,0.380819386817335,0
0.00026496031790752,0.615049454523771,0,-0.0290217304319592,0.195644135436709,-0.0290217304319592,-0.195644135436709,0.382914946195199,0
0.000267749373885494,0.61294383692291,0,-0.0295689647730131,0.19676707963328,-0.0295689647730131,-0.19676707963328,0.385020563796061,0
0.000270538429863468,0.610828481651538,0,-0.0301192955192992,0.197864518533822,-0.0301192955192992,-0.197864518533822,0.387135919067432,0
0.000273327485841442,0.608703709680531,0,-0.0306726514241452,0.198936373337381,-0.0306726514241452,-0.198936373337381,0.389260691038439,0
0.000276116541819415,0.606569842328516,0,-0.0312289610275989,0.199982569903597,-0.0312289610275989,-0.199982569903597,0.391394558390453,0
0.000278905597797389,0.60442720119147,0,-0.0317881526694209,0.201003038748266,-0.0317881526694209,-0.201003038748266,0.393537199527499,0
0.000281694653775363,0.602276108072555,0,-0.0323501545020631,0.201997715037739,-0.0323501545020631,-0.201997715037739,0.395688292646413,0
0.000284483709753337,0.600116884912221,0,-0.0329148945036304,0.202966538582149,-0.0329148945036304,-0.202966538582149,0.397847515806746,0
0.000287272765731311,0.597949853718596,0,-0.0334823004908215,0.203909453827493,-0.0334823004908215,-0.203909453827493,0.400014547000371,0
0.000290061821709285,0.595775336498176,0,-0.0340523001318464,0.20482640984656,-0.0340523001318464,-0.20482640984656,0.402189064220791,0
0.000292850877687259,0.593593655186841,0,-0.0346248209593167,0.205717360328725,-0.0346248209593167,-0.205717360328725,0.404370745532126,0
0.000295639933665233,0.591405131581217,0,-0.035199790383106,0.206582263568614,-0.035199790383106,-0.206582263568614,0.406559269137749,0
0.000298428989643207,0.589210087270398,0,-0.0357771357031769,0.207421082453644,-0.0357771357031769,-0.207421082453644,0.408754313448568,0
0.00030121804562118,0.587008843568048,0,-0.0363567841223724,0.208233784450462,-0.0363567841223724,-0.208233784450462,0.410955557150917,0
0.000304007101599154,0.584801721444906,0,-0.0369386627591669,0.20902034159027,-0.0369386627591669,-0.20902034159027,0.413162679274059,0
0.000306796157577128,0.582589041461707,0,-0.0375226986603755,0.209780730453077,-0.0375226986603755,-0.209780730453077,0.415375359257257,0
0.000309585213555102,0.58037112370254,0,-0.0381088188138175,0.210514932150853,-0.0381088188138175,-0.210514932150853,0.417593277016424,0
0.000312374269533076,0.57814828770866,0,-0.038696950160932,0.211222932309624,-0.038696950160932,-0.211222932309624,0.419816113010303,0
0.00031516332551105,0.575920852412775,0,-0.0392870196093411,0.211904721050513,-0.0392870196093411,-0.211904721050513,0.422043548306188,0
0.000317952381489024,0.573689136073814,0,-0.0398789540453596,0.21256029296972,-0.0398789540453596,-0.21256029296972,0.424275264645149,0
0.000320741437466998,0.571453456212213,0,-0.0404726803464471,0.213189647117487,-0.0404726803464471,-0.213189647117487,0.42651094450675,0
0.000323530493444972,0.569214129545711,0,-0.0410681253936001,0.213792786976019,-0.0410681253936001,-0.213792786976019,0.428750271173252,0
0.000326319549422945,0.566971471925697,0,-0.0416652160836808,0.214369720436416,-0.0416652160836808,-0.214369720436416,0.430992928793265,0
0.000329108605400919,0.564725798274106,0,-0.0422638793416808,0.214920459774589,-0.0422638793416808,-0.214920459774589,0.433238602444855,0
0.000331897661378893,0.56247742252089,0,-0.0428640421329153,0.215445021626206,-0.0428640421329153,-0.215445021626206,0.435486978198071,0
0.000334686717356867,0.560226657542071,0,-0.0434656314751475,0.215943426960656,-0.0434656314751475,-0.215943426960656,0.437737743176889,0
0.000337475773334841,0.557973815098405,0,-0.044068574450637,0.216415701054062,-0.044068574450637,-0.216415701054062,0.439990585620555,0
0.000340264829312815,0.555719205774656,0,-0.044672798218114,0.216861873461345,-0.044672798218114,-0.216861873461345,0.442245194944303,0
0.000343053885290789,0.553463138919508,0,-0.0452782300246722,0.217281977987361,-0.0452782300246722,-0.217281977987361,0.444501261799452,0
0.000345842941268763,0.551205922586118,0,-0.0458847972175811,0.217676052657123,-0.0458847972175811,-0.217676052657123,0.446758478132841,0
0.000348631997246737,0.548947863473338,0,-0.0464924272560137,0.218044139685114,-0.0464924272560137,-0.218044139685114,0.44901653724562,0
0.000351421053224711,0.546689266867603,0,-0.0471010477226872,0.218386285443721,-0.0471010477226872,-0.218386285443721,0.451275133851355,0
0.000354210109202684,0.544430436585513,0,-0.0477105863354151,0.218702540430796,-0.0477105863354151,-0.218702540430796,0.453533964133445,0
0.000356999165180658,0.542171674917112,0,-0.0483209709585661,0.218992959236354,-0.0483209709585661,-0.218992959236354,0.455792725801845,0
0.000359788221158632,0.539913282569888,0,-0.0489321296144311,0.219257600508434,-0.0489321296144311,-0.219257600508434,0.458051118149069,0
0.000362577277136606,0.53765555861349,0,-0.0495439904944919,0.219496526918134,-0.0495439904944919,-0.219496526918134,0.460308842105467,0
0.00036536633311458,0.535398800425191,0,-0.0501564819705922,0.219709805123836,-0.0501564819705922,-0.219709805123836,0.462565600293765,0
0.000368155389092554,0.533143303636101,0,-0.0507695326060079,0.219897505734629,-0.0507695326060079,-0.219897505734629,0.464821097082855,0
0.000370944445070528,0.530889362078134,0,-0.0513830711664135,0.220059703272965,-0.0513830711664135,-0.220059703272965,0.467075038640822,0
0.000373733501048502,0.528637267731759,0,-0.0519970266307438,0.22019647613654,-0.0519970266307438,-0.22019647613654,0.469327132987196,0
0.000376522557026476,0.52638731067453,0,-0.0526113282019483,0.220307906559442,-0.0526113282019483,-0.220307906559442,0.471577090044425,0
0.000379311613004449,0.524139779030405,0,-0.0532259053176362,0.220394080572557,-0.0532259053176362,-0.220394080572557,0.47382462168855,0
0.000382100668982423,0.521894958919879,0,-0.0538406876606094,0.22045508796327,-0.0538406876606094,-0.22045508796327,0.476069441799076,0
0.000384889724960397,0.519653134410923,0,-0.0544556051692827,0.220491022234464,-0.0544556051692827,-0.220491022234464,0.478311266308031,0
0.000387678780938371,0.51741458747075,0,-0.0550705880479891,0.220501980562849,-0.0550705880479891,-0.220501980562849,0.480549813248203,0
0.000390467836916345,0.515179597918415,0,-0.0556855667771668,0.220488063756617,-0.0556855667771668,-0.220488063756617,0.482784802800538,0
0.000393256892894319,0.512948443378251,0,-0.0563004721234278,0.220449376212459,-0.0563004721234278,-0.220449376212459,0.485015957340702,0
0.000396045948872293,0.510721399234157,0,-0.0569152351495064,0.220386025871953,-0.0569152351495064,-0.220386025871953,0.487243001484796,0
0.000398835004850267,0.508498738584744,0,-0.0575297872240837,0.220298124177342,-0.0575297872240837,-0.220298124177342,0.489465662134209,0
0.000401624060828241,0.506280732199346,0,-0.0581440600314895,0.220185786026715,-0.0581440600314895,-0.220185786026715,0.491683668519606,0
0.000404413116806215,0.504067648474902,0,-0.0587579855812774,0.220049129728617,-0.0587579855812774,-0.220049129728617,0.49389675224405,0
0.000407202172784188,0.501859753393715,0,-0.0593714962176725,0.219888276956102,-0.0593714962176725,-0.219888276956102,0.496104647325236,0
0.000409991228762162,0.499657310482103,0,-0.0599845246288911,0.219703352700236,-0.0599845246288911,-0.219703352700236,0.498307090236848,0
0.000412780284740136,0.497460580769933,0,-0.060597003856329,0.219494485223091,-0.060597003856329,-0.219494485223091,0.500503819949018,0
0.00041556934071811,0.495269822751058,0,-0.0612088673036183,0.219261806010225,-0.0612088673036183,-0.219261806010225,0.502694577967892,0
0.000418358396696084,0.493085292344659,0,-0.0618200487455514,0.219005449722676,-0.0618200487455514,-0.219005449722676,0.504879108374291,0
0.000421147452674058,0.490907242857489,0,-0.0624304823368697,0.218725554148491,-0.0624304823368697,-0.218725554148491,0.50705715786146,0
0.000423936508652032,0.488735924947033,0,-0.0630401026209172,0.218422260153798,-0.0630401026209172,-0.218422260153798,0.509228475771916,0
0.000426725564630006,0.486571586585585,0,-0.0636488445381566,0.218095711633449,-0.0636488445381566,-0.218095711633449,0.511392814133364,0
0.00042951462060798,0.484414473025247,0,-0.0642566434345471,0.217746055461247,-0.0642566434345471,-0.217746055461247,0.513549927693702,0
0.000432303676585953,0.482264826763851,0,-0.0648634350697831,0.217373441439772,-0.0648634350697831,-0.217373441439772,0.515699573955097,0
0.000435092732563927,0.480122887511814,0,-0.0654691556253926,0.216978022249833,-0.0654691556253926,-0.216978022249833,0.517841513207134,0
0.000437881788541901,0.477988892159914,0,-0.0660737417126934,0.216559953399552,-0.0660737417126934,-0.216559953399552,0.519975508559033,0
0.000440670844519875,0.475863074748015,0,-0.0666771303806075,0.216119393173108,-0.0666771303806075,-0.216119393173108,0.522101325970933,0
0.000443459900497849,0.47374566643471,0,-0.0672792591233314,0.215656502579157,-0.0672792591233314,-0.215656502579157,0.524218734284237,0
0.000446248956475823,0.471636895467924,0,-0.0678800658878631,0.215171445298936,-0.0678800658878631,-0.215171445298936,0.526327505251023,0
0.000449038012453797,0.469536987156433,0,-0.0684794890813833,0.214664387634089,-0.0684794890813833,-0.214664387634089,0.528427413562513,0
0.000451827068431771,0.467446163842347,0,-0.0690774675784902,0.214135498454208,-0.0690774675784902,-0.214135498454208,0.5305182368766,0
0.000454616124409745,0.465364644874513,0,-0.0696739407282888,0.213584949144125,-0.0696739407282888,-0.213584949144125,0.532599755844433,0
0.000457405180387718,0.463292646582881,0,-0.0702688483613321,0.213012913550972,-0.0702688483613321,-0.213012913550972,0.534671754136064,0
0.000460194236365692,0.461230382253801,0,-0.0708621307964144,0.21241956793101,-0.0708621307964144,-0.21241956793101,0.536734018465144,0
0.000462983292343666,0.459178062106262,0,-0.0714537288472162,0.211805090896266,-0.0714537288472162,-0.211805090896266,0.538786338612684,0
0.00046577234832164,0.45713589326908,0,-0.0720435838287999,0.211169663360983,-0.0720435838287999,-0.211169663360983,0.540828507449865,0
0.000468561404299614,0.455104079759025,0,-0.072631637563956,0.210513468487898,-0.072631637563956,-0.210513468487898,0.54286032095992,0
0.000471350460277588,0.453082822459889,0,-0.0732178323893989,0.209836691634379,-0.0732178323893989,-0.209836691634379,0.544881578259055,0
0.000474139516255562,0.45107231910249,0,-0.0738021111618132,0.209139520298421,-0.0738021111618132,-0.209139520298421,0.546892081616454,0
0.000476928572233536,0.449072764245622,0,-0.074384417263748,0.208422144064532,-0.074384417263748,-0.208422144064532,0.548891636473322,0
0.00047971762821151,0.447084349257929,0,-0.0749646946093606,0.207684754549521,-0.0749646946093606,-0.207684754549521,0.550880051461015,0
0.000482506684189484,0.445107262300725,0,-0.07554288765001,0.2069275453482,-0.07554288765001,-0.2069275453482,0.552857138418218,0
0.000485295740167457,0.443141688311738,0,-0.0761189413796966,0.206150711979025,-0.0761189413796966,-0.206150711979025,0.554822712407205,0
0.000488084796145431,0.441187808989781,0,-0.0766928013403522,0.205354451829688,-0.0766928013403522,-0.205354451829688,0.556776591729161,0
0.000490873852123405,0.439245802780353,0,-0.0772644136269776,0.204538964102677,-0.0772644136269776,-0.204538964102677,0.558718597938589,0
0.000493662908101379,0.437315844862157,0,-0.0778337248926278,0.203704449760825,-0.0778337248926278,-0.203704449760825,0.560648555856786,0
0.000496451964079353,0.435398107134539,0,-0.0784006823532458,0.202851111472849,-0.0784006823532458,-0.202851111472849,0.562566293584403,0
0.000499241020057327,0.433492758205839,0,-0.0789652337923451,0.201979153558924,-0.0789652337923451,-0.201979153558924,0.564471642513102,0
0.000502030076035301,0.431599963382653,0,-0.0795273275655389,0.201088781936272,-0.0795273275655389,-0.201088781936272,0.566364437336288,0
0.000504819132013275,0.429719884659996,0,-0.0800869126049193,0.200180204064813,-0.0800869126049193,-0.200180204064813,0.568244516058945,0
0.000507608187991249,0.42785268071237,0,-0.0806439384232839,0.199253628892877,-0.0806439384232839,-0.199253628892877,0.570111720006571,0
0.000510397243969222,0.425998506885724,0,-0.0811983551182114,0.198309266802991,-0.0811983551182114,-0.198309266802991,0.571965893833217,0
0.000513186299947196,0.424157515190304,0,-0.0817501133759864,0.197347329557773,-0.0817501133759864,-0.197347329557773,0.573806885528636,0
0.00051597535592517,0.422329854294389,0,-0.0822991644753732,0.196368030245923,-0.0822991644753732,-0.196368030245923,0.575634546424551,0
0.000518764411903144,0.420515669518901,0,-0.0828454602912388,0.195371583228354,-0.0828454602912388,-0.195371583228354,0.577448731200039,0
0.000521553467881118,0.418715102832886,0,-0.0833889532980266,0.194358204084452,-0.0833889532980266,-0.194358204084452,0.579249297886053,0
0.000524342523859092,0.416928292849873,0,-0.0839295965730799,0.193328109558496,-0.0839295965730799,-0.193328109558496,0.581036107869067,0
0.000527131579837066,0.415155374825071,0,-0.0844673437998162,0.192281517506253,-0.0844673437998162,-0.192281517506253,0.582809025893868,0
0.00052992063581504,0.413396480653439,0,-0.0850021492707532,0.191218646841743,-0.0850021492707532,-0.191218646841743,0.584567920065501,0
0.000532709691793014,0.411651738868583,0,-0.0855339678903861,0.190139717484219,-0.0855339678903861,-0.190139717484219,0.586312661850356,0
0.000535498747770987,0.409921274642508,0,-0.0860627551779176,0.189044950305345,-0.0860627551779176,-0.189044950305345,0.588043126076431,0
0.000538287803748961,0.408205209786183,0,-0.086588467269841,0.187934567076607,-0.086588467269841,-0.187934567076607,0.589759190932755,0
0.000541076859726935,0.406503662750942,0,-0.0871110609223763,0.186808790416962,-0.0871110609223763,-0.186808790416962,0.591460737967997,0
0.000543865915704909,0.404816748630691,0,-0.0876304935137619,0.185667843740736,-0.0876304935137619,-0.185667843740736,0.593147652088247,0
0.000546654971682883,0.403144579164927,0,-0.0881467230463999,0.18451195120579,-0.0881467230463999,-0.18451195120579,0.594819821554011,0
0.000549444027660857,0.401487262742551,0,-0.0886597081488582,0.183341337661966,-0.0886597081488582,-0.183341337661966,0.596477137976386,0
0.000552233083638831,0.399844904406474,0,-0.089169408077729,0.182156228599818,-0.089169408077729,-0.182156228599818,0.598119496312463,0
0.000555022139616805,0.398217605858998,0,-0.0896757827193443,0.18095685009965,-0.0896757827193443,-0.18095685009965,0.599746794859939,0
0.000557811195594779,0.396605465467976,0,-0.0901787925913504,0.179743428780868,-0.0901787925913504,-0.179743428780868,0.601358935250961,0
0.000560600251572753,0.395008578273733,0,-0.090678398844141,0.178516191751661,-0.090678398844141,-0.178516191751661,0.602955822445204,0
0.000563389307550726,0.393427035996732,0,-0.0911745632621509,0.177275366559018,-0.0911745632621509,-0.177275366559018,0.604537364722204,0
0.0005661783635287,0.391860927046002,0,-0.0916672482650101,0.176021181139095,-0.0916672482650101,-0.176021181139095,0.606103473672934,0
0.000568967419506674,0.39031033652828,0,-0.092156416908561,0.174753863767948,-0.092156416908561,-0.174753863767948,0.607654064190656,0
0.000571756475484648,0.388775346257893,0,-0.0926420328857377,0.173473643012631,-0.0926420328857377,-0.173473643012631,0.609189054461042,0
0.000574545531462622,0.387256034767352,0,-0.09312406052731,0.172180747682687,-0.09312406052731,-0.172180747682687,0.610708365951584,0
0.000577334587440596,0.385752477318641,0,-0.0936024648024926,0.170875406782021,-0.0936024648024926,-0.170875406782021,0.612211923400294,0
0.00058012364341857,0.384264745915219,0,-0.0940772113194201,0.169557849461189,-0.0940772113194201,-0.169557849461189,0.613699654803717,0
0.000582912699396544,0.382792909314686,0,-0.0945482663254909,0.168228304970092,-0.0945482663254909,-0.168228304970092,0.615171491404249,0
0.000585701755374517,0.381337033042144,0,-0.0950155967075777,0.166887002611096,-0.0950155967075777,-0.166887002611096,0.616627367676791,0
0.000588490811352491,0.379897179404201,0,-0.0954791699921098,0.165534171692592,-0.0954791699921098,-0.165534171692592,0.618067221314733,0
0.000591279867330465,0.378473407503648,0,-0.095938954345025,0.164170041482989,-0.095938954345025,-0.164170041482989,0.619490993215286,0
0.000594068923308439,0.37706577325476,0,-0.0963949185715953,0.162794841165163,-0.0963949185715953,-0.162794841165163,0.620898627464174,0
0.000596857979286413,0.375674329399244,0,-0.0968470321161242,0.161408799791369,-0.0968470321161242,-0.161408799791369,0.62229007131969,0
0.000599647035264387,0.374299125522794,0,-0.0972952650615213,0.160012146238621,-0.0972952650615213,-0.160012146238621,0.62366527519614,0
0.000602436091242361,0.372940208072268,0,-0.0977395881287508,0.158605109164544,-0.0977395881287508,-0.158605109164544,0.625024192646666,0
0.000605225147220335,0.371597620373451,0,-0.0981799726761594,0.157187916963721,-0.0981799726761594,-0.157187916963721,0.626366780345483,0
0.000608014203198309,0.370271402649415,0,-0.0986163906986818,0.155760797724527,-0.0986163906986818,-0.155760797724527,0.627692998069519,0
0.000610803259176283,0.368961592039449,0,-0.0990488148269275,0.154323979186464,-0.0990488148269275,-0.154323979186464,0.629002808679484,0
0.000613592315154256,0.367668222618557,0,-0.0994772183261485,0.152877688698009,-0.0994772183261485,-0.152877688698009,0.630296178100376,0
0.00061638137113223,0.366391325417502,0,-0.0999015750950907,0.151422153174971,-0.0999015750950907,-0.151422153174971,0.63157307530143,0
0.000619170427110204,0.365130928443403,0,-0.10032185966473,0.149957599059377,-0.10032185966473,-0.149957599059377,0.63283347227553,0
0.000621959483088178,0.363887056700848,0,-0.100738047196893,0.148484252278882,-0.100738047196893,-0.148484252278882,0.634077344018084,0
0.000624748539066152,0.362659732213537,0,-0.101150113482769,0.147002338206715,-0.101150113482769,-0.147002338206715,0.635304668505395,0
0.000627537595044126,0.361448974046424,0,-0.101558034941304,0.145512081622171,-0.101558034941304,-0.145512081622171,0.636515426672508,0
0.0006303266510221,0.36025479832836,0,-0.101961788617495,0.144013706671639,-0.101961788617495,-0.144013706671639,0.637709602390572,0
0.000633115707000074,0.359077218275209,0,-0.102361352180567,0.142507436830196,-0.102361352180567,-0.142507436830196,0.638887182443723,0
0.000635904762978048,0.357916244213447,0,-0.10275670392205,0.14099349486375,-0.10275670392205,-0.14099349486375,0.640048156505484,0
0.000638693818956022,0.356771883604215,0,-0.103147822753748,0.139472102791752,-0.103147822753748,-0.139472102791752,0.641192517114716,0
0.000641482874933995,0.355644141067816,0,-0.103534688205607,0.137943481850467,-0.103534688205607,-0.137943481850467,0.642320259651115,0
0.000644271930911969,0.354533018408654,0,-0.103917280423476,0.136407852456831,-0.103917280423476,-0.136407852456831,0.643431382310277,0
0.000647060986889943,0.353438514640595,0,-0.104295580166779,0.134865434172871,-0.104295580166779,-0.134865434172871,0.644525886078336,0
0.000649850042867917,0.352360626012737,0,-0.104669568806076,0.133316445670717,-0.104669568806076,-0.133316445670717,0.645603774706193,0
0.000652639098845891,0.351299346035586,0,-0.105039228320533,0.131761104698195,-0.105039228320533,-0.131761104698195,0.646665054683344,0
0.000655428154823865,0.350254665507612,0,-0.105404541295303,0.130199628045004,-0.105404541295303,-0.130199628045004,0.647709735211318,0
0.000658217210801839,0.349226572542193,0,-0.105765490918798,0.128632231509493,-0.105765490918798,-0.128632231509493,0.648737828176738,0
0.000661006266779813,0.348215052594908,0,-0.106122060979887,0.127059129866029,-0.106122060979887,-0.127059129866029,0.649749348124022,0
0.000663795322757787,0.347220088491201,0,-0.10647423586499,0.125480536832964,-0.10647423586499,-0.125480536832964,0.650744312227729,0
0.00066658437873576,0.346241660454369,0,-0.106822000555089,0.1238966650412,-0.106822000555089,-0.1238966650412,0.651722740264561,0
0.000669373434713734,0.345279746133892,0,-0.107165340622654,0.122307726003364,-0.107165340622654,-0.122307726003364,0.652684654585038,0
0.000672162490691708,0.34433432063407,0,-0.107504242228482,0.120713930083581,-0.107504242228482,-0.120713930083581,0.653630080084859,0
0.000674951546669682,0.343405356542978,0,-0.107838692118451,0.11911548646786,-0.107838692118451,-0.11911548646786,0.654559044175952,0
0.000677740602647656,0.342492823961697,0,-0.108168677620191,0.117512603135087,-0.108168677620191,-0.117512603135087,0.655471576757232,0
0.00068052965862563,0.341596690533848,0,-0.108494186639684,0.115905486828631,-0.108494186639684,-0.115905486828631,0.656367710185081,0
0.000683318714603604,0.340716921475381,0,-0.108815207657774,0.114294343028557,-0.108815207657774,-0.114294343028557,0.657247479243548,0
0.000686107770581578,0.339853479604628,0,-0.109131729726607,0.11267937592446,-0.109131729726607,-0.11267937592446,0.6581109211143,0
0.000688896826559552,0.33900632537261,0,-0.109443742465994,0.111060788388908,-0.109443742465994,-0.111060788388908,0.658958075346318,0
0.000691685882537526,0.338175416893566,0,-0.109751236059702,0.109438781951502,-0.109751236059702,-0.109438781951502,0.659788983825362,0
0.000694474938515499,0.337360709975722,0,-0.110054201251676,0.107813556773551,-0.110054201251676,-0.107813556773551,0.660603690743207,0
0.000697263994493473,0.336562158152261,0,-0.110352629342182,0.106185311623363,-0.110352629342182,-0.106185311623363,0.661402242566667,0
0.000700053050471447,0.335779712712505,0,-0.110646512183891,0.104554243852152,-0.110646512183891,-0.104554243852152,0.662184688006423,0
0.000702842106449421,0.335013322733282,0,-0.110935842177898,0.102920549370562,-0.110935842177898,-0.102920549370562,0.662951077985646,0
0.000705631162427395,0.334262935110472,0,-0.111220612269663,0.101284422625802,-0.111220612269663,-0.101284422625802,0.663701465608456,0
0.000708420218405369,0.333528494590728,0,-0.111500815944907,0.099646056579402,-0.111500815944907,-0.099646056579402,0.6644359061282,0
0.000711209274383343,0.332809943803345,0,-0.111776447225434,0.0980056426855794,-0.111776447225434,-0.0980056426855794,0.665154456915582,0
0.000713998330361317,0.332107223292291,0,-0.112047500664896,0.0963633708702187,-0.112047500664896,-0.0963633708702187,0.665857177426637,0
0.000716787386339291,0.331420271548355,0,-0.112313971344507,0.094719429510465,-0.112313971344507,-0.094719429510465,0.666544129170572,0
0.000719576442317264,0.330749025041436,0,-0.11257585486869,0.0930740054149268,-0.11257585486869,-0.0930740054149268,0.667215375677492,0
0.000722365498295238,0.33009341825294,0,-0.112833147360679,0.0914272838044891,-0.112833147360679,-0.0914272838044891,0.667870982465987,0
0.000725154554273212,0.329453383708284,0,-0.113085845458063,0.0897794482937338,-0.113085845458063,-0.0897794482937338,0.668511017010643,0
0.000727943610251186,0.328828852009487,0,-0.113333946308282,0.0881306808729662,-0.113333946308282,-0.0881306808729662,0.66913554870944,0
0.00073073266622916,0.328219751867859,0,-0.113577447564072,0.0864811618908446,-0.113577447564072,-0.0864811618908446,0.669744648851068,0
0.000733521722207134,0.327626010136744,0,-0.113816347378862,0.0848310700376126,-0.113816347378862,-0.0848310700376126,0.670338390582183,0
0.000736310778185108,0.327047551844345,0,-0.114050644402127,0.08318058232893,-0.114050644402127,-0.08318058232893,0.670916848874582,0
0.000739099834163082,0.326484300226589,0,-0.114280337774694,0.0815298740903,-0.114280337774694,-0.0815298740903,0.671480100492337,0
0.000741888890141056,0.325936176760044,0,-0.114505427124009,0.0798791189420919,-0.114505427124009,-0.0798791189420919,0.672028223958883,0
0.000744677946119029,0.32540310119486,0,-0.114725912559362,0.0782284887851533,-0.114725912559362,-0.0782284887851533,0.672561299524066,0
0.000747467002097003,0.324884991587748,0,-0.114941794667068,0.0765781537870116,-0.114941794667068,-0.0765781537870116,0.673079409131178,0
0.000750256058074977,0.324381764334958,0,-0.115153074505615,0.0749282823686599,-0.115153074505615,-0.0749282823686599,0.673582636383968,0
0.000753045114052951,0.323893334205273,0,-0.115359753600779,0.0732790411919253,-0.115359753600779,-0.0732790411919253,0.674071066513653,0
0.000755834170030925,0.323419614372994,0,-0.115561833940697,0.0716305951474143,-0.115561833940697,-0.0716305951474143,0.674544786345931,0
0.000758623226008899,0.322960516450915,0,-0.115759317970912,0.069983107343034,-0.115759317970912,-0.069983107343034,0.675003884268011,0
0.000761412281986873,0.322515950523268,0,-0.115952208589383,0.068336739093084,-0.115952208589383,-0.068336739093084,0.675448450195657,0
0.000764201337964847,0.322085825178647,0,-0.116140509141473,0.0666916499079139,-0.116140509141473,-0.0666916499079139,0.675878575540279,0
0.000766990393942821,0.321670047542882,0,-0.1163242234149,0.0650479974841459,-0.1163242234149,-0.0650479974841459,0.676294353176043,0
0.000769779449920794,0.321268523311874,0,-0.116503355634668,0.0634059376954547,-0.116503355634668,-0.0634059376954547,0.676695877407051,0
0.000772568505898768,0.320881156784362,0,-0.116677910457967,0.0617656245839029,-0.116677910457967,-0.0617656245839029,0.677083243934563,0
0.000775357561876742,0.320507850894632,0,-0.116847892969056,0.0601272103518254,-0.116847892969056,-0.0601272103518254,0.677456549824293,0
0.000778146617854716,0.32014850724515,0,-0.117013308674121,0.058490845354261,-0.117013308674121,-0.058490845354261,0.677815893473775,0
0.00078093567383269,0.319803026139111,0,-0.117174163496112,0.0568566780919237,-0.117174163496112,-0.0568566780919237,0.678161374579814,0
0.000783724729810664,0.3194713066129,0,-0.117330463769562,0.0552248552047106,-0.117330463769562,-0.0552248552047106,0.678493094106025,0
0.000786513785788638,0.319153246468455,0,-0.11748221623539,0.0535955214657421,-0.11748221623539,-0.0535955214657421,0.67881115425047,0
0.000789302841766612,0.318848742305522,0,-0.117629428035684,0.0519688197759266,-0.117629428035684,-0.0519688197759266,0.679115658413403,0
0.000792091897744586,0.3185576895538,0,-0.117772106708475,0.0503448911590488,-0.117772106708475,-0.0503448911590488,0.679406711165125,0
0.00079488095372256,0.318279982504963,0,-0.117910260182494,0.0487238747573726,-0.117910260182494,-0.0487238747573726,0.679684418213962,0
0.000797670009700533,0.318015514344555,0,-0.11804389677192,0.0471059078277553,-0.11804389677192,-0.0471059078277553,0.67994888637437,0
0.000800459065678507,0.317764177183749,0,-0.118173025171114,0.0454911257382679,-0.118173025171114,-0.0454911257382679,0.680200223535175,0
0.000803248121656481,0.317525862090969,0,-0.118297654449351,0.0438796619653145,-0.118297654449351,-0.0438796619653145,0.680438538627956,0
0.000806037177634455,0.31730045912335,0,-0.118417794045538,0.0422716480912474,-0.118417794045538,-0.0422716480912474,0.680663941595574,0
0.000808826233612429,0.317087857358062,0,-0.118533453762926,0.0406672138024702,-0.118533453762926,-0.0406672138024702,0.680876543360862,0
0.000811615289590403,0.316887944923454,0,-0.118644643763828,0.0390664868880246,-0.118644643763828,-0.0390664868880246,0.68107645579547,0
0.000814404345568377,0.316700609030038,0,-0.118751374564315,0.0374695932386545,-0.118751374564315,-0.0374695932386545,0.681263791688886,0
0.000817193401546351,0.316525736001299,0,-0.118853657028932,0.0358766568463419,-0.118853657028932,-0.0358766568463419,0.681438664717625,0
0.000819982457524325,0.316363211304319,0,-0.118951502365393,0.034287799804308,-0.118951502365393,-0.034287799804308,0.681601189414605,0
0.000822771513502298,0.316212919580219,0,-0.119044922119291,0.0327031423074744,-0.119044922119291,-0.0327031423074744,0.681751481138704,0
0.000825560569480272,0.316074744674407,0,-0.119133928168802,0.0311228026533781,-0.119133928168802,-0.0311228026533781,0.681889656044517,0
0.000828349625458246,0.315948569666623,0,-0.119218532719398,0.029546897243533,-0.119218532719398,-0.029546897243533,0.682015831052301,0
0.00083113868143622,0.315834276900787,0,-0.119298748298557,0.0279755405852341,-0.119298748298557,-0.0279755405852341,0.682130123818137,0
0.000833927737414194,0.315731748014635,0,-0.119374587750486,0.0264088452937955,-0.119374587750486,-0.0264088452937955,0.682232652704288,0
0.000836716793392168,0.31564086396914,0,-0.119446064230849,0.0248469220952182,-0.119446064230849,-0.0248469220952182,0.682323536749784,0
0.000839505849370142,0.31556150507771,0,-0.119513191201497,0.0232898798292795,-0.119513191201497,-0.0232898798292795,0.682402895641214,0
0.000842294905348116,0.315493551035168,0,-0.119575982425216,0.0217378254530394,-0.119575982425216,-0.0217378254530394,0.682470849683755,0
0.00084508396132609,0.315436880946503,0,-0.119634451960481,0.0201908640447556,-0.119634451960481,-0.0201908640447556,0.682527519772421,0
0.000847873017304064,0.315391373355373,0,-0.119688614156221,0.0186490988082029,-0.119688614156221,-0.0186490988082029,0.68257302736355,0
0.000850662073282037,0.315356906272392,0,-0.119738483646595,0.0171126310773883,-0.119738483646595,-0.0171126310773883,0.682607494446531,0
0.000853451129260011,0.315333357203154,0,-0.11978407534579,0.0155815603216565,-0.11978407534579,-0.0155815603216565,0.682631043515769,0
0.000856240185237985,0.315320603176022,0,-0.119825404442823,0.0140559841511796,-0.119825404442823,-0.0140559841511796,0.682643797542901,0
0.000859029241215959,0.31531852076966,0,-0.119862486396365,0.012535998322823,-0.119862486396365,-0.012535998322823,0.682645879949263,0
0.000861818297193933,0.315326986140311,0,-0.119895336929582,0.0110216967463823,-0.119895336929582,-0.0110216967463823,0.682637414578612,0
0.000864607353171907,0.31534587504882,0,-0.119923972024992,0.00951317149118357,-0.119923972024992,-0.00951317149118357,0.682618525670103,0
0.000867396409149881,0.31537506288739,0,-0.119948407919338,0.00801051279304081,-0.119948407919338,-0.00801051279304081,0.682589337831533,0
0.000870185465127855,0.315414424706071,0,-0.11996866109849,0.00651380906156418,-0.11996866109849,-0.00651380906156418,0.682549976012852,0
0.000872974521105829,0.315463835238986,0,-0.119984748292359,0.00502314688781143,-0.119984748292359,-0.00502314688781143,0.682500565479937,0
0.000875763577083802,0.315523168930276,0,-0.119996686469836,0.00353861105227675,-0.119996686469836,-0.00353861105227675,0.682441231788646,0
0.000878552633061776,0.31559229995978,0,-0.120004492833755,0.00206028453320972,-0.120004492833755,-0.00206028453320972,0.682372100759143,0
0.00088134168903975,0.315671102268421,0,-0.120008184815877,0.000588248515257994,-0.120008184815877,-0.000588248515257994,0.682293298450502,0
0.000884130745017724,0.315759449583328,0,-0.120007780071902,-0.000877417601573132,-0.120007780071902,0.000877417601573132,0.682204951135594,0
0.000886919800995698,0.315857215442662,0,-0.120003296476501,-0.00233663619265113,-0.120003296476501,0.00233663619265113,0.68210718527626,0
0.000889708856973672,0.315964273220159,0,-0.11999475211838,-0.00378933139914304,-0.11999475211838,0.00378933139914304,0.682000127498764,0
0.000892497912951646,0.316080496149382,0,-0.119982165295371,-0.00523542911814566,-0.119982165295371,0.00523542911814566,0.681883904569541,0
0.00089528696892962,0.316205757347686,0,-0.119965554509544,-0.0066748569925257,-0.119965554509544,0.0066748569925257,0.681758643371236,0
0.000898076024907594,0.316339929839889,0,-0.119944938462355,-0.00810754440047661,-0.119944938462355,0.00810754440047661,0.681624470879033,0
0.000900865080885567,0.316482886581638,0,-0.119920336049821,-0.00953342244479886,-0.119920336049821,0.00953342244479886,0.681481514137284,0
0.000903654136863541,0.316634500482494,0,-0.119891766357724,-0.0109524239419102,-0.119891766357724,0.0109524239419102,0.681329900236428,0
0.000906443192841515,0.316794644428702,0,-0.11985924865685,-0.0123644834105928,-0.11985924865685,0.0123644834105928,0.68116975629022,0
0.000909232248819489,0.316963191305671,0,-0.119822802398253,-0.0137695370604837,-0.119822802398253,0.0137695370604837,0.681001209413252,0
0.000912021304797463,0.317140014020146,0,-0.119782447208558,-0.0151675227803151,-0.119782447208558,0.0151675227803151,0.680824386698777,0
0.000914810360775437,0.317324985522079,0,-0.119738202885297,-0.0165583801259117,-0.119738202885297,0.0165583801259117,0.680639415196843,0
0.000917599416753411,0.317517978826197,0,-0.119690089392269,-0.017942050307951,-0.119690089392269,0.017942050307951,0.680446421892725,0
0.000920388472731385,0.317718867033255,0,-0.119638126854951,-0.0193184761794932,-0.119638126854951,0.0193184761794932,0.680245533685667,0
0.000923177528709359,0.317927523350994,0,-0.119582335555926,-0.020687602223288,-0.119582335555926,0.020687602223288,0.680036877367928,0
0.000925966584687332,0.318143821114783,0,-0.119522735930363,-0.0220493745388635,-0.119522735930363,0.0220493745388635,0.679820579604139,0
0.000928755640665306,0.318367633807953,0,-0.119459348561522,-0.0234037408294049,-0.119459348561522,0.0234037408294049,0.679596766910969,0
0.00093154469664328,0.318598835081827,0,-0.119392194176302,-0.0247506503884289,-0.119392194176302,0.0247506503884289,0.679365565637095,0
0.000934333752621254,0.318837298775431,0,-0.119321293640821,-0.02609005408626,-0.119321293640821,0.02609005408626,0.679127101943491,0
0.000937122808599228,0.319082898934904,0,-0.119246667956041,-0.0274219043563154,-0.119246667956041,0.0274219043563154,0.678881501784018,0
0.000939911864577202,0.319335509832589,0,-0.119168338253426,-0.0287461551812052,-0.119168338253426,0.0287461551812052,0.678628890886332,0
0.000942700920555176,0.31959500598582,0,-0.119086325790642,-0.0300627620786528,-0.119086325790642,0.0300627620786528,0.678369394733101,0
0.00094548997653315,0.319861262175392,0,-0.119000651947291,-0.031371682087244,-0.119000651947291,0.031371682087244,0.678103138543529,0
0.000948279032511124,0.320134153463723,0,-0.118911338220697,-0.0326728737520083,-0.118911338220697,0.0326728737520083,0.677830247255198,0
0.000951068088489098,0.320413555212706,0,-0.118818406221716,-0.0339662971098411,-0.118818406221716,0.0339662971098411,0.677550845506216,0
0.000953857144467071,0.320699343101244,0,-0.118721877670605,-0.0352519136747717,-0.118721877670605,0.0352519136747717,0.677265057617678,0
0.000956646200445045,0.320991393142483,0,-0.118621774392913,-0.0365296864230823,-0.118621774392913,0.0365296864230823,0.676973007576439,0
0.000959435256423019,0.32128958170073,0,-0.118518118315431,-0.037799579778286,-0.118518118315431,0.037799579778286,0.676674819018191,0
0.000962224312400993,0.321593785508059,0,-0.118410931462175,-0.039061559595969,-0.118410931462175,0.039061559595969,0.676370615210862,0
0.000965013368378967,0.321903881680612,0,-0.11830023595041,-0.0403155931485016,-0.11830023595041,0.0403155931485016,0.676060519038309,0
0.000967802424356941,0.322219747734591,0,-0.118186053986723,-0.0415616491096258,-0.118186053986723,0.0415616491096258,0.675744652984331,0
0.000970591480334915,0.322541261601937,0,-0.118068407863138,-0.0427996975389246,-0.118068407863138,0.0427996975389246,0.675423139116984,0
0.000973380536312889,0.322868301645712,0,-0.117947319953268,-0.0440297098661785,-0.117947319953268,0.0440297098661785,0.675096099073209,0
0.000976169592290863,0.323200746675166,0,-0.117822812708515,-0.0452516588756146,-0.117822812708515,0.0452516588756146,0.674763654043755,0
0.000978958648268836,0.3235384759605,0,-0.117694908654322,-0.0464655186900555,-0.117694908654322,0.0464655186900555,0.674425924758422,0
0.00098174770424681,0.323881369247331,0,-0.117563630386454,-0.0476712647549717,-0.117563630386454,0.0476712647549717,0.674083031471591,0
0.000984536760224784,0.324229306770849,0,-0.117429000567333,-0.0488688738224442,-0.117429000567333,0.0488688738224442,0.673735093948073,0
0.000987325816202758,0.324582169269673,0,-0.11729104192242,-0.0500583239350428,-0.11729104192242,0.0500583239350428,0.673382231449248,0
0.000990114872180732,0.324939837999412,0,-0.117149777236633,-0.0512395944096246,-0.117149777236633,0.0512395944096246,0.673024562719509,0
0.000992903928158706,0.325302194745917,0,-0.11700522935082,-0.0524126658210595,-0.11700522935082,0.0524126658210595,0.672662205973004,0
0.00099569298413668,0.325669121838248,0,-0.116857421158273,-0.0535775199858859,-0.116857421158273,0.0535775199858859,0.672295278880673,0
0.000998482040114654,0.326040502161334,0,-0.116706375601281,-0.054734139945905,-0.116706375601281,0.054734139945905,0.671923898557587,0
0.00100127109609263,0.32641621916835,0,-0.116552115667748,-0.0558825099517147,-0.116552115667748,0.0558825099517147,0.671548181550571,0
0.0010040601520706,0.326796156892793,0,-0.11639466438783,-0.0570226154461929,-0.11639466438783,0.0570226154461929,0.671168243826127,0
0.00100684920804858,0.327180199960272,0,-0.116234044830646,-0.0581544430479307,-0.116234044830646,0.0581544430479307,0.670784200758648,0
0.00100963826402655,0.327568233600006,0,-0.116070280101014,-0.0592779805346246,-0.116070280101014,0.0592779805346246,0.670396167118915,0
0.00101242732000452,0.32796014365604,0,-0.115903393336243,-0.0603932168264285,-0.115903393336243,0.0603932168264285,0.670004257062881,0
0.0010152163759825,0.328355816598171,0,-0.115733407702971,-0.0615001419692748,-0.115733407702971,0.0615001419692748,0.66960858412075,0
0.00101800543196047,0.328755139532598,0,-0.115560346394048,-0.0625987471181651,-0.115560346394048,0.0625987471181651,0.669209261186323,0
0.00102079448793844,0.32915800021228,0,-0.115384232625467,-0.0636890245204387,-0.115384232625467,0.0636890245204387,0.66880640050664,0
0.00102358354391642,0.329564287047032,0,-0.115205089633339,-0.064770967499021,-0.115205089633339,0.064770967499021,0.668400113671889,0
0.00102637259989439,0.329973889113326,0,-0.115022940670916,-0.065844570435658,-0.115022940670916,0.065844570435658,0.667990511605594,0
0.00102916165587237,0.330386696163835,0,-0.114837809005664,-0.0669098287541408,-0.114837809005664,0.0669098287541408,0.667577704555085,0
0.00103195071185034,0.330802598636693,0,-0.11464971791638,-0.0679667389035244,-0.11464971791638,0.0679667389035244,0.667161802082228,0
0.00103473976782831,0.33122148766449,0,-0.11445869069035,-0.0690152983413454,-0.11445869069035,0.0690152983413454,0.666742913054431,0
0.00103752882380629,0.331643255083004,0,-0.11426475062057,-0.0700555055168431,-0.11426475062057,0.0700555055168431,0.666321145635917,0
0.00104031787978426,0.332067793439661,0,-0.114067921002993,-0.0710873598541878,-0.114067921002993,0.0710873598541878,0.665896607279259,0
0.00104310693576224,0.33249499600174,0,-0.113868225133841,-0.0721108617357207,-0.113868225133841,0.0721108617357207,0.665469404717181,0
0.00104589599174021,0.332924756764311,0,-0.113665686306951,-0.0731260124852096,-0.113665686306951,0.0731260124852096,0.665039643954609,0
0.00104868504771818,0.333356970457925,0,-0.113460327811174,-0.0741328143511244,-0.113460327811174,0.0741328143511244,0.664607430260995,0
0.00105147410369616,0.333791532556042,0,-0.113252172927823,-0.0751312704899359,-0.113252172927823,0.0751312704899359,0.664172868162879,0
0.00105426315967413,0.334228339282211,0,-0.113041244928158,-0.0761213849494422,-0.113041244928158,0.0761213849494422,0.663736061436709,0
0.00105705221565211,0.334667287617002,0,-0.112827567070926,-0.0771031626521275,-0.112827567070926,0.0771031626521275,0.663297113101918,0
0.00105984127163008,0.33510827530469,0,-0.112611162599944,-0.0780766093785542,-0.112611162599944,0.0780766093785542,0.662856125414231,0
0.00106263032760805,0.335551200859693,0,-0.112392054741731,-0.0790417317507956,-0.112392054741731,0.0790417317507956,0.662413199859228,0
0.00106541938358603,0.335995963572779,0,-0.112170266703182,-0.0799985372159098,-0.112170266703182,0.0799985372159098,0.661968437146141,0
0.001068208439564,0.336442463517024,0,-0.111945821669289,-0.0809470340294608,-0.111945821669289,0.0809470340294608,0.661521937201896,0
0.00107099749554197,0.33689060155354,0,-0.111718742800912,-0.0818872312390871,-0.111718742800912,0.0818872312390871,0.66107379916538,0
0.00107378655151995,0.337340279336973,0,-0.11148905323259,-0.0828191386681255,-0.11148905323259,0.0828191386681255,0.660624121381948,0
0.00107657560749792,0.337791399320769,0,-0.111256776070402,-0.0837427668992894,-0.111256776070402,0.0837427668992894,0.660173001398151,0
0.0010793646634759,0.338243864762215,0,-0.111021934389871,-0.0846581272584072,-0.111021934389871,0.0846581272584072,0.659720535956706,0
0.00108215371945387,0.338697579727255,0,-0.110784551233914,-0.0855652317982234,-0.110784551233914,0.0855652317982234,0.659266820991665,0
0.00108494277543184,0.339152449095091,0,-0.110544649610837,-0.0864640932822651,-0.110544649610837,0.0864640932822651,0.65881195162383,0
0.00108773183140982,0.33960837856256,0,-0.110302252492376,-0.087354725168778,-0.110302252492376,0.087354725168778,0.65835602215636,0
0.00109052088738779,0.340065274648302,0,-0.110057382811781,-0.0882371415947333,-0.110057382811781,0.0882371415947333,0.657899126070619,0
0.00109330994336577,0.340523044696713,0,-0.109810063461945,-0.0891113573599107,-0.109810063461945,0.0891113573599107,0.657441356022207,0
0.00109609899934374,0.340981596881695,0,-0.109560317293577,-0.0899773879110573,-0.109560317293577,0.0899773879110573,0.656982803837225,0
0.00109888805532171,0.341440840210197,0,-0.109308167113422,-0.0908352493261288,-0.109308167113422,0.0908352493261288,0.656523560508723,0
0.00110167711129969,0.341900684525553,0,-0.109053635682518,-0.0916849582986123,-0.109053635682518,0.0916849582986123,0.656063716193368,0
0.00110446616727766,0.342361040510626,0,-0.108796745714505,-0.0925265321219358,-0.108796745714505,0.0925265321219358,0.655603360208295,0
0.00110725522325564,0.342821819690753,0,-0.108537519873974,-0.0933599886739659,-0.108537519873974,0.0933599886739659,0.655142581028167,0
0.00111004427923361,0.343282934436499,0,-0.108275980774854,-0.0941853464015963,-0.108275980774854,0.0941853464015963,0.654681466282421,0
0.00111283333521158,0.34374429796622,0,-0.108012150978849,-0.0950026243054297,-0.108012150978849,0.0950026243054297,0.654220102752701,0
0.00111562239118956,0.344205824348437,0,-0.107746052993916,-0.0958118419245559,-0.107746052993916,0.0958118419245559,0.653758576370483,0
0.00111841144716753,0.344667428504039,0,-0.107477709272783,-0.0966130193214275,-0.107477709272783,0.0966130193214275,0.653296972214881,0
0.00112120050314551,0.345129026208289,0,-0.107207142211509,-0.0974061770668366,-0.107207142211509,0.0974061770668366,0.652835374510631,0
0.00112398955912348,0.345590534092666,0,-0.106934374148089,-0.0981913362249934,-0.106934374148089,0.0981913362249934,0.652373866626254,0
0.00112677861510145,0.346051869646526,0,-0.106659427361099,-0.0989685183387105,-0.106659427361099,0.0989685183387105,0.651912531072394,0
0.00112956767107943,0.346512951218599,0,-0.106382324068379,-0.0997377454146933,-0.106382324068379,0.0997377454146933,0.651451449500322,0
0.0011323567270574,0.346973698018309,0,-0.106103086425762,-0.10049903990894,-0.106103086425762,0.10049903990894,0.650990702700611,0
0.00113514578303537,0.347434030116943,0,-0.10582173652584,-0.101252424712251,-0.10582173652584,0.101252424712251,0.650530370601978,0
0.00113793483901335,0.347893868448644,0,-0.105538296396772,-0.101997923135854,-0.105538296396772,0.101997923135854,0.650070532270277,0
0.00114072389499132,0.348353134811257,0,-0.105252788001129,-0.10273555889714,-0.105252788001129,0.10273555889714,0.649611265907663,0
0.0011435129509693,0.348811751867018,0,-0.104965233234787,-0.10346535610552,-0.104965233234787,0.10346535610552,0.649152648851902,0
0.00114630200694727,0.349269643143087,0,-0.104675653925845,-0.104187339248395,-0.104675653925845,0.104187339248395,0.648694757575834,0
0.00114909106292524,0.349726733031934,0,-0.104384071833597,-0.10490153317725,-0.104384071833597,0.10490153317725,0.648237667686986,0
0.00115188011890322,0.350182946791585,0,-0.104090508647532,-0.105607963093868,-0.104090508647532,0.105607963093868,0.647781453927335,0
0.00115466917488119,0.350638210545719,0,-0.103794985986376,-0.106306654536666,-0.103794985986376,0.106306654536666,0.647326190173202,0
0.00115745823085917,0.351092451283625,0,-0.103497525397177,-0.106997633367157,-0.103497525397177,0.106997633367157,0.646871949435295,0
0.00116024728683714,0.351545596860032,0,-0.103198148354414,-0.107680925756536,-0.103198148354414,0.107680925756536,0.646418803858889,0
0.00116303634281511,0.351997575994793,0,-0.102896876259161,-0.108356558172398,-0.102896876259161,0.108356558172398,0.645966824724128,0
0.00116582539879309,0.352448318272449,0,-0.102593730438271,-0.10902455736558,-0.102593730438271,0.10902455736558,0.645516082446471,0
0.00116861445477106,0.352897754141664,0,-0.102288732143611,-0.109684950357133,-0.102288732143611,0.109684950357133,0.645066646577256,0
0.00117140351074903,0.35334581491453,0,-0.101981902551318,-0.110337764425429,-0.101981902551318,0.110337764425429,0.64461858580439,0
0.00117419256672701,0.353792432765757,0,-0.10167326276111,-0.1109830270934,-0.10167326276111,0.1109830270934,0.644171967953163,0
0.00117698162270498,0.354237540731745,0,-0.101362833795611,-0.111620766115904,-0.101362833795611,0.111620766115904,0.643726859987175,0
0.00117977067868296,0.354681072709538,0,-0.101050636599729,-0.112251009467235,-0.101050636599729,0.112251009467235,0.643283328009382,0
0.00118255973466093,0.355122963455666,0,-0.100736692040056,-0.112873785328766,-0.100736692040056,0.112873785328766,0.642841437263254,0
0.0011853487906389,0.355563148584882,0,-0.100421020904314,-0.113489122076722,-0.100421020904314,0.113489122076722,0.642401252134038,0
0.00118813784661688,0.356001564568787,0,-0.100103643900819,-0.1140970482701,-0.100103643900819,0.1140970482701,0.641962836150133,0
0.00119092690259485,0.356438148734356,0,-0.0997845816579986,-0.114697592638725,-0.0997845816579986,0.114697592638725,0.641526251984565,0
0.00119371595857283,0.356872839262361,0,-0.0994638547239236,-0.115290784071439,-0.0994638547239236,0.115290784071439,0.641091561456559,0
0.0011965050145508,0.3573055751857,0,-0.099141483565885,-0.115876651604442,-0.099141483565885,0.115876651604442,0.64065882553322,0
0.00119929407052877,0.357736296387626,0,-0.0988174885699982,-0.116455224409763,-0.0988174885699982,0.116455224409763,0.640228104331295,0
0.00120208312650675,0.358164943599888,0,-0.09849189004084,-0.11702653178388,-0.09849189004084,0.11702653178388,0.639799457119032,0
0.00120487218248472,0.358591458400784,0,-0.098164708201117,-0.117590603136478,-0.098164708201117,0.117590603136478,0.639372942318137,0
0.0012076612384627,0.359015783213121,0,-0.0978359631913657,-0.118147467979355,-0.0978359631913657,0.118147467979355,0.638948617505799,0
0.00121045029444067,0.3594378613021,0,-0.097505675069683,-0.118697155915465,-0.097505675069683,0.118697155915465,0.63852653941682,0
0.00121323935041864,0.359857636773114,0,-0.0971738638114868,-0.119239696628114,-0.0971738638114868,0.119239696628114,0.638106763945806,0
0.00121602840639662,0.360275054569471,0,-0.0968405493093068,-0.119775119870292,-0.0968405493093068,0.119775119870292,0.637689346149449,0
0.00121881746237459,0.360690060470038,0,-0.0965057513726056,-0.120303455454155,-0.0965057513726056,0.120303455454155,0.637274340248882,0
0.00122160651835257,0.361102601086818,0,-0.096169489727627,-0.120824733240655,-0.096169489727627,0.120824733240655,0.636861799632102,0
0.00122439557433054,0.36151262386245,0,-0.0958317840172749,-0.121338983129309,-0.0958317840172749,0.121338983129309,0.63645177685647,0
0.00122718463030851,0.361920077067646,0,-0.09549265380102,-0.121846235048122,-0.09549265380102,0.121846235048122,0.636044323651274,0
0.00122997368628649,0.362324909798562,0,-0.0951521185548338,-0.122346518943652,-0.0951521185548338,0.122346518943652,0.635639490920358,0
0.00123276274226446,0.362727071974103,0,-0.0948101976711504,-0.122839864771225,-0.0948101976711504,0.122839864771225,0.635237328744817,0
0.00123555179824243,0.363126514333175,0,-0.0944669104588564,-0.123326302485293,-0.0944669104588564,0.123326302485293,0.634837886385746,0
0.00123834085422041,0.36352318843187,0,-0.0941222761433055,-0.123805862029947,-0.0941222761433055,0.123805862029947,0.634441212287051,0
0.00124112991019838,0.363917046640606,0,-0.0937763138663612,-0.124278573329574,-0.0937763138663612,0.124278573329574,0.634047354078315,0
0.00124391896617636,0.364308042141204,0,-0.0934290426864644,-0.124744466279656,-0.0934290426864644,0.124744466279656,0.633656358577716,0
0.00124670802215433,0.364696128923926,0,-0.0930804815787266,-0.125203570737729,-0.0930804815787266,0.125203570737729,0.633268271794995,0
0.0012494970781323,0.36508126178445,0,-0.0927306494350483,-0.12565591651448,-0.0927306494350483,0.12565591651448,0.632883138934471,0
0.00125228613411028,0.365463396320815,0,-0.0923795650642618,-0.126101533365,-0.0923795650642618,0.126101533365,0.632501004398105,0
0.00125507519008825,0.365842488930314,0,-0.0920272471922984,-0.126540450980179,-0.0920272471922984,0.126540450980179,0.632121911788607,0
0.00125786424606623,0.366218496806343,0,-0.0916737144623791,-0.126972698978254,-0.0916737144623791,0.126972698978254,0.631745903912577,0
0.0012606533020442,0.366591377935222,0,-0.0913189854352289,-0.127398306896502,-0.0913189854352289,0.127398306896502,0.631373022783698,0
0.00126344235802217,0.366961091092965,0,-0.0909630785893144,-0.127817304183086,-0.0909630785893144,0.127817304183086,0.631003309625956,0
0.00126623141400015,0.367327595842027,0,-0.090606012321103,-0.128229720189041,-0.090606012321103,0.128229720189041,0.630636804876894,0
0.00126902046997812,0.367690852528014,0,-0.090247804945345,-0.12863558416042,-0.090247804945345,0.12863558416042,0.630273548190907,0
0.0012718095259561,0.368050822276361,0,-0.0898884746953772,-0.129034925230575,-0.0898884746953772,0.129034925230575,0.62991357844256,0
0.00127459858193407,0.368407466988984,0,-0.0895280397234479,-0.129427772412597,-0.0895280397234479,0.129427772412597,0.629556933729936,0
0.00127738763791204,0.368760749340905,0,-0.0891665181010626,-0.129814154591899,-0.0891665181010626,0.129814154591899,0.629203651378015,0
0.00128017669389002,0.369110632776851,0,-0.0888039278193502,-0.130194100518942,-0.0888039278193502,0.130194100518942,0.628853767942069,0
0.00128296574986799,0.369457081507834,0,-0.0884402867894495,-0.13056763880212,-0.0884402867894495,0.13056763880212,0.628507319211087,0
0.00128575480584596,0.369800060507705,0,-0.0880756128429153,-0.130934797900779,-0.0880756128429153,0.130934797900779,0.628164340211216,0
0.00128854386182394,0.370139535509696,0,-0.0877099237321431,-0.131295606118394,-0.0877099237321431,0.131295606118394,0.627824865209224,0
0.00129133291780191,0.370475473002941,0,-0.0873432371308139,-0.131650091595883,-0.0873432371308139,0.131650091595883,0.627488927715979,0
0.00129412197377989,0.370807840228981,0,-0.0869755706343564,-0.131998282305076,-0.0869755706343564,0.131998282305076,0.62715656048994,0
0.00129691102975786,0.371136605178257,0,-0.0866069417604272,-0.132340206042323,-0.0866069417604272,0.132340206042323,0.626827795540663,0
0.00129970008573583,0.371461736586596,0,-0.0862373679494097,-0.132675890422254,-0.0862373679494097,0.132675890422254,0.626502664132324,0
0.00130248914171381,0.371783203931678,0,-0.0858668665649288,-0.133005362871677,-0.0858668665649288,0.133005362871677,0.626181196787242,0
0.00130527819769178,0.372100977429502,0,-0.0854954548943837,-0.133328650623626,-0.0854954548943837,0.133328650623626,0.625863423289418,0
0.00130806725366976,0.372415028030845,0,-0.0851231501494958,-0.133645780711555,-0.0851231501494958,0.133645780711555,0.625549372688075,0
0.00131085630964773,0.372725327417712,0,-0.0847499694668736,-0.133956779963669,-0.0847499694668736,0.133956779963669,0.625239073301209,0
0.0013136453656257,0.373031847999783,0,-0.0843759299085931,-0.134261674997407,-0.0843759299085931,0.134261674997407,0.624932552719138,0
0.00131643442160368,0.373334562910865,0,-0.0840010484627928,-0.134560492214062,-0.0840010484627928,0.134560492214062,0.624629837808055,0
0.00131922347758165,0.373633446005337,0,-0.0836253420442841,-0.134853257793548,-0.0836253420442841,0.134853257793548,0.624330954713583,0
0.00132201253355963,0.373928471854595,0,-0.0832488274951759,-0.135139997689306,-0.0832488274951759,0.135139997689306,0.624035928864326,0
0.0013248015895376,0.374219615743504,0,-0.0828715215855129,-0.135420737623354,-0.0828715215855129,0.135420737623354,0.623744784975417,0
0.00132759064551557,0.374506853666853,0,-0.0824934410139281,-0.135695503081479,-0.0824934410139281,0.135695503081479,0.623457547052068,0
0.00133037970149355,0.374790162325813,0,-0.0821146024083081,-0.135964319308567,-0.0821146024083081,0.135964319308567,0.623174238393108,0
0.00133316875747152,0.375069519124403,0,-0.0817350223264713,-0.136227211304076,-0.0817350223264713,0.136227211304076,0.622894881594517,0
0.00133595781344949,0.375344902165965,0,-0.0813547172568585,-0.13648420381765,-0.0813547172568585,0.13648420381765,0.622619498552956,0
0.00133874686942747,0.375616290249641,0,-0.0809737036192358,-0.136735321344865,-0.0809737036192358,0.136735321344865,0.62234811046928,0
0.00134153592540544,0.375883662866874,0,-0.0805919977654087,-0.136980588123123,-0.0805919977654087,0.136980588123123,0.622080737852047,0
0.00134432498138342,0.376147000197904,0,-0.0802096159799482,-0.137220028127681,-0.0802096159799482,0.137220028127681,0.621817400521016,0
0.00134711403736139,0.376406283108291,0,-0.0798265744809268,-0.137453665067812,-0.0798265744809268,0.137453665067812,0.621558117610629,0
0.00134990309333936,0.376661493145442,0,-0.0794428894206656,-0.137681522383114,-0.0794428894206656,0.137681522383114,0.621302907573479,0
0.00135269214931734,0.376912612535152,0,-0.0790585768864918,-0.137903623239943,-0.0790585768864918,0.137903623239943,0.621051788183768,0
0.00135548120529531,0.377159624178174,0,-0.0786736529015055,-0.138119990527993,-0.0786736529015055,0.138119990527993,0.620804776540747,0
0.00135827026127329,0.377402511646785,0,-0.0782881334253553,-0.138330646857001,-0.0782881334253553,0.138330646857001,0.620561889072136,0
0.00136105931725126,0.37764125918139,0,-0.0779020343550247,-0.138535614553597,-0.0779020343550247,0.138535614553597,0.620323141537531,0
0.00136384837322923,0.377875851687128,0,-0.0775153715256247,-0.138734915658281,-0.0775153715256247,0.138734915658281,0.620088549031793,0
0.00136663742920721,0.378106274730507,0,-0.077128160711197,-0.138928571922533,-0.077128160711197,0.138928571922533,0.619858125988413,0
0.00136942648518518,0.37833251453606,0,-0.0767404176255233,-0.139116604806059,-0.0767404176255233,0.139116604806059,0.619631886182861,0
0.00137221554116316,0.378554557983012,0,-0.0763521579229427,-0.139299035474168,-0.0763521579229427,0.139299035474168,0.619409842735909,0
0.00137500459714113,0.37877239260198,0,-0.0759633971991769,-0.139475884795282,-0.0759633971991769,0.139475884795282,0.619192008116941,0
0.0013777936531191,0.378986006571691,0,-0.0755741509921609,-0.13964717333857,-0.0755741509921609,0.13964717333857,0.61897839414723,0
0.00138058270909708,0.379195388715719,0,-0.0751844347828812,-0.139812921371721,-0.0751844347828812,0.139812921371721,0.618769012003202,0
0.00138337176507505,0.379400528499257,0,-0.0747942639962194,-0.139973148858841,-0.0747942639962194,0.139973148858841,0.618563872219664,0
0.00138616082105302,0.379601416025899,0,-0.0744036540018018,-0.140127875458479,-0.0744036540018018,0.140127875458479,0.618362984693022,0
0.001388949877031,0.37979804203446,0,-0.0740126201148541,-0.140277120521785,-0.0740126201148541,0.140277120521785,0.618166358684461,0
0.00139173893300897,0.379990397895815,0,-0.0736211775970614,-0.140420903090787,-0.0736211775970614,0.140420903090787,0.617974002823106,0
0.00139452798898695,0.380178475609765,0,-0.0732293416574322,-0.140559241896804,-0.0732293416574322,0.140559241896804,0.617785925109156,0
0.00139731704496492,0.380362267801931,0,-0.0728371274531676,-0.140692155358981,-0.0728371274531676,0.140692155358981,0.61760213291699,0
0.00140010610094289,0.380541767720674,0,-0.0724445500905334,-0.140819661582947,-0.0724445500905334,0.140819661582947,0.617422632998246,0
0.00140289515692087,0.380716969234045,0,-0.0720516246257365,-0.140941778359599,-0.0720516246257365,0.140941778359599,0.617247431484876,0
0.00140568421289884,0.380887866826758,0,-0.071658366065804,-0.141058523164012,-0.071658366065804,0.141058523164012,0.617076533892163,0
0.00140847326887682,0.381054455597198,0,-0.0712647893694659,-0.141169913154471,-0.0712647893694659,0.141169913154471,0.616909945121723,0
0.00141126232485479,0.381216731254453,0,-0.0708709094480394,-0.141275965171623,-0.0708709094480394,0.141275965171623,0.616747669464468,0
0.00141405138083276,0.381374690115374,0,-0.070476741166316,-0.141376695737752,-0.070476741166316,0.141376695737752,0.616589710603547,0
0.00141684043681074,0.381528329101672,0,-0.0700822993434503,-0.141472121056178,-0.0700822993434503,0.141472121056178,0.616436071617249,0
0.00141962949278871,0.381677645737036,0,-0.0696875987538502,-0.141562257010773,-0.0696875987538502,0.141562257010773,0.616286754981885,0
0.00142241854876669,0.381822638144282,0,-0.0692926541280688,-0.141647119165594,-0.0692926541280688,0.141647119165594,0.616141762574639,0
0.00142520760474466,0.381963305042538,0,-0.0688974801536962,-0.14172672276464,-0.0688974801536962,0.14172672276464,0.616001095676383,0
0.00142799666072263,0.382099645744454,0,-0.0685020914762528,-0.141801082731725,-0.0685020914762528,0.141801082731725,0.615864754974467,0
0.00143078571670061,0.38223166015344,0,-0.068106502700082,-0.14187021367047,-0.068106502700082,0.14187021367047,0.615732740565481,0
0.00143357477267858,0.382359348760941,0,-0.0677107283892435,-0.141934129864404,-0.0677107283892435,0.141934129864404,0.61560505195798,0
0.00143636382865656,0.382482712643739,0,-0.0673147830684053,-0.141992845277191,-0.0673147830684053,0.141992845277191,0.615481688075183,0
0.00143915288463453,0.38260175346128,0,-0.066918681223736,-0.142046373552966,-0.066918681223736,0.142046373552966,0.615362647257641,0
0.0014419419406125,0.382716473453042,0,-0.0665224373037946,-0.142094728016788,-0.0665224373037946,0.142094728016788,0.615247927265879,0
0.00144473099659048,0.382826875435927,0,-0.0661260657204206,-0.142137921675201,-0.0661260657204206,0.142137921675201,0.615137525282994,0
0.00144752005256845,0.382932962801679,0,-0.0657295808496204,-0.142175967216918,-0.0657295808496204,0.142175967216918,0.615031437917242,0
0.00145030910854642,0.383034739514343,0,-0.0653329970324535,-0.142208877013607,-0.0653329970324535,0.142208877013607,0.614929661204578,0
0.0014530981645244,0.383132210107744,0,-0.0649363285759151,-0.142236663120795,-0.0649363285759151,0.142236663120795,0.614832190611178,0
0.00145588722050237,0.383225379683,0,-0.0645395897538167,-0.142259337278875,-0.0645395897538167,0.142259337278875,0.614739021035921,0
0.00145867627648035,0.383314253906069,0,-0.0641427948076631,-0.142276910914235,-0.0641427948076631,0.142276910914235,0.614650146812852,0
0.00146146533245832,0.383398839005314,0,-0.0637459579475271,-0.142289395140483,-0.0637459579475271,0.142289395140483,0.614565561713608,0
0.00146425438843629,0.383479141769108,0,-0.0633490933529193,-0.142296800759788,-0.0633490933529193,0.142296800759788,0.614485258949813,0
0.00146704344441427,0.383555169543465,0,-0.0629522151736553,-0.142299138264329,-0.0629522151736553,0.142299138264329,0.614409231175456,0
0.00146983250039224,0.383626930229696,0,-0.0625553375307178,-0.142296417837843,-0.0625553375307178,0.142296417837843,0.614337470489226,0
0.00147262155637022,0.383694432282095,0,-0.062158474517115,-0.142288649357289,-0.062158474517115,0.142288649357289,0.614269968436826,0
0.00147541061234819,0.383757684705661,0,-0.061761640198733,-0.142275842394608,-0.061761640198733,0.142275842394608,0.61420671601326,0
0.00147819966832616,0.383816697053829,0,-0.0613648486151848,-0.142258006218598,-0.0613648486151848,0.142258006218598,0.614147703665092,0
0.00148098872430414,0.383871479426252,0,-0.0609681137806524,-0.142235149796879,-0.0609681137806524,0.142235149796879,0.614092921292669,0
0.00148377778028211,0.383922042466588,0,-0.0605714496847246,-0.142207281797976,-0.0605714496847246,0.142207281797976,0.614042358252334,0
0.00148656683626008,0.383968397360326,0,-0.0601748702932272,-0.142174410593491,-0.0601748702932272,0.142174410593491,0.613996003358595,0
0.00148935589223806,0.384010555832637,0,-0.0597783895490492,-0.142136544260384,-0.0597783895490492,0.142136544260384,0.613953844886284,0
0.00149214494821603,0.384048530146246,0,-0.0593820213729601,-0.142093690583352,-0.0593820213729601,0.142093690583352,0.613915870572676,0
0.00149493400419401,0.384082333099327,0,-0.0589857796644225,-0.142045857057309,-0.0589857796644225,0.142045857057309,0.613882067619594,0
0.00149772306017198,0.384111978023435,0,-0.0585896783023961,-0.141993050889964,-0.0585896783023961,0.141993050889964,0.613852422695486,0
0.00150051211614995,0.384137478781444,0,-0.0581937311461355,-0.141935279004496,-0.0581937311461355,0.141935279004496,0.613826921937477,0
0.00150330117212793,0.384158849765521,0,-0.05779795203598,-0.141872548042331,-0.05779795203598,0.141872548042331,0.613805550953401,0
0.0015060902281059,0.384176105895117,0,-0.0574023547941345,-0.141804864366007,-0.0574023547941345,0.141804864366007,0.613788294823804,0
0.00150887928408388,0.384189262614984,0,-0.0570069532254444,-0.141732234062147,-0.0570069532254444,0.141732234062147,0.613775138103937,0
0.00151166834006185,0.384198335893206,0,-0.0566117611181604,-0.141654662944515,-0.0566117611181604,0.141654662944515,0.613766064825715,0
0.00151445739603982,0.384203342219258,0,-0.056216792244695,-0.141572156557175,-0.056216792244695,0.141572156557175,0.613761058499663,0
0.0015172464520178,0.38420429860208,0,-0.0558220603623702,-0.141484720177736,-0.0558220603623702,0.141484720177736,0.613760102116842,0
0.00152003550799577,0.384201222568172,0,-0.0554275792141565,-0.141392358820698,-0.0554275792141565,0.141392358820698,0.61376317815075,0
0.00152282456397375,0.384194132159707,0,-0.0550333625294014,-0.141295077240884,-0.0550333625294014,0.141295077240884,0.613770268559214,0
0.00152561361995172,0.384183045932663,0,-0.054639424024549,-0.141192879936961,-0.054639424024549,0.141192879936961,0.613781354786258,0
0.00152840267592969,0.384167982954969,0,-0.0542457774038492,-0.14108577115506,-0.0542457774038492,0.14108577115506,0.613796417763952,0
0.00153119173190767,0.384148962804666,0,-0.0538524363600577,-0.140973754892476,-0.0538524363600577,0.140973754892476,0.613815437914255,0
0.00153398078788564,0.384126005568089,0,-0.0534594145751233,-0.140856834901461,-0.0534594145751233,0.140856834901461,0.613838395150832,0
0.00153676984386362,0.384099131838058,0,-0.0530667257208674,-0.140735014693105,-0.0530667257208674,0.140735014693105,0.613865268880864,0
0.00153955889984159,0.384068362712082,0,-0.0526743834596502,-0.140608297541304,-0.0526743834596502,0.140608297541304,0.613896038006839,0
0.00154234795581956,0.384033719790583,0,-0.052282401445027,-0.14047668648681,-0.052282401445027,0.14047668648681,0.613930680928338,0
0.00154513701179754,0.383995225175119,0,-0.0518907933223926,-0.140340184341371,-0.0518907933223926,0.140340184341371,0.613969175543802,0
0.00154792606777551,0.38395290146663,0,-0.051499572729614,-0.140198793691953,-0.051499572729614,0.140198793691953,0.614011499252291,0
0.00155071512375348,0.383906771763687,0,-0.0511087532976516,-0.140052516905046,-0.0511087532976516,0.140052516905046,0.614057628955235,0
0.00155350417973146,0.383856859660748,0,-0.0507183486511679,-0.139901356131054,-0.0507183486511679,0.139901356131054,0.614107541058173,0
0.00155629323570943,0.383803189246433,0,-0.0503283724091239,-0.139745313308763,-0.0503283724091239,0.139745313308763,0.614161211472488,0
0.00155908229168741,0.383745785101789,0,-0.0499388381853631,-0.139584390169892,-0.0499388381853631,0.139584390169892,0.614218615617132,0
0.00156187134766538,0.383684672298576,0,-0.0495497595891824,-0.139418588243727,-0.0495497595891824,0.139418588243727,0.614279728420346,0
0.00156466040364335,0.383619876397548,0,-0.0491611502258905,-0.139247908861828,-0.0491611502258905,0.139247908861828,0.614344524321373,0
0.00156744945962133,0.383551423446746,0,-0.0487730236973523,-0.13907235316282,-0.0487730236973523,0.13907235316282,0.614412977272175,0
0.0015702385155993,0.383479339979783,0,-0.0483853936025204,-0.138891922097257,-0.0483853936025204,0.138891922097257,0.614485060739139,0
0.00157302757157728,0.383403653014141,0,-0.047998273537953,-0.138706616432565,-0.047998273537953,0.138706616432565,0.614560747704781,0
0.00157581662755525,0.383324390049465,0,-0.0476116770983172,-0.13851643675806,-0.0476116770983172,0.13851643675806,0.614640010669457,0
0.00157860568353322,0.383241579065853,0,-0.047225617876879,-0.13832138349004,-0.047225617876879,0.13832138349004,0.614722821653068,0
0.0015813947395112,0.383155248522151,0,-0.0468401094659788,-0.138121456876951,-0.0468401094659788,0.138121456876951,0.61480915219677,0
0.00158418379548917,0.383065427354239,0,-0.0464551654574918,-0.137916657004624,-0.0464551654574918,0.137916657004624,0.614898973364683,0
0.00158697285146715,0.382972144973315,0,-0.0460707994432747,-0.13770698380159,-0.0460707994432747,0.13770698380159,0.614992255745606,0
0.00158976190744512,0.382875431264182,0,-0.0456870250155963,-0.137492437044457,-0.0456870250155963,0.137492437044457,0.615088969454739,0
0.00159255096342309,0.382775316583514,0,-0.0453038557675543,-0.137273016363363,-0.0453038557675543,0.137273016363363,0.615189084135408,0
0.00159534001940107,0.382671831758125,0,-0.0449213052934756,-0.137048721247495,-0.0449213052934756,0.137048721247495,0.615292568960796,0
0.00159812907537904,0.382565008083233,0,-0.0445393871893021,-0.136819551050681,-0.0445393871893021,0.136819551050681,0.615399392635688,0
0.00160091813135701,0.382454877320702,0,-0.0441581150529597,-0.13658550499704,-0.0441581150529597,0.13658550499704,0.61550952339822,0
0.00160370718733499,0.382341471697281,0,-0.0437775024847131,-0.136346582186706,-0.0437775024847131,0.136346582186706,0.61562292902164,0
0.00160649624331296,0.382224823902837,0,-0.0433975630875023,-0.136102781601613,-0.0433975630875023,0.136102781601613,0.615739576816085,0
0.00160928529929094,0.382104967088559,0,-0.0430183104672653,-0.135854102111347,-0.0430183104672653,0.135854102111347,0.615859433630362,0
0.00161207435526891,0.381981934865165,0,-0.0426397582332425,-0.135600542479057,-0.0426397582332425,0.135600542479057,0.615982465853757,0
0.00161486341124688,0.381855761301078,0,-0.0422619199982655,-0.135342101367428,-0.0422619199982655,0.135342101367428,0.616108639417843,0
0.00161765246722486,0.381726480920601,0,-0.0418848093790286,-0.135078777344724,-0.0418848093790286,0.135078777344724,0.616237919798321,0
0.00162044152320283,0.381594128702057,0,-0.0415084399963444,-0.134810568890874,-0.0415084399963444,0.134810568890874,0.616370272016864,0
0.00162323057918081,0.381458740075926,0,-0.0411328254753805,-0.134537474403636,-0.0411328254753805,0.134537474403636,0.616505660642996,0
0.00162601963515878,0.381320350922949,0,-0.040757979445881,-0.134259492204801,-0.040757979445881,0.134259492204801,0.616644049795972,0
0.00162880869113675,0.381178997572218,0,-0.0403839155423692,-0.133976620546465,-0.0403839155423692,0.133976620546465,0.616785403146704,0
0.00163159774711473,0.38103471679924,0,-0.0400106474043333,-0.133688857617357,-0.0400106474043333,0.133688857617357,0.616929683919682,0
0.0016343868030927,0.380887545823977,0,-0.0396381886763939,-0.133396201549211,-0.0396381886763939,0.133396201549211,0.617076854894944,0
0.00163717585907068,0.380737522308863,0,-0.0392665530084548,-0.133098650423201,-0.0392665530084548,0.133098650423201,0.617226878410059,0
0.00163996491504865,0.380584684356789,0,-0.0388957540558341,-0.132796202276427,-0.0388957540558341,0.132796202276427,0.617379716362133,0
0.00164275397102662,0.380429070509066,0,-0.0385258054793787,-0.132488855108446,-0.0385258054793787,0.132488855108446,0.617535330209856,0
0.0016455430270046,0.380270719743356,0,-0.0381567209455592,-0.132176606887862,-0.0381567209455592,0.132176606887862,0.617693680975566,0
0.00164833208298257,0.380109671471573,0,-0.0377885141265475,-0.131859455558955,-0.0377885141265475,0.131859455558955,0.617854729247348,0
0.00165112113896054,0.379945965537753,0,-0.0374211987002754,-0.131537399048364,-0.0374211987002754,0.131537399048364,0.618018435181169,0
0.00165391019493852,0.379779642215887,0,-0.037054788350474,-0.131210435271818,-0.037054788350474,0.131210435271818,0.618184758503035,0
0.00165669925091649,0.379610742207729,0,-0.0366892967666949,-0.130878562140902,-0.0366892967666949,0.130878562140902,0.618353658511193,0
0.00165948830689447,0.379439306640557,0,-0.0363247376443122,-0.130541777569881,-0.0363247376443122,0.130541777569881,0.618525094078365,0
0.00166227736287244,0.379265377064908,0,-0.0359611246845058,-0.130200079482553,-0.0359611246845058,0.130200079482553,0.618699023654014,0
0.00166506641885041,0.379088995452267,0,-0.0355984715942245,-0.129853465819155,-0.0355984715942245,0.129853465819155,0.618875405266655,0
0.00166785547482839,0.378910204192722,0,-0.0352367920861314,-0.1295019345433,-0.0352367920861314,0.1295019345433,0.6190541965262,0
0.00167064453080636,0.378729046092577,0,-0.0348760998785282,-0.12914548364896,-0.0348760998785282,0.12914548364896,0.619235354626345,0
0.00167343358678434,0.378545564371919,0,-0.034516408695261,-0.128784111167483,-0.034516408695261,0.128784111167483,0.619418836347003,0
0.00167622264276231,0.378359802662152,0,-0.0341577322656064,-0.128417815174643,-0.0341577322656064,0.128417815174643,0.61960459805677,0
0.00167901169874028,0.378171805003478,0,-0.0338000843241376,-0.128046593797738,-0.0338000843241376,0.128046593797738,0.619792595715444,0
0.00168180075471826,0.377981615842336,0,-0.0334434786105706,-0.127670445222703,-0.0334434786105706,0.127670445222703,0.619982784876586,0
0.00168458981069623,0.377789280028793,0,-0.0330879288695909,-0.127289367701272,-0.0330879288695909,0.127289367701272,0.620175120690129,0
0.00168737886667421,0.377594842813891,0,-0.0327334488506602,-0.126903359558158,-0.0327334488506602,0.126903359558158,0.62036955790503,0
0.00169016792265218,0.377398349846942,0,-0.032380052307802,-0.126512419198277,-0.032380052307802,0.126512419198277,0.62056605087198,0
0.00169295697863015,0.377199847172769,0,-0.0320277529993687,-0.126116545113984,-0.0320277529993687,0.126116545113984,0.620764553546152,0
0.00169574603460813,0.376999381228907,0,-0.0316765646877869,-0.125715735892351,-0.0316765646877869,0.125715735892351,0.620965019490014,0
0.0016985350905861,0.376796998842739,0,-0.0313265011392838,-0.125309990222455,-0.0313265011392838,0.125309990222455,0.621167401876183,0
0.00170132414656407,0.376592747228585,0,-0.0309775761235918,-0.124899306902709,-0.0309775761235918,0.124899306902709,0.621371653490337,0
0.00170411320254205,0.376386673984734,0,-0.0306298034136336,-0.124483684848196,-0.0306298034136336,0.124483684848196,0.621577726734187,0
0.00170690225852002,0.376178827090425,0,-0.0302831967851866,-0.124063123098038,-0.0302831967851866,0.124063123098038,0.621785573628497,0
0.001709691314498,0.375969254902759,0,-0.0299377700165266,-0.123637620822779,-0.0299377700165266,0.123637620822779,0.621995145816163,0
0.00171248037047597,0.375758006153567,0,-0.0295935368880509,-0.123207177331787,-0.0295935368880509,0.123207177331787,0.622206394565355,0
0.00171526942645394,0.375545129946209,0,-0.0292505111818807,-0.122771792080673,-0.0292505111818807,0.122771792080673,0.622419270772713,0
0.00171805848243192,0.375330675752315,0,-0.0289087066814432,-0.122331464678725,-0.0289087066814432,0.122331464678725,0.622633724966607,0
0.00172084753840989,0.375114693408464,0,-0.0285681371710321,-0.121886194896356,-0.0285681371710321,0.121886194896356,0.622849707310457,0
0.00172363659438787,0.374897233112806,0,-0.0282288164353482,-0.121435982672563,-0.0282288164353482,0.121435982672563,0.623067167606116,0
0.00172642565036584,0.374678345421606,0,-0.0278907582590187,-0.120980828122397,-0.0278907582590187,0.120980828122397,0.623286055297316,0
0.00172921470634381,0.374458081245741,0,-0.0275539764260955,-0.120520731544446,-0.0275539764260955,0.120520731544446,0.623506319473181,0
0.00173200376232179,0.374236491847119,0,-0.0272184847195335,-0.120055693428315,-0.0272184847195335,0.120055693428315,0.623727908871803,0
0.00173479281829976,0.374013628835033,0,-0.0268842969206465,-0.119585714462127,-0.0268842969206465,0.119585714462127,0.623950771883889,0
0.00173758187427774,0.373789544162452,0,-0.0265514268085437,-0.119110795540012,-0.0265514268085437,0.119110795540012,0.62417485655647,0
0.00174037093025571,0.373564290122239,0,-0.0262198881595448,-0.118630937769611,-0.0262198881595448,0.118630937769611,0.624400110596683,0
0.00174315998623368,0.373337919343298,0,-0.0258896947465733,-0.118146142479575,-0.0258896947465733,0.118146142479575,0.624626481375624,0
0.00174594904221166,0.373110484786655,0,-0.0255608603385306,-0.117656411227062,-0.0255608603385306,0.117656411227062,0.624853915932267,0
0.00174873809818963,0.372882039741464,0,-0.0252333986996472,-0.117161745805239,-0.0252333986996472,0.117161745805239,0.625082360977458,0
0.0017515271541676,0.37265263782094,0,-0.0249073235888149,-0.116662148250769,-0.0249073235888149,0.116662148250769,0.625311762897982,0
0.00175431621014558,0.37242233295822,0,-0.0245826487588967,-0.116157620851304,-0.0245826487588967,0.116157620851304,0.625542067760701,0
0.00175710526612355,0.37219117940215,0,-0.0242593879560167,-0.115648166152959,-0.0242593879560167,0.115648166152959,0.625773221316771,0
0.00175989432210153,0.371959231712995,0,-0.0239375549188283,-0.115133786967785,-0.0239375549188283,0.115133786967785,0.626005169005927,0
0.0017626833780795,0.371726544758073,0,-0.0236171633777628,-0.114614486381228,-0.0236171633777628,0.114614486381228,0.626237855960848,0
0.00176547243405747,0.371493173707316,0,-0.0232982270542557,-0.114090267759575,-0.0232982270542557,0.114090267759575,0.626471227011605,0
0.00176826149003545,0.371259174028748,0,-0.0229807596599539,-0.113561134757385,-0.0229807596599539,0.113561134757385,0.626705226690173,0
0.00177105054601342,0.371024601483887,0,-0.0226647748959004,-0.113027091324906,-0.0226647748959004,0.113027091324906,0.626939799235034,0
0.0017738396019914,0.370789512123069,0,-0.0223502864517002,-0.11248814171547,-0.0223502864517002,0.11248814171547,0.627174888595853,0
0.00177662865796937,0.370553962280689,0,-0.0220373080046641,-0.111944290492875,-0.0220373080046641,0.111944290492875,0.627410438438233,0
0.00177941771394734,0.370318008570367,0,-0.0217258532189329,-0.111395542538733,-0.0217258532189329,0.111395542538733,0.627646392148555,0
0.00178220676992532,0.370081707880024,0,-0.0214159357445802,-0.110841903059811,-0.0214159357445802,0.110841903059811,0.627882692838897,0
0.00178499582590329,0.369845117366888,0,-0.0211075692166962,-0.110283377595328,-0.0211075692166962,0.110283377595328,0.628119283352033,0
0.00178778488188127,0.369608294452405,0,-0.0208007672544494,-0.109719972024241,-0.0208007672544494,0.109719972024241,0.628356106266517,0
0.00179057393785924,0.369371296817075,0,-0.0204955434601296,-0.109151692572494,-0.0204955434601296,0.109151692572494,0.628593103901847,0
0.00179336299383721,0.369134182395203,0,-0.0201919114181697,-0.108578545820235,-0.0201919114181697,0.108578545820235,0.628830218323718,0
0.00179615204981519,0.368897009369567,0,-0.0198898846941479,-0.108000538709,-0.0198898846941479,0.108000538709,0.629067391349354,0
0.00179894110579316,0.368659836165994,0,-0.0195894768337701,-0.10741767854887,-0.0195894768337701,0.10741767854887,0.629304564552927,0
0.00180173016177113,0.368422721447861,0,-0.0192907013618311,-0.10682997302558,-0.0192907013618311,0.10682997302558,0.629541679271061,0
0.00180451921774911,0.368185724110505,0,-0.0189935717811584,-0.106237430207596,-0.0189935717811584,0.106237430207596,0.629778676608417,0
0.00180730827372708,0.367948903275547,0,-0.0186981015715336,-0.10564005855315,-0.0186981015715336,0.10564005855315,0.630015497443374,0
0.00181009732970506,0.367712318285133,0,-0.0184043041885966,-0.105037866917233,-0.0184043041885966,0.105037866917233,0.630252082433788,0
0.00181288638568303,0.367476028696083,0,-0.0181121930627285,-0.104430864558541,-0.0181121930627285,0.104430864558541,0.630488372022838,0
0.001815675441661,0.367240094273956,0,-0.0178217815979167,-0.103819061146378,-0.0178217815979167,0.103819061146378,0.630724306444965,0
0.00181846449763898,0.367004574987031,0,-0.0175330831705994,-0.103202466767505,-0.0175330831705994,0.103202466767505,0.63095982573189,0
0.00182125355361695,0.366769531000193,0,-0.0172461111284926,-0.102581091932948,-0.0172461111284926,0.102581091932948,0.631194869718728,0
0.00182404260959493,0.36653502266874,0,-0.0169608787893967,-0.101954947584741,-0.0169608787893967,0.101954947584741,0.631429378050181,0
0.0018268316655729,0.366301110532092,0,-0.0166773994399854,-0.101324045102627,-0.0166773994399854,0.101324045102627,0.631663290186829,0
0.00182962072155087,0.366067855307422,0,-0.0163956863345756,-0.100688396310694,-0.0163956863345756,0.100688396310694,0.6318965454115,0
0.00183240977752885,0.365835317883189,0,-0.0161157526938787,-0.100048013483953,-0.0161157526938787,0.100048013483953,0.632129082835732,0
0.00183519883350682,0.365603559312594,0,-0.0158376117037341,-0.0994029093548639,-0.0158376117037341,0.0994029093548639,0.632360841406327,0
0.0018379878894848,0.365372640806935,0,-0.0155612765138243,-0.0987530971197869,-0.0155612765138243,0.0987530971197869,0.632591759911986,0
0.00184077694546277,0.365142623728884,0,-0.0152867602363719,-0.0980985904453784,-0.0152867602363719,0.0980985904453784,0.632821776990037,0
0.00184356600144074,0.36491356958567,0,-0.0150140759448193,-0.0974394034749167,-0.0150140759448193,0.0974394034749167,0.633050831133251,0
0.00184635505741872,0.364685540022174,0,-0.0147432366724906,-0.096775550834559,-0.0147432366724906,0.096775550834559,0.633278860696747,0
0.00184914411339669,0.36445859681394,0,-0.0144742554112359,-0.0961070476395292,-0.0144742554112359,0.0961070476395292,0.633505803904981,0
0.00185193316937466,0.364232801860091,0,-0.0142071451100594,-0.095433909500232,-0.0142071451100594,0.095433909500232,0.63373159885883,0
0.00185472222535264,0.364008217176162,0,-0.013941918673729,-0.0947561525282923,-0.013941918673729,0.0947561525282923,0.633956183542759,0
0.00185751128133061,0.363784904886846,0,-0.0136785889613708,-0.0940737933425188,-0.0136785889613708,0.0940737933425188,0.634179495832075,0
0.00186030033730859,0.363562927218648,0,-0.0134171687850459,-0.0933868490747877,-0.0134171687850459,0.0933868490747877,0.634401473500273,0
0.00186308939328656,0.363342346492455,0,-0.0131576709083112,-0.0926953373758463,-0.0131576709083112,0.0926953373758463,0.634622054226466,0
0.00186587844926453,0.363123225116019,0,-0.0129001080447646,-0.0919992764210333,-0.0129001080447646,0.0919992764210333,0.634841175602902,0
0.00186866750524251,0.362905625576351,0,-0.0126444928565739,-0.0912986849159147,-0.0126444928565739,0.0912986849159147,0.63505877514257,0
0.00187145656122048,0.36268961043203,0,-0.0123908379529901,-0.0905935821018323,-0.0123908379529901,0.0905935821018323,0.635274790286891,0
0.00187424561719846,0.362475242305431,0,-0.0121391558888454,-0.0898839877613632,-0.0121391558888454,0.0898839877613632,0.63548915841349,0
0.00187703467317643,0.362262583874857,0,-0.0118894591630365,-0.0891699222236888,-0.0118894591630365,0.0891699222236888,0.635701816844063,0
0.0018798237291544,0.362051697866599,0,-0.0116417602169922,-0.0884514063698701,-0.0116417602169922,0.0884514063698701,0.635912702852322,0
0.00188261278513238,0.361842647046899,0,-0.0113960714331275,-0.0877284616380284,-0.0113960714331275,0.0877284616380284,0.636121753672022,0
0.00188540184111035,0.36163549421384,0,-0.0111524051332822,-0.0870011100284285,-0.0111524051332822,0.0870011100284285,0.636328906505081,0
0.00188819089708833,0.361430302189147,0,-0.0109107735771467,-0.086269374108463,-0.0109107735771467,0.086269374108463,0.636534098529773,0
0.0018909799530663,0.361227133809909,0,-0.0106711889606731,-0.0855332770175355,-0.0106711889606731,0.0855332770175355,0.636737266909012,0
0.00189376900904427,0.361026051920213,0,-0.0104336634144728,-0.0847928424718404,-0.0104336634144728,0.0847928424718404,0.636938348798707,0
0.00189655806502225,0.360827119362708,0,-0.010198209002202,-0.0840480947690378,-0.010198209002202,0.0840480947690378,0.637137281356212,0
0.00189934712100022,0.360630398970077,0,-0.00996483771893303,-0.0832990587928207,-0.00996483771893303,0.0832990587928207,0.637334001748843,0
0.0019021361769782,0.360435953556439,0,-0.00973356148951383,-0.0825457600173742,-0.00973356148951383,0.0825457600173742,0.637528447162481,0
0.00190492523295617,0.360243845908667,0,-0.00950439216691476,-0.081788224511722,-0.00950439216691476,0.081788224511722,0.637720554810254,0
0.00190771428893414,0.360054138777629,0,-0.00927734153056383,-0.0810264789439614,-0.00927734153056383,0.0810264789439614,0.637910261941292,0
0.00191050334491212,0.359866894869359,0,-0.00905242128467009,-0.0802605505853817,-0.00905242128467009,0.0802605505853817,0.638097505849561,0
0.00191329240089009,0.359682176836142,0,-0.0088296430565355,-0.0794904673144673,-0.0088296430565355,0.0794904673144673,0.638282223882778,0
0.00191608145686806,0.359500047267532,0,-0.00860901839485612,-0.0787162576207802,-0.00860901839485612,0.0787162576207802,0.638464353451388,0
0.00191887051284604,0.359320568681296,0,-0.00839055876801248,-0.0779379506087231,-0.00839055876801248,0.0779379506087231,0.638643832037625,0
0.00192165956882401,0.359143803514279,0,-0.00817427556234963,-0.0771555760011783,-0.00817427556234963,0.0771555760011783,0.638820597204641,0
0.00192444862480199,0.358969814113211,0,-0.00796018008044727,-0.0763691641430234,-0.00796018008044727,0.0763691641430234,0.638994586605709,0
0.00192723768077996,0.358798662725429,0,-0.00774828353938019,-0.0755787460045198,-0.00774828353938019,0.0755787460045198,0.639165737993491,0
0.00193002673675793,0.358630411489541,0,-0.0075385970689695,-0.0747843531845724,-0.0075385970689695,0.0747843531845724,0.639333989229379,0
0.00193281579273591,0.358465122426017,0,-0.00733113171002482,-0.0739860179138598,-0.00733113171002482,0.0739860179138598,0.639499278292903,0
0.00193560484871388,0.358302857427719,0,-0.00712589841257809,-0.0731837730578323,-0.00712589841257809,0.0731837730578323,0.639661543291201,0
0.00193839390469186,0.358143678250362,0,-0.00692290803410914,-0.0723776521195755,-0.00692290803410914,0.0723776521195755,0.639820722468558,0
0.00194118296066983,0.357987646502911,0,-0.00672217133776346,-0.071567689242539,-0.00672217133776346,0.071567689242539,0.639976754216009,0
0.0019439720166478,0.357834823637923,0,-0.00652369899056247,-0.0707539192131273,-0.00652369899056247,0.0707539192131273,0.640129577080997,0
0.00194676107262578,0.35768527094182,0,-0.00632750156160687,-0.069936377463151,-0.00632750156160687,0.069936377463151,0.6402791297771,0
0.00194955012860375,0.357539049525109,0,-0.00613358952027333,-0.0691151000721388,-0.00613358952027333,0.0691151000721388,0.640425351193811,0
0.00195233918458173,0.357396220312543,0,-0.00594197323440491,-0.0682901237695044,-0.00594197323440491,0.0682901237695044,0.640568180406377,0
0.0019551282405597,0.357256844033228,0,-0.00575266296849569,-0.0674614859365717,-0.00575266296849569,0.0674614859365717,0.640707556685692,0
0.00195791729653767,0.357120981210672,0,-0.0055656688818697,-0.0666292246084519,-0.0055656688818697,0.0666292246084519,0.640843419508248,0
0.00196070635251565,0.356988692152788,0,-0.00538100102685523,-0.0657933784757746,-0.00538100102685523,0.0657933784757746,0.640975708566131,0
0.00196349540849362,0.35686003694184,0,-0.00519866934695424,-0.0649539868862685,-0.00519866934695424,0.0649539868862685,0.641104363777079,0
0.00196628446447159,0.356735075424346,0,-0.00501868367500776,-0.0641110898461923,-0.00501868367500776,0.0641110898461923,0.641229325294574,0
0.00196907352044957,0.356613867200929,0,-0.00484105373135704,-0.0632647280216131,-0.00484105373135704,0.0632647280216131,0.641350533517991,0
0.00197186257642754,0.356496471616129,0,-0.00466578912200212,-0.06241494273953,-0.00466578912200212,0.06241494273953,0.641467929102791,0
0.00197465163240552,0.356382947748167,0,-0.00449289933675696,-0.0615617759888436,-0.00449289933675696,0.0615617759888436,0.641581452970752,0
0.00197744068838349,0.35627335439867,0,-0.0043223937474019,-0.0607052704211684,-0.0043223937474019,0.0607052704211684,0.64169104632025,0
0.00198022974436146,0.356167750082355,0,-0.0041542816058348,-0.0598454693514861,-0.0041542816058348,0.0598454693514861,0.641796650636565,0
0.00198301880033944,0.356066193016679,0,-0.00398857204221982,-0.0589824167586403,-0.00398857204221982,0.0589824167586403,0.64189820770224,0
0.00198580785631741,0.355968741111452,0,-0.00382527406313548,-0.0581161572856699,-0.00382527406313548,0.0581161572856699,0.641995659607467,0
0.00198859691229539,0.355875451958418,0,-0.0036643965497219,-0.0572467362399796,-0.0036643965497219,0.0572467362399796,0.6420889487605,0
0.00199138596827336,0.355786382820802,0,-0.003505948255828,-0.0563741995933471,-0.003505948255828,0.0563741995933471,0.642178017898116,0
0.00199417502425133,0.355701590622833,0,-0.00334993780615816,-0.055498593981766,-0.00334993780615816,0.055498593981766,0.642262810096086,0
0.00199696408022931,0.355621131939237,0,-0.00319637369442077,-0.054619966705121,-0.00319637369442077,0.054619966705121,0.642343268779682,0
0.00199975313620728,0.355545062984707,0,-0.00304526428147682,-0.0537383657266973,-0.00304526428147682,0.0537383657266973,0.642419337734211,0
0.00200254219218526,0.355473439603354,0,-0.00289661779349068,-0.0528538396725203,-0.00289661779349068,0.0528538396725203,0.642490961115564,0
0.00200533124816323,0.355406317258131,0,-0.00275044232008252,-0.0519664378305265,-0.00275044232008252,0.0519664378305265,0.642558083460787,0
0.0020081203041412,0.355343751020247,0,-0.00260674581248412,-0.0510762101495625,-0.00260674581248412,0.0510762101495625,0.642620649698671,0
0.00201090936011918,0.355285795558561,0,-0.00246553608169655,-0.0501832072382138,-0.00246553608169655,0.0501832072382138,0.642678605160357,0
0.00201369841609715,0.355232505128969,0,-0.00232682079665234,-0.0492874803634592,-0.00232682079665234,0.0492874803634592,0.64273189558995,0
0.00201648747207512,0.355183933563773,0,-0.00219060748238116,-0.0483890814491524,-0.00219060748238116,0.0483890814491524,0.642780467155145,0
0.0020192765280531,0.35514013426105,0,-0.00205690351818,-0.0474880630743284,-0.00205690351818,0.0474880630743284,0.642824266457868,0
0.00202206558403107,0.355101160174014,0,-0.00192571613578853,-0.0465844784713345,-0.00192571613578853,0.0465844784713345,0.642863240544904,0
0.00202485464000905,0.355067063800369,0,-0.00179705241756969,-0.0456783815237851,-0.00179705241756969,0.0456783815237851,0.642897336918549,0
0.00202764369598702,0.355037897171672,0,-0.00167091929469618,-0.0447698267643387,-0.00167091929469618,0.0447698267643387,0.642926503547246,0
0.00203043275196499,0.355013711842691,0,-0.00154732354534406,-0.0438588693722972,-0.00154732354534406,0.0438588693722972,0.642950688876227,0
0.00203322180794297,0.354994558880773,0,-0.00142627179289219,-0.042945565171027,-0.00142627179289219,0.042945565171027,0.642969841838145,0
0.00203601086392094,0.354980488855214,0,-0.00130777050413011,-0.0420299706251996,-0.00130777050413011,0.0420299706251996,0.642983911863705,0
0.00203879991989892,0.354971551826647,0,-0.0011918259874731,-0.0411121428378533,-0.0011918259874731,0.0411121428378533,0.642992848892271,0
0.00204158897587689,0.354967797336437,0,-0.00107844439118645,-0.0401921395472741,-0.00107844439118645,0.0401921395472741,0.642996603382481,0
0.00204437803185486,0.354969274396097,0,-0.000967631701618071,-0.039270019123695,-0.000967631701618071,0.039270019123695,0.642995126322821,0
0.00204716708783284,0.354976031476714,0,-0.000859393741440664,-0.0383458405658147,-0.000859393741440664,0.0383458405658147,0.642988369242203,0
0.00204995614381081,0.354988116498411,0,-0.00075373616790411,-0.0374196634971333,-0.00075373616790411,0.0374196634971333,0.642976284220506,0
0.00205274519978879,0.355005576819816,0,-0.000650664471098236,-0.0364915481621067,-0.000650664471098236,0.0364915481621067,0.642958823899101,0
0.00205553425576676,0.355028459227572,0,-0.000550183972226389,-0.0355615554221177,-0.000550183972226389,0.0355615554221177,0.642935941491345,0
0.00205832331174473,0.35505680992587,0,-0.000452299821890616,-0.0346297467512644,-0.000452299821890616,0.0346297467512644,0.642907590793047,0
0.00206111236772271,0.355090674526015,0,-0.00035701699838892,-0.0336961842319657,-0.00035701699838892,0.0336961842319657,0.642873726192902,0
0.00206390142370068,0.355130098036032,0,-0.000264340306025058,-0.0327609305503829,-0.000264340306025058,0.0327609305503829,0.642834302682885,0
0.00206669047967865,0.355175124850304,0,-0.00017427437343099,-0.0318240489916587,-0.00017427437343099,0.0318240489916587,0.642789275868614,0
0.00206947953565663,0.355225798739256,0,-8.68236519033663e-05,-0.0308856034349721,-8.68236519033663e-05,0.0308856034349721,0.642738601979661,0
0.0020722685916346,0.355282162839083,0,-1.9924137537727e-06,-0.0299456583484101,-1.9924137537727e-06,0.0299456583484101,0.642682237879833,0
0.00207505764761258,0.355344259641525,0,8.02152493263608e-05,-0.0290042787836561,8.02152493263608e-05,0.0290042787836561,0.642620141077392,0
0.00207784670359055,0.355412130983688,0,0.000159795427886012,-0.0280615303704948,0.000159795427886012,0.0280615303704948,0.642552269735228,0
0.00208063575956852,0.355485818037927,0,0.000236744396318801,-0.0271174793111341,0.000236744396318801,0.0271174793111341,0.64247858268099,0
0.0020834248155465,0.355565361301776,0,0.000311058614451394,-0.0261721923743438,0.000311058614451394,0.0261721923743438,0.64239903941714,0
0.00208621387152447,0.355650800587944,0,0.00038273472911558,-0.0252257368894121,0.00038273472911558,0.0252257368894121,0.642313600130972,0
0.00208900292750245,0.35574217501437,0,0.000451769575702553,-0.0242781807399193,0.000451769575702553,0.0242781807399193,0.642222225704546,0
0.00209179198348042,0.355839522994342,0,0.000518160179700337,-0.0233295923573297,0.000518160179700337,0.0233295923573297,0.642124877724574,0
0.00209458103945839,0.35594288222669,0,0.000581903758212452,-0.0223800407144027,0.000581903758212452,0.0223800407144027,0.642021518492227,0
0.00209737009543637,0.356052289686041,0,0.000642997721458217,-0.0214295953184214,0.000642997721458217,0.0214295953184214,0.641912111032875,0
0.00210015915141434,0.356167781613159,0,0.000701439674254199,-0.0204783262042423,0.000701439674254199,0.0204783262042423,0.641796619105757,0
0.00210294820739232,0.356289393505354,0,0.000757227417475414,-0.0195263039271643,0.000757227417475414,0.0195263039271643,0.641675007213561,0
0.00210573726337029,0.356417160106977,0,0.000810358949496872,-0.018573599555619,0.000810358949496872,0.018573599555619,0.641547240611939,0
0.00210852631934826,0.35655111539999,0,0.000860832467614409,-0.0176202846636819,0.000860832467614409,0.0176202846636819,0.641413285318926,0
0.00211131537532624,0.356691292594636,0,0.000908646369444067,-0.0166664313234072,0.000908646369444067,0.0166664313234072,0.641273108124279,0
0.00211410443130421,0.356837724120188,0,0.000953799254300309,-0.0157121120969847,0.000953799254300309,0.0157121120969847,0.641126676598728,0
0.00211689348728218,0.35699044161579,0,0.000996289924551844,-0.0147574000287215,0.000996289924551844,0.0147574000287215,0.640973959103125,0
0.00211968254326016,0.357149475921404,0,0.00103611738695483,-0.0138023686368488,0.00103611738695483,0.0138023686368488,0.640814924797512,0
0.00212247159923813,0.357314857068842,0,0.00107328085396308,-0.0128470919051543,0.00107328085396308,0.0128470919051543,0.640649543650073,0
0.00212526065521611,0.357486614272913,0,0.00110777974501464,-0.0118916442744429,0.00110777974501464,0.0118916442744429,0.640477786446002,0
0.00212804971119408,0.357664775922663,0,0.00113961368779445,-0.0109361006338251,0.00113961368779445,0.0109361006338251,0.640299624796252,0
0.00213083876717205,0.357849369572732,0,0.00116878251947209,-0.00998053631183512,0.00116878251947209,0.00998053631183512,0.640115031146182,0
0.00213362782315003,0.358040421934816,0,0.00119528628791507,-0.0090250270673801,0.00119528628791507,0.0090250270673801,0.639923978784098,0
0.002136416879128,0.358237958869247,0,0.00121912525287605,-0.00806964908052171,0.00121912525287605,0.00806964908052171,0.639726441849668,0
0.00213920593510598,0.358442005376682,0,0.00124029988715476,-0.0071144789430911,0.00124029988715476,0.0071144789430911,0.639522395342233,0
0.00214199499108395,0.358652585589925,0,0.00125881087773292,-0.00615959364913922,0.00125881087773292,0.00615959364913922,0.639311815128989,0
0.00214478404706192,0.35886972276586,0,0.00127465912688244,-0.00520507058522375,0.00127465912688244,0.00520507058522375,0.639094677953054,0
0.0021475731030399,0.359093439277514,0,0.0012878457532468,-0.00425098752053416,0.0012878457532468,0.00425098752053416,0.6388709614414,0
0.00215036215901787,0.359323756606249,0,0.00129837209289396,-0.00329742259685684,0.00129837209289396,0.00329742259685684,0.638640644112665,0
0.00215315121499585,0.359560695334085,0,0.00130623970034144,-0.00234445431838158,0.00130623970034144,0.00234445431838158,0.638403705384829,0
0.00215594027097382,0.359804275136158,0,0.00131145034955273,-0.00139216154135164,0.00131145034955273,0.00139216154135164,0.638160125582756,0
0.00215872932695179,0.360054514773315,0,0.00131400603490454,-0.00044062346355876,0.00131400603490454,0.00044062346355876,0.637909885945599,0
0.00216151838292977,0.360311432084848,0,0.00131390897212467,0.000510080386314742,0.00131390897212467,-0.000510080386314742,0.637652968634065,0
0.00216430743890774,0.360575043981376,0,0.00131116159919964,0.00145987015950461,0.00131116159919964,-0.00145987015950461,0.637389356737538,0
0.00216709649488571,0.360845366437864,0,0.00130576657725238,0.00240866569812268,0.00130576657725238,-0.00240866569812268,0.637119034281049,0
0.00216988555086369,0.3611224144868,0,0.00129772679138877,0.00335638654626175,0.00129772679138877,-0.00335638654626175,0.636841986232113,0
0.00217267460684166,0.361406202211518,0,0.00128704535151338,0.00430295196124497,0.00128704535151338,-0.00430295196124497,0.636558198507394,0
0.00217546366281964,0.361696742739678,0,0.00127372559311318,0.00524828092501844,0.00127372559311318,-0.00524828092501844,0.636267657979234,0
0.00217825271879761,0.3619940482369,0,0.00125777107800977,0.00619229215568359,0.00125777107800977,-0.00619229215568359,0.635970352482013,0
0.00218104177477558,0.362298129900557,0,0.00123918559507875,0.00713490411916834,0.00123918559507875,-0.00713490411916834,0.635666270818356,0
0.00218383083075356,0.36260899795374,0,0.00121797316093697,0.00807603504103341,0.00121797316093697,-0.00807603504103341,0.635355402765173,0
0.00218661988673153,0.362926661639373,0,0.00119413802059599,0.00901560291841245,0.00119413802059599,-0.00901560291841245,0.635037739079539,0
0.00218940894270951,0.363251129214507,0,0.0011676846480825,0.00995352553208279,0.0011676846480825,-0.00995352553208279,0.634713271504405,0
0.00219219799868748,0.363582407944779,0,0.00113861774702475,0.0108897204586647,0.00113861774702475,-0.0108897204586647,0.634381992774133,0
0.00219498705466545,0.363920504099045,0,0.00110694225120489,0.0118241050829466,0.00110694225120489,-0.0118241050829466,0.634043896619867,0
0.00219777611064343,0.364265422944185,0,0.00107266332507649,0.0127565966103327,0.00107266332507649,-0.0127565966103327,0.633698977774727,0
0.0022005651666214,0.364617168740092,0,0.00103578636424741,0.0136871120794124,0.00103578636424741,-0.0136871120794124,0.633347231978819,0
0.00220335422259938,0.364975744734837,0,0.000996316995927533,0.0146155683746463,0.000996316995927533,-0.0146155683746463,0.632988655984074,0
0.00220614327857735,0.365341153160013,0,0.000954261079340681,0.0155418822391677,0.000954261079340681,-0.0155418822391677,0.632623247558899,0
0.00220893233455532,0.365713395226268,0,0.000909624706100764,0.0164659702876959,0.000909624706100764,-0.0164659702876959,0.632251005492643,0
0.0022117213905333,0.366092471119027,0,0.000862414200551958,0.0173877490195593,0.000862414200551958,-0.0173877490195593,0.631871929599884,0
0.00221451044651127,0.366478379994396,0,0.0008126361200721,0.0183071348318241,0.0008126361200721,-0.0183071348318241,0.631486020724514,0
0.00221729950248924,0.366871119975264,0,0.000760297255339532,0.0192240440325268,0.000760297255339532,-0.0192240440325268,0.631093280743646,0
0.00222008855846722,0.367270688147593,0,0.000705404630562843,0.0201383928540063,0.000705404630562843,-0.0201383928540063,0.630693712571317,0
0.00222287761444519,0.36767708055691,0,0.000647965503673325,0.021050097466334,0.000647965503673325,-0.021050097466334,0.630287320162,0
0.00222566667042317,0.368090292204988,0,0.000587987366479606,0.0219590739908371,0.000587987366479606,-0.0219590739908371,0.629874108513922,0
0.00222845572640114,0.368510317046737,0,0.000525477944785074,0.0228652385137133,0.000525477944785074,-0.0228652385137133,0.629454083672173,0
0.00223124478237911,0.368937147987284,0,0.000460445198466193,0.0237685070997324,0.000460445198466193,-0.0237685070997324,0.629027252731625,0
0.00223403383835709,0.369370776879272,0,0.000392897321513588,0.0246687958060233,0.000392897321513588,-0.0246687958060233,0.628593623839638,0
0.00223682289433506,0.369811194520347,0,0.000322842742033639,0.0255660206959403,0.000322842742033639,-0.0255660206959403,0.628153206198563,0
0.00223961195031304,0.370258390650866,0,0.000250290122211849,0.026460097853009,0.000250290122211849,-0.026460097853009,0.627706010068043,0
0.00224240100629101,0.370712353951809,0,0.000175248358237182,0.0273509433949446,0.000175248358237182,-0.0273509433949446,0.627252046767101,0
0.00224519006226898,0.371173072042894,0,9.77265801869293e-05,0.0282384734877421,9.77265801869293e-05,-0.0282384734877421,0.626791328676015,0
0.00224797911824696,0.371640531480922,0,1.77341518721812e-05,0.0291226043598331,1.77341518721812e-05,-0.0291226043598331,0.626323869237987,0
0.00225076817422493,0.372114717758314,0,-6.47193293558449e-05,0.030003252316307,-6.47193293558449e-05,-0.030003252316307,0.625849682960595,0
0.00225355723020291,0.37259561530188,0,-0.000149624032839574,0.0308803337531914,-0.000149624032839574,-0.0308803337531914,0.625368785417028,0
0.00225634628618088,0.373083207471797,0,-0.000236969894888877,0.03175376517179,-0.000236969894888877,-0.03175376517179,0.624881193247111,0
0.00225913534215885,0.373577476560805,0,-0.000326746619094581,0.032623463193073,-0.000326746619094581,-0.032623463193073,0.624386924158103,0
0.00226192439813683,0.374078403793624,0,-0.000418943676682282,0.0334893445721163,-0.000418943676682282,-0.0334893445721163,0.623885996925284,0
0.0022647134541148,0.374585969326594,0,-0.000513550306906816,0.0343513262125874,-0.000513550306906816,-0.0343513262125874,0.623378431392313,0
0.00226750251009278,0.375100152247529,0,-0.000610555517486622,0.0352093251812717,-0.000610555517486622,-0.0352093251812717,0.622864248471379,0
0.00227029156607075,0.375620930575801,0,-0.000709948085079362,0.0360632587226378,-0.000709948085079362,-0.0360632587226378,0.622343470143106,0
0.00227308062204872,0.376148281262646,0,-0.000811716555797402,0.0369130442734366,-0.000811716555797402,-0.0369130442734366,0.621816119456261,0
0.0022758696780267,0.376682180191694,0,-0.000915849245764952,0.0377585994773312,-0.000915849245764952,-0.0377585994773312,0.621282220527212,0
0.00227865873400467,0.377222602179725,0,-0.00102233424171515,0.0385998421995525,-0.00102233424171515,-0.0385998421995525,0.620741798539181,0
0.00228144778998264,0.377769520977652,0,-0.00113115940162894,0.0394366905415785,-0.00113115940162894,-0.0394366905415785,0.620194879741254,0
0.00228423684596062,0.378322909271731,0,-0.00124231235541398,0.0402690628558313,-0.00124231235541398,-0.0402690628558313,0.619641491447175,0
0.00228702590193859,0.378882738685,0,-0.00135578050562545,0.04109687776039,-0.00135578050562545,-0.04109687776039,0.619081662033907,0
0.00228981495791657,0.379448979778946,0,-0.00147155102822741,0.0419200541537136,-0.00147155102822741,-0.0419200541537136,0.61851542093996,0
0.00229260401389454,0.380021602055404,0,-0.00158961087339518,0.0427385112293709,-0.00158961087339518,-0.0427385112293709,0.617942798663502,0
0.00229539306987251,0.380600573958681,0,-0.00170994676635921,0.043552168490774,-0.00170994676635921,-0.043552168490774,0.617363826760225,0
0.00229818212585049,0.381185862877913,0,-0.00183254520828954,0.0443609457659098,-0.00183254520828954,-0.0443609457659098,0.616778537840992,0
0.00230097118182846,0.381777435149657,0,-0.00195739247722174,0.0451647632220669,-0.00195739247722174,-0.0451647632220669,0.616186965569248,0
0.00230376023780644,0.382375256060706,0,-0.00208447462902386,0.0459635413805529,-0.00208447462902386,-0.0459635413805529,0.615589144658199,0
0.00230654929378441,0.382979289851139,0,-0.00221377749840413,0.0467572011313994,-0.00221377749840413,-0.0467572011313994,0.614985110867766,0
0.00230933834976238,0.383589499717606,0,-0.00234528669995986,0.0475456637480483,-0.00234528669995986,-0.0475456637480483,0.614374901001298,0
0.00231212740574036,0.38420584781684,0,-0.00247898762926743,0.048328850902018,-0.00247898762926743,-0.048328850902018,0.613758552902064,0
0.00231491646171833,0.3848282952694,0,-0.00261486546401279,0.0491066846775435,-0.00261486546401279,-0.0491066846775435,0.613136105449504,0
0.0023177055176963,0.385456802163648,0,-0.00275290516516286,0.049879087586187,-0.00275290516516286,-0.049879087586187,0.612507598555256,0
0.00232049457367428,0.386091327559958,0,-0.00289309147817807,0.0506459825814149,-0.00289309147817807,-0.0506459825814149,0.611873073158946,0
0.00232328362965225,0.386731829495152,0,-0.00303540893426471,0.0514072930731376,-0.00303540893426471,-0.0514072930731376,0.611232571223751,0
0.00232607268563023,0.387378264987172,0,-0.00317984185166854,0.0521629429422061,-0.00317984185166854,-0.0521629429422061,0.610586135731731,0
0.0023288617416082,0.388030590039977,0,-0.00332637433700819,0.0529128565548644,-0.00332637433700819,-0.0529128565548644,0.609933810678926,0
0.00233165079758617,0.388688759648673,0,-0.00347499028664918,0.0536569587771503,-0.00347499028664918,-0.0536569587771503,0.60927564107023,0
0.00233443985356415,0.389352727804875,0,-0.00362567338811785,0.054395174989243,-0.00362567338811785,-0.054395174989243,0.608611672914028,0
0.00233722890954212,0.390022447502291,0,-0.00377840712155537,0.0551274310997518,-0.00377840712155537,-0.0551274310997518,0.607941953216612,0
0.0023400179655201,0.390697870742539,0,-0.00393317476121115,0.0558536535599433,-0.00393317476121115,-0.0558536535599433,0.607266529976363,0
0.00234280702149807,0.391378948541193,0,-0.00408995937697644,0.0565737693779011,-0.00408995937697644,-0.0565737693779011,0.606585452177708,0
0.00234559607747604,0.39206563093405,0,-0.00424874383595672,0.0572877061326155,-0.00424874383595672,-0.0572877061326155,0.605898769784851,0
0.00234838513345402,0.392757866983625,0,-0.00440951080408376,0.0579953919879988,-0.00440951080408376,-0.0579953919879988,0.605206533735276,0
0.00235117418943199,0.393455604785875,0,-0.00457224274776619,0.0586967557068217,-0.00457224274776619,-0.0586967557068217,0.604508795933026,0
0.00235396324540997,0.394158791477138,0,-0.00473692193557954,0.0593917266645666,-0.00473692193557954,-0.0593917266645666,0.603805609241763,0
0.00235675230138794,0.394867373241304,0,-0.00490353043999376,0.060080234863195,-0.00490353043999376,-0.060080234863195,0.603097027477596,0
0.00235954135736591,0.3955812953172,0,-0.00507205013914008,0.0607622109448235,-0.00507205013914008,-0.0607622109448235,0.6023831054017,0
0.00236233041334389,0.396300502006197,0,-0.0052424627186151,0.0614375862053052,-0.0052424627186151,-0.0614375862053052,0.601663898712702,0
0.00236511946932186,0.397024936680039,0,-0.00541474967332319,0.0621062926077125,-0.00541474967332319,-0.0621062926077125,0.60093946403886,0
0.00236790852529984,0.397754541788884,0,-0.00558889230935575,0.062768262795717,-0.00558889230935575,-0.062768262795717,0.600209858930015,0
0.00237069758127781,0.398489258869564,0,-0.00576487174590838,0.0634234301068626,-0.00576487174590838,-0.0634234301068626,0.599475141849335,0
0.00237348663725578,0.399229028554058,0,-0.00594266891723417,0.0640717285857291,-0.00594266891723417,-0.0640717285857291,0.598735372164841,0
0.00237627569323376,0.399973790578177,0,-0.00612226457463393,0.0647130929969797,-0.00612226457463393,-0.0647130929969797,0.597990610140721,0
0.00237906474921173,0.400723483790464,0,-0.0063036392884828,0.0653474588382916,-0.0063036392884828,-0.0653474588382916,0.597240916928434,0
0.0023818538051897,0.401478046161293,0,-0.00648677345029248,0.0659747623531638,-0.00648677345029248,-0.0659747623531638,0.596486354557605,0
0.00238464286116768,0.402237414792187,0,-0.00667164727480885,0.0665949405435993,-0.00667164727480885,-0.0665949405435993,0.59572698592671,0
0.00238743191714565,0.403001525925333,0,-0.00685824080214538,0.0672079311826572,-0.00685824080214538,-0.0672079311826572,0.594962874793565,0
0.00239022097312363,0.4037703149533,0,-0.00704653389995081,0.0678136728268718,-0.00704653389995081,-0.0678136728268718,0.594194085765597,0
0.0023930100291016,0.404543716428967,0,-0.00723650626561143,0.0684121048285344,-0.00723650626561143,-0.0684121048285344,0.59342068428993,0
0.00239579908507957,0.405321664075635,0,-0.0074281374284875,0.0690031673478342,-0.0074281374284875,-0.0690031673478342,0.592642736643261,0
0.00239858814105755,0.406104090797352,0,-0.00762140675218327,0.069586801364855,-0.00762140675218327,-0.069586801364855,0.591860309921545,0
0.00240137719703552,0.406890928689416,0,-0.00781629343685042,0.0701629486914237,-0.00781629343685042,-0.0701629486914237,0.59107347202948,0
0.0024041662530135,0.407682109049083,0,-0.0080127765215239,0.0707315519828072,-0.0080127765215239,-0.0707315519828072,0.590282291669812,0
0.00240695530899147,0.40847756238646,0,-0.00821083488649075,0.0712925547492546,-0.00821083488649075,-0.0712925547492546,0.589486838332435,0
0.00240974436496944,0.40927721843558,0,-0.00841044725569046,0.0718459013673806,-0.00841044725569046,-0.0718459013673806,0.588687182283315,0
0.00241253342094742,0.410081006165668,0,-0.00861159219914685,0.0723915370913867,-0.00861159219914685,-0.0723915370913867,0.587883394553227,0
0.00241532247692539,0.410888853792588,0,-0.00881424813543152,0.0729294080641179,-0.00881424813543152,-0.0729294080641179,0.587075546926307,0
0.00241811153290337,0.411700688790463,0,-0.00901839333415735,0.07345946132795,-0.00901839333415735,-0.07345946132795,0.586263711928431,0
0.00242090058888134,0.412516437903482,0,-0.00922400591850227,0.073981644835505,-0.00922400591850227,-0.073981644835505,0.585447962815412,0
0.00242368964485931,0.413336027157866,0,-0.00943106386776269,0.0744959074601925,-0.00943106386776269,-0.0744959074601925,0.584628373561027,0
0.00242647870083729,0.414159381874022,0,-0.00963954501993647,0.0750021990065711,-0.00963954501993647,-0.0750021990065711,0.583805018844872,0
0.00242926775681526,0.414986426678846,0,-0.00984942707433378,0.0755004702205298,-0.00984942707433378,-0.0755004702205298,0.582977974040048,0
0.00243205681279323,0.415817085518205,0,-0.0100606875942167,0.0759906727992846,-0.0100606875942167,-0.0759906727992846,0.582147315200688,0
0.00243484586877121,0.416651281669576,0,-0.0102733040094662,0.0764727594011867,-0.0102733040094662,-0.0764727594011867,0.581313119049316,0
0.00243763492474918,0.41748893775484,0,-0.0104872536192763,0.076946683655342,-0.0104872536192763,-0.076946683655342,0.580475462964052,0
0.00244042398072716,0.418329975753234,0,-0.0107025135948746,0.0774124001710359,-0.0107025135948746,-0.0774124001710359,0.579634424965658,0
0.00244321303670513,0.419174317014457,0,-0.0109190609822693,0.0778698645469624,-0.0109190609822693,-0.0778698645469624,0.578790083704435,0
0.0024460020926831,0.42002188227192,0,-0.0111368727050211,0.0783190333802545,-0.0111368727050211,-0.0783190333802545,0.577942518446972,0
0.00244879114866108,0.420872591656145,0,-0.0113559255670403,0.0787598642753127,-0.0113559255670403,-0.0787598642753127,0.577091809062746,0
0.00245158020463905,0.421726364708306,0,-0.0115761962554078,0.0791923158524299,-0.0115761962554078,-0.0791923158524299,0.576238036010585,0
0.00245436926061703,0.422583120393905,0,-0.0117976613432215,0.0796163477562083,-0.0117976613432215,-0.0796163477562083,0.575381280324985,0
0.002457158316595,0.423442777116586,0,-0.0120202972924632,0.0800319206637681,-0.0120202972924632,-0.0800319206637681,0.574521623602304,0
0.00245994737257297,0.424305252732079,0,-0.0122440804568902,0.0804389962927441,-0.0122440804568902,-0.0804389962927441,0.573659147986811,0
0.00246273642855095,0.425170464562275,0,-0.0124689870849485,0.0808375374090674,-0.0124689870849485,-0.0808375374090674,0.572793936156614,0
0.00246552548452892,0.42603832940942,0,-0.0126949933227068,0.0812275078345321,-0.0126949933227068,-0.0812275078345321,0.571926071309469,0
0.0024683145405069,0.426908763570431,0,-0.0129220752168118,0.0816088724541417,-0.0129220752168118,-0.0816088724541417,0.571055637148457,0
0.00247110359648487,0.427781682851337,0,-0.0131502087174632,0.0819815972232359,-0.0131502087174632,-0.0819815972232359,0.570182717867552,0
0.00247389265246284,0.428657002581815,0,-0.0133793696814093,0.0823456491743937,-0.0133793696814093,-0.0823456491743937,0.569307398137073,0
0.00247668170844082,0.429534637629857,0,-0.0136095338749602,0.0827009964241116,-0.0136095338749602,-0.0827009964241116,0.568429763089031,0
0.00247947076441879,0.430414502416524,0,-0.0138406769770204,0.0830476081792547,-0.0138406769770204,-0.0830476081792547,0.567549898302363,0
0.00248225982039676,0.431296510930815,0,-0.0140727745821381,0.0833854547432801,-0.0140727745821381,-0.0833854547432801,0.566667889788072,0
0.00248504887637474,0.432180576744624,0,-0.0143058022035727,0.0837145075222276,-0.0143058022035727,-0.0837145075222276,0.565783823974263,0
0.00248783793235271,0.433066613027794,0,-0.0145397352763777,0.0840347390304799,-0.0145397352763777,-0.0840347390304799,0.564897787691093,0
0.00249062698833069,0.433954532563263,0,-0.0147745491604995,0.0843461228962874,-0.0147745491604995,-0.0843461228962874,0.564009868155623,0
0.00249341604430866,0.434844247762297,0,-0.0150102191438921,0.0846486338670588,-0.0150102191438921,-0.0846486338670588,0.563120152956589,0
0.00249620510028663,0.435735670679794,0,-0.0152467204456449,0.0849422478144131,-0.0152467204456449,-0.0849422478144131,0.562228730039092,0
0.00249899415626461,0.436628713029678,0,-0.0154840282191253,0.0852269417389941,-0.0154840282191253,-0.0852269417389941,0.561335687689207,0
0.00250178321224258,0.437523286200362,0,-0.0157221175551341,0.0855026937750443,-0.0157221175551341,-0.0855026937750443,0.560441114518523,0
0.00250457226822056,0.438419301270277,0,-0.0159609634850732,0.0857694831947388,-0.0159609634850732,-0.0857694831947388,0.559545099448608,0
0.00250736132419853,0.439316669023471,0,-0.016200540984125,0.0860272904122749,-0.016200540984125,-0.0860272904122749,0.558647731695413,0
0.0025101503801765,0.440215299965268,0,-0.0164408249744431,0.0862760969877208,-0.0164408249744431,-0.0862760969877208,0.557749100753616,0
0.00251293943615448,0.441115104337981,0,-0.0166817903283533,0.0865158856306172,-0.0166817903283533,-0.0865158856306172,0.556849296380903,0
0.00251572849213245,0.44201599213668,0,-0.0169234118715643,0.0867466402033357,-0.0169234118715643,-0.0867466402033357,0.555948408582203,0
0.00251851754811043,0.442917873125012,0,-0.0171656643863871,0.0869683457241897,-0.0171656643863871,-0.0869683457241897,0.555046527593871,0
0.0025213066040884,0.443820656851055,0,-0.0174085226149637,0.0871809883702981,-0.0174085226149637,-0.0871809883702981,0.554143743867826,0
0.00252409566006637,0.444724252663226,0,-0.0176519612625019,0.0873845554802026,-0.0176519612625019,-0.0873845554802026,0.553240148055656,0
0.00252688471604435,0.445628569726212,0,-0.0178959550005188,0.0875790355562347,-0.0178959550005188,-0.0875790355562347,0.552335830992669,0
0.00252967377202232,0.446533517036941,0,-0.018140478470089,0.0877644182666356,-0.018140478470089,-0.0877644182666356,0.55143088368194,0
0.00253246282800029,0.447439003440574,0,-0.0183855062850995,0.0879406944474255,-0.0183855062850995,-0.0879406944474255,0.550525397278307,0
0.00253525188397827,0.448344937646527,0,-0.0186310130355089,0.0881078561040235,-0.0186310130355089,-0.0881078561040235,0.549619463072353,0
0.00253804093995624,0.449251228244507,0,-0.0188769732906107,0.0882658964126178,-0.0188769732906107,-0.0882658964126178,0.548713172474373,0
0.00254082999593422,0.45015778372056,0,-0.0191233616023005,0.0884148097212853,-0.0191233616023005,-0.0884148097212853,0.547806616998319,0
0.00254361905191219,0.451064512473139,0,-0.0193701525083455,0.088554591550861,-0.0193701525083455,-0.088554591550861,0.54689988824574,0
0.00254640810789016,0.451971322829165,0,-0.0196173205356567,0.0886852385955568,-0.0196173205356567,-0.0886852385955568,0.545993077889714,0
0.00254919716386814,0.452878123060099,0,-0.0198648402035618,0.0888067487233303,-0.0198648402035618,-0.0888067487233303,0.545086277658779,0
0.00255198621984611,0.453784821398009,0,-0.0201126860270788,0.0889191209760026,-0.0201126860270788,-0.0889191209760026,0.544179579320868,0
0.00255477527582409,0.45469132605163,0,-0.0203608325201903,0.0890223555691274,-0.0203608325201903,-0.0890223555691274,0.543273074667248,0
0.00255756433180206,0.455597545222408,0,-0.0206092541991168,0.0891164538916088,-0.0206092541991168,-0.0891164538916088,0.542366855496469,0
0.00256035338778003,0.456503387120538,0,-0.0208579255855877,0.0892014185050709,-0.0208579255855877,-0.0892014185050709,0.541461013598338,0
0.00256314244375801,0.457408759980977,0,-0.0211068212101113,0.0892772531429777,-0.0211068212101113,-0.0892772531429777,0.540555640737899,0
0.00256593149973598,0.458313572079428,0,-0.0213559156152421,0.0893439627095053,-0.0213559156152421,-0.0893439627095053,0.539650828639447,0
0.00256872055571396,0.459217731748309,0,-0.0216051833588429,0.0894015532781654,-0.0216051833588429,-0.0894015532781654,0.538746668970566,0
0.00257150961169193,0.460121147392675,0,-0.0218545990173454,0.0894500320901828,-0.0218545990173454,-0.0894500320901828,0.5378432533262,0
0.0025742986676699,0.461023727506115,0,-0.0221041371890033,0.0894894075526254,-0.0221041371890033,-0.0894894075526254,0.536940673212759,0
0.00257708772364788,0.461925380686604,0,-0.0223537724971416,0.0895196892362896,-0.0223537724971416,-0.0895196892362896,0.53603902003227,0
0.00257987677962585,0.462826015652308,0,-0.0226034795933988,0.0895408878733411,-0.0226034795933988,-0.0895408878733411,0.535138385066566,0
0.00258266583560382,0.463725541257343,0,-0.0228532331609628,0.0895530153547114,-0.0228532331609628,-0.0895530153547114,0.534238859461531,0
0.0025854548915818,0.464623866507481,0,-0.0231030079177986,0.0895560847272529,-0.0231030079177986,-0.0895560847272529,0.533340534211392,0
0.00258824394755977,0.465520900575799,0,-0.0233527786198677,0.0895501101906515,-0.0233527786198677,-0.0895501101906515,0.532443500143073,0
0.00259103300353775,0.466416552818267,0,-0.0236025200643395,0.0895351070941007,-0.0236025200643395,-0.0895351070941007,0.531547847900605,0
0.00259382205951572,0.467310732789268,0,-0.0238522070927919,0.0895110919327353,-0.0238522070927919,-0.0895110919327353,0.530653667929603,0
0.00259661111549369,0.468203350257052,0,-0.0241018145944023,0.0894780823438293,-0.0241018145944023,-0.0894780823438293,0.529761050461819,0
0.00259940017147167,0.46909431521912,0,-0.0243513175091276,0.0894360971027565,-0.0243513175091276,-0.0894360971027565,0.528870085499751,0
0.00260218922744964,0.469983537917521,0,-0.0246006908308723,0.0893851561187183,-0.0246006908308723,-0.0893851561187183,0.527980862801349,0
0.00260497828342762,0.470870928854082,0,-0.0248499096106449,0.0893252804302367,-0.0248499096106449,-0.0893252804302367,0.527093471864788,0
0.00260776733940559,0.471756398805541,0,-0.0250989489597008,0.0892564922004193,-0.0250989489597008,-0.0892564922004193,0.526208001913329,0
0.00261055639538356,0.4726398588386,0,-0.0253477840526721,0.0891788147119917,-0.0253477840526721,-0.0891788147119917,0.525324541880269,0
0.00261334545136154,0.473521220324881,0,-0.0255963901306831,0.0890922723621048,-0.0255963901306831,-0.0890922723621048,0.524443180393988,0
0.00261613450733951,0.474400394955788,0,-0.0258447425044507,0.0889968906569157,-0.0258447425044507,-0.0889968906569157,0.52356400576308,0
0.00261892356331749,0.47527729475727,0,-0.0260928165573703,0.0888926962059452,-0.0260928165573703,-0.0888926962059452,0.522687105961597,0
0.00262171261929546,0.476151832104481,0,-0.0263405877485844,0.0887797167162133,-0.0263405877485844,-0.0887797167162133,0.521812568614386,0
0.00262450167527343,0.47702391973633,0,-0.0265880316160354,0.0886579809861561,-0.0265880316160354,-0.0886579809861561,0.520940480982536,0
0.00262729073125141,0.477893470769926,0,-0.0268351237795007,0.0885275188993248,-0.0268351237795007,-0.0885275188993248,0.52007092994894,0
0.00263007978722938,0.478760398714902,0,-0.0270818399436108,0.0883883614178696,-0.0270818399436108,-0.0883883614178696,0.519204002003964,0
0.00263286884320736,0.479624617487631,0,-0.0273281559008471,0.0882405405758115,-0.0273281559008471,-0.0882405405758115,0.518339783231234,0
0.00263565789918533,0.480486041425314,0,-0.0275740475345226,0.0880840894721031,-0.0275740475345226,-0.0880840894721031,0.51747835929355,0
0.0026384469551633,0.481344585299946,0,-0.0278194908217421,0.0879190422634814,-0.0278194908217421,-0.0879190422634814,0.516619815418919,0
0.00264123601114128,0.482200164332153,0,-0.0280644618363418,0.0877454341571159,-0.0280644618363418,-0.0877454341571159,0.515764236386711,0
0.00264402506711925,0.483052694204907,0,-0.0283089367518091,0.0875633014030522,-0.0283089367518091,-0.0875633014030522,0.514911706513957,0
0.00264681412309722,0.483902091077093,0,-0.0285528918441797,0.0873726812864572,-0.0285528918441797,-0.0873726812864572,0.51406230964177,0
0.0026496031790752,0.484748271596953,0,-0.0287963034949144,0.0871736121196651,-0.0287963034949144,-0.0871736121196651,0.513216129121909,0
0.00265239223505317,0.48559115291538,0,-0.0290391481937518,0.0869661332340287,-0.0290391481937518,-0.0869661332340287,0.512373247803482,0
0.00265518129103115,0.486430652699074,0,-0.0292814025415396,0.086750284971579,-0.0292814025415396,-0.086750284971579,0.511533748019788,0
0.00265797034700912,0.487266689143551,0,-0.0295230432530411,0.0865261086764945,-0.0295230432530411,-0.0865261086764945,0.510697711575311,0
0.00266075940298709,0.488099180986003,0,-0.0297640471597182,0.086293646686385,-0.0297640471597182,-0.086293646686385,0.509865219732858,0
0.00266354845896507,0.488928047518009,0,-0.0300043912124897,0.0860529423233903,-0.0300043912124897,-0.0860529423233903,0.509036353200851,0
0.00266633751494304,0.489753208598084,0,-0.030244052484465,0.0858040398850995,-0.030244052484465,-0.0858040398850995,0.508211192120776,0
0.00266912657092102,0.490574584664079,0,-0.0304830081736511,0.0855469846352922,-0.0304830081736511,-0.0855469846352922,0.50738981605478,0
0.00267191562689899,0.491392096745418,0,-0.0307212356056351,0.0852818227945043,-0.0307212356056351,-0.0852818227945043,0.506572303973441,0
0.00267470468287696,0.492205666475172,0,-0.0309587122362384,0.0850086015304234,-0.0309587122362384,-0.0850086015304234,0.505758734243687,0
0.00267749373885494,0.493015216101966,0,-0.0311954156541456,0.084727368948115,-0.0311954156541456,-0.084727368948115,0.504949184616892,0
0.00268028279483291,0.493820668501728,0,-0.0314313235835045,0.0844381740800837,-0.0314313235835045,-0.0844381740800837,0.50414373221713,0
0.00268307185081089,0.494621947189251,0,-0.0316664138864989,0.0841410668761723,-0.0316664138864989,-0.0841410668761723,0.503342453529606,0
0.00268586090678886,0.495418976329603,0,-0.0319006645658928,0.0838360981933021,-0.0319006645658928,-0.0838360981933021,0.502545424389253,0
0.00268864996276683,0.496211680749348,0,-0.032134053767546,0.0835233197850581,-0.032134053767546,-0.0835233197850581,0.501752719969508,0
0.00269143901874481,0.496999985947594,0,-0.0323665597829003,0.0832027842911213,-0.0323665597829003,-0.0832027842911213,0.500964414771262,0
0.00269422807472278,0.497783818106866,0,-0.0325981610514351,0.0828745452265527,-0.0325981610514351,-0.0828745452265527,0.50018058261199,0
0.00269701713070075,0.498563104103793,0,-0.0328288361630952,0.0825386569709324,-0.0328288361630952,-0.0825386569709324,0.499401296615062,0
0.00269980618667873,0.499337771519618,0,-0.0330585638606855,0.0821951747573551,-0.0330585638606855,-0.0821951747573551,0.498626629199236,0
0.0027025952426567,0.500107748650517,0,-0.0332873230422365,0.0818441546612893,-0.0332873230422365,-0.0818441546612893,0.497856652068337,0
0.00270538429863468,0.500872964517735,0,-0.0335150927633379,0.0814856535892993,-0.0335150927633379,-0.0814856535892993,0.497091436201118,0
0.00270817335461265,0.501633348877535,0,-0.0337418522394407,0.0811197292676372,-0.0337418522394407,-0.0811197292676372,0.496331051841317,0
0.00271096241059062,0.502388832230952,0,-0.0339675808481275,0.0807464402307064,-0.0339675808481275,-0.0807464402307064,0.4955755684879,0
0.0027137514665686,0.503139345833362,0,-0.03419225813135,0.0803658458094002,-0.03419225813135,-0.0803658458094002,0.49482505488549,0
0.00271654052254657,0.503884821703847,0,-0.0344158637976341,0.0799780061193199,-0.0344158637976341,-0.0799780061193199,0.494079579015004,0
0.00271932957852455,0.504625192634383,0,-0.034638377724252,0.0795829820488762,-0.034638377724252,-0.0795829820488762,0.493339208084468,0
0.00272211863450252,0.50536039219881,0,-0.0348597799593607,0.0791808352472757,-0.0348597799593607,-0.0791808352472757,0.49260400852004,0
0.00272490769048049,0.506090354761626,0,-0.0350800507241076,0.0787716281123982,-0.0350800507241076,-0.0787716281123982,0.491874045957224,0
0.00272769674645847,0.50681501548656,0,-0.0352991704147004,0.0783554237785675,-0.0352991704147004,-0.0783554237785675,0.491149385232289,0
0.00273048580243644,0.507534310344969,0,-0.0355171196044454,0.0779322861042192,-0.0355171196044454,-0.0779322861042192,0.49043009037388,0
0.00273327485841442,0.508248176124012,0,-0.0357338790457484,0.0775022796594697,-0.0357338790457484,-0.0775022796594697,0.489716224594837,0
0.00273606391439239,0.508956550434634,0,-0.0359494296720832,0.0770654697135893,-0.0359494296720832,-0.0770654697135893,0.489007850284213,0
0.00273885297037036,0.509659371719349,0,-0.0361637525999234,0.0766219222223844,-0.0361637525999234,-0.0766219222223844,0.488305028999499,0
0.00274164202634834,0.510356579259805,0,-0.0363768291306397,0.0761717038154908,-0.0363768291306397,-0.0761717038154908,0.487607821459042,0
0.00274443108232631,0.51104811318416,0,-0.0365886407523612,0.0757148817835836,-0.0365886407523612,-0.0757148817835836,0.486916287534687,0
0.00274722013830428,0.511733914474242,0,-0.0367991691418019,0.0752515240655051,-0.0367991691418019,-0.0752515240655051,0.486230486244604,0
0.00275000919428226,0.512413924972507,0,-0.0370083961660493,0.0747816992353177,-0.0370083961660493,-0.0747816992353177,0.485550475746339,0
0.00275279825026023,0.513088087388786,0,-0.0372163038843188,0.0743054764892819,-0.0372163038843188,-0.0743054764892819,0.484876313330058,0
0.00275558730623821,0.513756345306832,0,-0.0374228745496704,0.0738229256327654,-0.0374228745496704,-0.0738229256327654,0.484208055412013,0
0.00275837636221618,0.514418643190646,0,-0.0376280906106896,0.0733341170670868,-0.0376280906106896,-0.0733341170670868,0.483545757528198,0
0.00276116541819415,0.51507492639061,0,-0.0378319347131303,0.0728391217762966,-0.0378319347131303,-0.0728391217762966,0.482889474328234,0
0.00276395447417213,0.515725141149397,0,-0.0380343897015226,0.0723380113139003,-0.0380343897015226,-0.0723380113139003,0.482239259569445,0
0.0027667435301501,0.516369234607683,0,-0.0382354386207416,0.0718308577895264,-0.0382354386207416,-0.0718308577895264,0.481595166111159,0
0.00276953258612808,0.51700715480964,0,-0.0384350647175404,0.0713177338555433,-0.0384350647175404,-0.0713177338555433,0.480957245909202,0
0.00277232164210605,0.517638850708225,0,-0.0386332514420449,0.0707987126936294,-0.0386332514420449,-0.0707987126936294,0.480325550010616,0
0.00277511069808402,0.518264272170263,0,-0.0388299824492112,0.0702738680012992,-0.0388299824492112,-0.0702738680012992,0.479700128548578,0
0.002777899754062,0.518883369981307,0,-0.0390252416002456,0.0697432739783891,-0.0390252416002456,-0.0697432739783891,0.479081030737533,0
0.00278068881003997,0.519496095850306,0,-0.0392190129639864,0.069207005313507,-0.0392190129639864,-0.069207005313507,0.478468304868534,0
0.00278347786601795,0.520102402414047,0,-0.0394112808182488,0.0686651371704492,-0.0394112808182488,-0.0686651371704492,0.477861998304792,0
0.00278626692199592,0.5207022432414,0,-0.0396020296511307,0.0681177451745883,-0.0396020296511307,-0.0681177451745883,0.477262157477439,0
0.00278905597797389,0.521295572837347,0,-0.0397912441622813,0.0675649053992348,-0.0397912441622813,-0.0675649053992348,0.476668827881491,0
0.00279184503395187,0.521882346646807,0,-0.0399789092641312,0.0670066943519775,-0.0399789092641312,-0.0670066943519775,0.47608205407203,0
0.00279463408992984,0.522462521058247,0,-0.0401650100830847,0.0664431889610047,-0.0401650100830847,-0.0664431889610047,0.47550187966059,0
0.00279742314590781,0.52303605340709,0,-0.040349531960674,0.0658744665614109,-0.040349531960674,-0.0658744665614109,0.474928347311747,0
0.00280021220188579,0.523602901978914,0,-0.0405324604546742,0.0653006048814922,-0.0405324604546742,-0.0653006048814922,0.474361498739922,0
0.00280300125786376,0.524163026012446,0,-0.0407137813401818,0.064721682029033,-0.0407137813401818,-0.064721682029033,0.47380137470639,0
0.00280579031384174,0.524716385702344,0,-0.0408934806106535,0.0641377764775892,-0.0408934806106535,-0.0641377764775892,0.473248015016491,0
0.00280857936981971,0.525262942201783,0,-0.041071544478907,0.0635489670527688,-0.041071544478907,-0.0635489670527688,0.472701458517051,0
0.00281136842579768,0.525802657624828,0,-0.0412479593780844,0.0629553329185171,-0.0412479593780844,-0.0629553329185171,0.472161743094006,0
0.00281415748177566,0.526335495048605,0,-0.0414227119625763,0.062356953563405,-0.0414227119625763,-0.062356953563405,0.471628905670228,0
0.00281694653775363,0.526861418515276,0,-0.0415957891089079,0.0617539087869282,-0.0415957891089079,-0.0617539087869282,0.471102982203557,0
0.00281973559373161,0.527380393033798,0,-0.0417671779165874,0.0611462786858181,-0.0417671779165874,-0.0611462786858181,0.470584007685034,0
0.00282252464970958,0.527892384581499,0,-0.0419368657089162,0.0605341436403679,-0.0419368657089162,-0.0605341436403679,0.470072016137333,0
0.00282531370568755,0.528397360105437,0,-0.04210484003376,0.0599175843007787,-0.04210484003376,-0.0599175843007787,0.469567040613395,0
0.00282810276166553,0.528895287523569,0,-0.0422710886642831,0.059296681573526,-0.0422710886642831,-0.059296681573526,0.469069113195262,0
0.0028308918176435,0.529386135725725,0,-0.0424355995996443,0.0586715166077535,-0.0424355995996443,-0.0586715166077535,0.468578264993105,0
0.00283368087362148,0.529869874574377,0,-0.0425983610656542,0.058042170781693,-0.0425983610656542,-0.058042170781693,0.468094526144453,0
0.00283646992959945,0.530346474905217,0,-0.0427593615153957,0.057408725689118,-0.0427593615153957,-0.057408725689118,0.467617925813612,0
0.00283925898557742,0.530815908527545,0,-0.0429185896298062,0.0567712631258304,-0.0429185896298062,-0.0567712631258304,0.467148492191283,0
0.0028420480415554,0.531278148224456,0,-0.0430760343182223,0.056129865076185,-0.0430760343182223,-0.056129865076185,0.466686252494372,0
0.00284483709753337,0.531733167752844,0,-0.0432316847188866,0.0554846136996555,-0.0432316847188866,-0.0554846136996555,0.466231232965983,0
0.00284762615351134,0.532180941843212,0,-0.043385530199418,0.0548355913174426,-0.043385530199418,-0.0548355913174426,0.465783458875615,0
0.00285041520948932,0.53262144619929,0,-0.0435375603572438,0.0541828803991299,-0.0435375603572438,-0.0541828803991299,0.465342954519536,0
0.00285320426546729,0.53305465749748,0,-0.0436877650199949,0.053526563549388,-0.0436877650199949,-0.053526563549388,0.464909743221346,0
0.00285599332144527,0.533480553386098,0,-0.0438361342458644,0.0528667234947313,-0.0438361342458644,-0.0528667234947313,0.464483847332727,0

